Discrete-event Tensor Factorization: Learning a Smooth Embedding for Continuous Domains

Recommender systems learn from past user behavior to predict future user preferences. Intuitively, it has been established that the most recent interactions are more indicative of future preferences than older interactions. Many recommendation algorithms use this notion to either drop older interactions or to assign them a lower weight, so the model can focus on the more informative, recent information. However, very few approaches model the flow of time explicitly. This paper analyzes how time can be encoded in factorization-style recommendation models. By including absolute time as a feature, our models can learn varying user preferences and changing item perception over time. In addition to simple binning approaches, we also propose a novel, fully continuous time encoding mechanism. Through the use of a polynomial fit inside the loss function, our models completely avoid the need for discretization, and they are able to capture the time dimension in arbitrary resolution. We perform a comparative study on three real-world datasets that span multiple years, where long user histories are present, and items stay relevant for a longer time. Empirical results show that, by explicitly modeling time, our models are very effective at capturing temporal signals, such as varying item popularities over time. Despite this however, our experiments also indicate that a simple post-hoc popularity adjustment is often sufficient to achieve the best performance on the unseen test set. This teaches us that, for the recommendation task, predicting the future is more important than capturing past trends. As such, we argue that specialized mechanisms are needed for extrapolation to future data.

==> data/Food_com/metrics.csv <==
Name,algorithm,alpha,bin length days,dataset,default context 1,default item 1,default user 1,density,half life days,k,l2,l2a,max iterations,poly basis,pop alpha,pop window,predict factors,r,use predict timestamps,width days,MRR@20,MRR@50,NDCG@20,NDCG@50,Recall@20,Recall@50,MRR@20_err,MRR@50_err,NDCG@20_err,NDCG@50_err,Recall@20_err,Recall@50_err
iTALS $\alpha\downarrow$,iTALS TA,3.33299751692006,30,Food.com,0,1,1,,571,64,149412.323504206,,10,,,,,,,,0.0120597064181966,0.0135666344524554,0.0218819479177574,0.0313885578101986,0.0579803511032372,0.106136253825093,0.00188030219242206,0.00188225665162311,0.00248635581228495,0.00265263261340842,0.00581470009272882,0.00766345228406699
DTF $\alpha\downarrow$,DTF,2.21920455185587,,Food.com,0,1,1,,354,256,3795.87024518818,3356.00218388891,10,legendre,,,,5,1,,0.0125782707749886,0.0140057822142413,0.0224306530497298,0.0313403063517331,0.0587856337574489,0.103720405862458,0.00195052525774268,0.00195217494020362,0.00254335788032802,0.00269654000678414,0.00585243763767502,0.00758596398985265
iTALSx,iTALSx,4.33961061609343,30,Food.com,,,,,,256,1019.12684475565,,10,,,,,,,,0.012030578802516,0.0134949709555186,0.0219177648247212,0.0312135953446264,0.0583024641649219,0.105492027701723,0.00187646997671849,0.0018783101045524,0.00248398154989798,0.00264647167579957,0.00582983268761067,0.00764291177672643
DTF $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTF2,1.08110158911584,,Food_com,1,0,1,,,256,25025.8684903787,2706.7262167625,10,legendre,0.972862540619631,405,,20,0,,0.0125547444520714,0.0140265630792067,0.0221154176239067,0.0311935071292029,0.0573361249798679,0.102915123208246,0.00195928383461188,0.00196110966347986,0.00254174389459213,0.00269926952342819,0.00578428282509182,0.00755985186238063
iTALSx $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALSx TA2,4.70327149126642,7,Food.com,,,,,,256,56297.989160598,,10,,0.865775208378633,460,,,,,0.0123572086314114,0.0137451230997722,0.0223121279284635,0.0311046419731488,0.0592688033499758,0.1038814623933,0.00192423243538385,0.00192584304999684,0.00252166752446088,0.00267330427632233,0.00587493101322474,0.0075911692911452
Trending,Popularity,,,Food.com,,,,,,,,,,,,393,,,,,0.0126653804841166,0.014018480098604,0.022534500687354,0.0309022354596301,0.0591077468191335,0.101143501368981,0.00196283951401367,0.00196443262454266,0.00255312214255693,0.00269773336557404,0.00586744553920274,0.00750189691119097
DTF Drop Time $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTF4,7.71411724271153,,Food_com,0,0,1,,,256,19984.4546384402,138866.723197776,10,legendre,0.926680906065997,366,,20,,,0.0126616132659929,0.0140200129722609,0.0225200702512169,0.0308978150831953,0.0589466902882912,0.100982444838138,0.00195978670316095,0.00196141163683337,0.00255173275693095,0.00269681505646234,0.00585994776311347,0.00749659321085057
iTALSx $\alpha\downarrow$,iTALSx TA,5.20931632879842,30,Food.com,,,,,287,256,312886.504144938,,10,,,,,,,,0.0125087397047866,0.0139166305019808,0.0221856553479263,0.0308794042453872,0.0578192945723949,0.101465614430665,0.00195001086292331,0.00195176012589775,0.00253700936320983,0.00268849099773313,0.00580711486007692,0.00751248666668452
iTALS Drop Time $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALS TA4,74.4002785575625,1,Food_com,1,0,1,,,256,59259.7986314333,,10,,0.552812031823517,428,,,,,0.0110575478707203,0.012453620680151,0.0210923747546057,0.0298752465842814,0.0579803511032372,0.102431953615719,0.00165686163909201,0.00165950820729693,0.00234773288495095,0.00251295106377608,0.00581470009272882,0.00754411566210362
DTFKernel $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTFKernel,144.806916746469,,Food.com,1,0,1,,,256,13505.5099326898,2.09365013453101,10,legendre,0.136156944421291,719,,20,0,347,0.0119883020540061,0.0133616465647808,0.021354322702043,0.0297559044407679,0.056369785794814,0.098405540344661,0.00194802919239804,0.0019500725994679,0.00250117214860578,0.00265231175914285,0.00573827067290354,0.0074109231711623
iTALS $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALS TA2,56.7383265415383,30,Food.com,1,0,1,,,256,8383.75520270687,,10,,0.651937085481932,393,,,,,0.0113753562802419,0.0128018965076523,0.0204774781317513,0.0292730063810749,0.0539539378321791,0.0980834272829763,0.00181383709993264,0.00181629607231304,0.0024108557543137,0.00257521802384478,0.00562114299555477,0.00740010562416003
WMF $\alpha\downarrow$,WMF TA,16.0384537358536,,Food.com,,,,,507,256,924448.894581804,,10,,,,,,,,0.0117054497488286,0.0128346277758287,0.0216584163540508,0.02890036955022,0.0587856337574489,0.0956675793203414,0.00183784488669614,0.00183935060094981,0.00245064728011415,0.00258132789990241,0.00585243763767502,0.00731818462154565
WMF,WMF,13446.498040582,,Food.com,,,,,,256,125710.727418733,,10,,,,,,,,0.0109728087023791,0.0123922857102063,0.0197906434659009,0.0288916243470132,0.0520212594620712,0.098405540344661,0.00175968217035977,0.00176202839980167,0.00236218593693355,0.00253315337582231,0.00552518277019456,0.0074109231711623
iTALS,iTALS,1.07121674845203,1,Food.com,0,1,1,,,256,56849.9943479961,,10,,,,,,,,0.0114036925296061,0.01275121382691,0.020315392005715,0.0287879607528211,0.0531486551779675,0.0959896923820261,0.00186610079783109,0.00186819732957939,0.00242935921875185,0.00258585401278845,0.00558141041979592,0.0073291888083694
EASE $\sfrac{\textrm{trend}}{\textrm{pop}}$,EASE TA,0.481658512745595,,Food.com,,,,,,,70988.0675005821,,,,,439,,,,,0.0123430210243545,0.0136146331543923,0.0204131402416935,0.0285661566089961,0.0500885810919633,0.0916411660492833,0.00207418747737691,0.00207547689301175,0.00255505514001066,0.00269751160506616,0.00542710016772978,0.00717845436750044
WMF $\sfrac{\textrm{trend}}{\textrm{pop}}$,WMF TA2,1995.24729728966,,Food.com,,,,,,256,7036.74895758684,,10,,0.274574772345574,772,,,,,0.0107051347549698,0.0121061359202531,0.0196996124517931,0.028496252631375,0.0533097117088098,0.0977613142212917,0.00177271485432145,0.00177532528181459,0.0023517144916439,0.00252010707831964,0.00558938527599983,0.00738926354860701
EASE,EASE,0.00807783999596645,,Food.com,,,,,,,27644.3271169439,,,,,,,,,,0.0104531483146404,0.0115065525019018,0.0181149875134699,0.0249233000347542,0.0462232243517475,0.0810114350136898,0.00180719051989251,0.00180904536918666,0.00233000378443633,0.00246501908441225,0.00522408709349496,0.00678867683122307
DMF $\sfrac{\textrm{trend}}{\textrm{pop}}$,DMF,2388.28277775414,,Food.com,,,,,,256,24709.7683787173,54708.2295660359,10,legendre,0.216313659742342,421,,40,,,0.00916347237620362,0.0103330332701044,0.0159267297314192,0.0234864622578816,0.0412304718956354,0.0798840392977935,0.00176590769562651,0.00176856414283804,0.00221431163972885,0.00237463174329426,0.00494678668005421,0.0067454077778731


==> data/Food_com/session_spans.csv <==
index,span
0,6231.0
1,6177.0
2,6137.0
3,6106.0
4,6101.0
6,6021.0
7,5982.0
8,5973.0
9,5964.0
10,5933.0
11,5914.0
12,5859.0
13,5797.0
14,5756.0
16,5739.0
17,5710.0
19,5699.0
20,5695.0
21,5682.0
22,5679.0
23,5660.0
25,5643.0
26,5624.0
27,5612.0
28,5611.0
29,5603.0
30,5590.0
31,5588.0
32,5586.0
33,5579.0
34,5567.0
35,5566.0
36,5544.0
37,5528.0
38,5508.0
39,5499.0
41,5485.0
42,5483.0
43,5475.0
44,5450.0
45,5443.0
46,5436.0
47,5427.0
48,5417.0
49,5395.0
50,5394.0
51,5375.0
52,5373.0
53,5368.0
54,5353.0
55,5351.0
56,5341.0
57,5331.0
58,5317.0
59,5312.0
60,5251.0
61,5242.0
62,5229.0
63,5228.0
64,5222.0
65,5209.0
66,5206.0
67,5205.0
68,5203.0
69,5200.0
71,5193.0
72,5182.0
73,5176.0
74,5175.0
75,5164.0
76,5161.0
77,5156.0
78,5135.0
79,5132.0
80,5127.0
81,5125.0
82,5103.0
83,5099.0
84,5094.0
85,5089.0
86,5075.0
87,5074.0
88,5070.0
90,5062.0
91,5053.0
92,5050.0
93,5037.0
94,5026.0
95,5012.0
96,5009.0
97,5005.0
98,4999.0
99,4998.0
100,4994.0
102,4990.0
103,4987.0
104,4979.0
105,4963.0
106,4961.0
107,4954.0
108,4950.0
109,4944.0
110,4937.0
111,4932.0
113,4931.0
114,4927.0
115,4921.0
116,4919.0
117,4917.0
119,4914.0
120,4903.0
121,4899.0
122,4898.0
123,4895.0
125,4888.0
126,4882.0
127,4877.0
128,4875.0
129,4872.0
131,4868.0
132,4865.0
133,4858.0
134,4850.0
135,4846.0
136,4840.0
137,4835.0
138,4817.0
139,4813.0
140,4810.0
141,4807.0
142,4802.0
144,4799.0
145,4789.0
146,4781.0
148,4778.0
149,4777.0
150,4776.0
151,4773.0
152,4769.0
153,4766.0
154,4760.0
155,4756.0
156,4747.0
157,4745.0
158,4744.0
159,4743.0
160,4741.0
161,4735.0
162,4734.0
163,4728.0
164,4727.0
165,4716.0
166,4711.0
168,4705.0
169,4702.0
170,4699.0
171,4698.0
172,4695.0
173,4691.0
174,4685.0
176,4683.0
177,4679.0
178,4677.0
179,4675.0
180,4673.0
181,4666.0
182,4663.0
184,4661.0
185,4659.0
186,4646.0
187,4643.0
188,4642.0
189,4640.0
190,4637.0
191,4636.0
192,4634.0
193,4633.0
194,4630.0
195,4615.0
196,4614.0
197,4613.0
198,4606.0
199,4602.0
200,4593.0
201,4588.0
202,4586.0
204,4584.0
205,4581.0
207,4573.0
208,4568.0
209,4564.0
210,4563.0
211,4558.0
212,4555.0
213,4553.0
215,4549.0
216,4548.0
217,4546.0
218,4545.0
219,4544.0
220,4533.0
221,4528.0
222,4526.0
223,4525.0
224,4523.0
225,4519.0
226,4518.0
227,4516.0
228,4512.0
230,4511.0
231,4509.0
232,4508.0
233,4506.0
234,4505.0
235,4504.0
237,4503.0
238,4493.0
239,4492.0
240,4485.0
241,4482.0
242,4478.0
244,4475.0
245,4474.0
247,4472.0
248,4464.0
249,4463.0
251,4461.0
252,4454.0
253,4451.0
255,4448.0
256,4446.0
257,4445.0
260,4442.0
262,4440.0
263,4439.0
265,4436.0
267,4432.0
268,4430.0
269,4429.0
270,4428.0
271,4426.0
272,4425.0
274,4422.0
275,4421.0
276,4418.0
277,4415.0
278,4414.0
279,4412.0
280,4410.0
281,4408.0
282,4404.0
283,4400.0
285,4397.0
286,4394.0
287,4390.0
288,4389.0
289,4387.0
290,4386.0
292,4383.0
293,4382.0
294,4381.0
295,4379.0
296,4377.0
297,4376.0
298,4375.0
299,4371.0
300,4368.0
302,4363.0
304,4359.0
305,4356.0
306,4355.0
307,4353.0
309,4346.0
310,4340.0
311,4339.0
312,4337.0
313,4335.0
315,4332.0
316,4326.0
318,4325.0
319,4322.0
320,4321.0
321,4320.0
322,4319.0
324,4318.0
326,4317.0
327,4316.0
329,4315.0
330,4314.0
331,4313.0
332,4312.0
333,4305.0
334,4304.0
335,4303.0
336,4297.0
337,4294.0
338,4292.0
340,4287.0
341,4283.0
342,4282.0
343,4281.0
344,4280.0
345,4278.0
347,4276.0
348,4275.0
349,4273.0
350,4271.0
352,4270.0
353,4265.0
354,4264.0
355,4263.0
356,4261.0
357,4260.0
358,4259.0
359,4258.0
360,4253.0
361,4250.0
362,4248.0
363,4246.0
364,4244.0
366,4243.0
367,4241.0
369,4238.0
370,4232.0
371,4230.0
372,4229.0
373,4228.0
374,4227.0
375,4223.0
376,4219.0
377,4218.0
378,4216.0
379,4214.0
380,4210.0
382,4208.0
383,4206.0
386,4203.0
387,4202.0
388,4192.0
390,4191.0
391,4188.0
392,4186.0
394,4184.0
395,4182.0
396,4178.0
397,4177.0
398,4174.0
400,4171.0
402,4168.0
404,4167.0
406,4165.0
407,4162.0
408,4159.0
409,4150.0
412,4149.0
415,4148.0
417,4147.0
418,4146.0
420,4145.0
421,4141.0
422,4138.0
423,4134.0
424,4133.0
426,4131.0
427,4130.0
428,4129.0
429,4126.0
430,4124.0
431,4123.0
432,4122.0
433,4121.0
434,4120.0
435,4118.0
436,4116.0
437,4114.0
439,4113.0
440,4112.0
442,4109.0
443,4108.0
445,4103.0
446,4100.0
447,4099.0
448,4098.0
449,4097.0
450,4096.0
451,4095.0
453,4094.0
454,4092.0
455,4090.0
456,4086.0
457,4083.0
459,4081.0
460,4080.0
461,4077.0
464,4076.0
466,4073.0
467,4072.0
468,4071.0
469,4069.0
470,4067.0
474,4065.0
475,4064.0
476,4063.0
479,4061.0
481,4060.0
482,4056.0
484,4055.0
486,4054.0
487,4053.0
488,4051.0
491,4050.0
492,4043.0
493,4041.0
494,4036.0
495,4035.0
496,4032.0
497,4029.0
498,4027.0
499,4025.0
501,4022.0
502,4020.0
503,4018.0
504,4016.0
505,4014.0
507,4013.0
509,4012.0
511,4011.0
514,4010.0
516,4008.0
517,4007.0
519,4006.0
520,4005.0
522,4004.0
523,4003.0
525,4002.0
526,3998.0
527,3997.0
528,3995.0
529,3994.0
530,3990.0
532,3988.0
534,3986.0
535,3985.0
536,3984.0
537,3981.0
538,3980.0
539,3979.0
541,3978.0
542,3976.0
543,3971.0
544,3970.0
545,3969.0
546,3968.0
547,3967.0
548,3964.0
551,3963.0
552,3962.0
554,3961.0
555,3960.0
556,3959.0
557,3958.0
558,3955.0
559,3954.0
560,3953.0
562,3952.0
564,3951.0
565,3949.0
566,3948.0
567,3947.0
568,3945.0
569,3944.0
570,3942.0
571,3936.0
572,3935.0
574,3931.0
576,3930.0
577,3927.0
579,3926.0
580,3925.0
581,3923.0
582,3921.0
583,3920.0
585,3919.0
587,3917.0
590,3914.0
591,3913.0
592,3910.0
594,3907.0
596,3906.0
598,3905.0
600,3903.0
601,3900.0
602,3898.0
603,3897.0
605,3891.0
606,3890.0
607,3888.0
608,3887.0
609,3886.0
610,3885.0
611,3883.0
613,3882.0
614,3881.0
615,3879.0
616,3878.0
617,3876.0
619,3874.0
620,3873.0
621,3872.0
623,3871.0
624,3870.0
626,3869.0
627,3865.0
628,3864.0
629,3863.0
631,3859.0
633,3858.0
635,3857.0
636,3854.0
637,3852.0
638,3850.0
639,3848.0
641,3847.0
643,3845.0
644,3844.0
645,3843.0
647,3842.0
648,3841.0
649,3838.0
650,3836.0
652,3834.0
654,3831.0
655,3830.0
656,3827.0
657,3824.0
659,3822.0
660,3821.0
661,3819.0
662,3818.0
663,3816.0
665,3815.0
666,3813.0
667,3811.0
669,3810.0
671,3808.0
672,3807.0
673,3806.0
674,3805.0
675,3804.0
676,3802.0
677,3801.0
678,3798.0
680,3797.0
682,3796.0
685,3795.0
686,3794.0
688,3793.0
689,3791.0
691,3789.0
692,3787.0
693,3785.0
694,3782.0
695,3780.0
696,3778.0
698,3777.0
699,3776.0
702,3772.0
703,3770.0
705,3767.0
706,3766.0
707,3761.0
708,3758.0
709,3756.0
711,3755.0
713,3754.0
714,3752.0
715,3750.0
716,3749.0
718,3748.0
720,3747.0
722,3746.0
724,3745.0
725,3744.0
726,3743.0
727,3742.0
729,3741.0
731,3740.0
734,3738.0
736,3736.0
738,3731.0
740,3730.0
741,3729.0
743,3728.0
745,3727.0
746,3725.0
748,3723.0
749,3722.0
751,3721.0
752,3720.0
753,3719.0
754,3717.0
756,3715.0
757,3711.0
758,3710.0
759,3709.0
761,3707.0
762,3706.0
763,3705.0
764,3704.0
766,3703.0
767,3702.0
768,3700.0
770,3699.0
771,3697.0
772,3696.0
774,3694.0
776,3692.0
778,3691.0
779,3690.0
780,3689.0
782,3688.0
783,3686.0
787,3684.0
790,3682.0
791,3681.0
792,3678.0
795,3675.0
796,3674.0
800,3672.0
801,3670.0
804,3669.0
806,3668.0
807,3665.0
809,3661.0
810,3658.0
812,3655.0
814,3654.0
815,3653.0
816,3652.0
819,3651.0
821,3650.0
824,3649.0
826,3648.0
829,3646.0
830,3644.0
832,3641.0
833,3639.0
836,3638.0
837,3635.0
838,3634.0
840,3633.0
841,3632.0
843,3629.0
845,3625.0
846,3624.0
848,3623.0
849,3622.0
850,3619.0
853,3618.0
855,3617.0
856,3615.0
860,3614.0
862,3613.0
863,3612.0
864,3608.0
865,3607.0
866,3606.0
869,3604.0
870,3602.0
872,3601.0
873,3600.0
875,3599.0
876,3597.0
878,3595.0
879,3592.0
880,3591.0
881,3589.0
883,3587.0
884,3586.0
885,3584.0
887,3583.0
888,3582.0
890,3581.0
892,3580.0
895,3579.0
897,3578.0
899,3575.0
900,3573.0
904,3572.0
905,3571.0
909,3568.0
911,3566.0
913,3565.0
916,3564.0
918,3563.0
920,3562.0
922,3561.0
923,3558.0
924,3557.0
925,3556.0
928,3555.0
932,3553.0
933,3552.0
934,3549.0
935,3547.0
936,3545.0
937,3544.0
938,3543.0
939,3542.0
942,3537.0
943,3535.0
944,3533.0
945,3530.0
947,3529.0
948,3528.0
951,3524.0
953,3523.0
954,3522.0
956,3520.0
959,3519.0
961,3518.0
962,3517.0
963,3516.0
964,3515.0
965,3514.0
966,3513.0
967,3511.0
970,3510.0
971,3507.0
972,3503.0
974,3502.0
975,3501.0
977,3500.0
980,3499.0
982,3497.0
983,3496.0
984,3495.0
986,3494.0
988,3492.0
989,3491.0
990,3489.0
991,3484.0
992,3483.0
993,3480.0
994,3479.0
996,3478.0
997,3477.0
998,3476.0
1000,3475.0
1003,3474.0
1004,3473.0
1007,3471.0
1008,3470.0
1009,3469.0
1010,3468.0
1011,3467.0
1013,3466.0
1014,3464.0
1016,3463.0
1017,3462.0
1018,3461.0
1020,3459.0
1022,3458.0
1023,3457.0
1025,3455.0
1026,3454.0
1028,3453.0
1029,3452.0
1031,3449.0
1033,3448.0
1035,3447.0
1036,3446.0
1038,3444.0
1040,3442.0
1041,3441.0
1043,3440.0
1047,3439.0
1048,3438.0
1052,3437.0
1055,3436.0
1059,3433.0
1060,3432.0
1063,3431.0
1066,3430.0
1067,3429.0
1068,3428.0
1069,3426.0
1070,3425.0
1071,3424.0
1074,3423.0
1076,3422.0
1079,3418.0
1080,3417.0
1081,3415.0
1083,3414.0
1085,3413.0
1087,3412.0
1089,3410.0
1090,3409.0
1092,3408.0
1096,3405.0
1098,3401.0
1099,3400.0
1100,3397.0
1101,3396.0
1102,3394.0
1103,3392.0
1105,3391.0
1108,3390.0
1109,3389.0
1110,3388.0
1111,3387.0
1113,3386.0
1115,3383.0
1118,3382.0
1120,3381.0
1121,3380.0
1122,3379.0
1125,3377.0
1126,3376.0
1130,3375.0
1131,3374.0
1132,3372.0
1133,3371.0
1134,3370.0
1135,3369.0
1137,3365.0
1139,3363.0
1144,3361.0
1146,3360.0
1148,3359.0
1150,3358.0
1152,3355.0
1154,3354.0
1156,3352.0
1158,3350.0
1160,3349.0
1162,3348.0
1164,3347.0
1165,3346.0
1166,3345.0
1167,3341.0
1168,3340.0
1169,3339.0
1172,3338.0
1174,3336.0
1176,3335.0
1177,3334.0
1179,3333.0
1180,3331.0
1185,3330.0
1186,3329.0
1187,3328.0
1188,3327.0
1190,3326.0
1192,3325.0
1193,3324.0
1194,3323.0
1195,3322.0
1197,3321.0
1198,3320.0
1199,3319.0
1200,3318.0
1202,3317.0
1203,3316.0
1206,3314.0
1207,3313.0
1211,3311.0
1213,3310.0
1214,3309.0
1215,3307.0
1220,3306.0
1223,3305.0
1226,3304.0
1228,3303.0
1229,3302.0
1232,3301.0
1233,3300.0
1234,3299.0
1237,3298.0
1238,3297.0
1242,3295.0
1243,3294.0
1244,3291.0
1248,3289.0
1249,3288.0
1250,3287.0
1251,3286.0
1253,3285.0
1254,3284.0
1256,3281.0
1257,3280.0
1258,3279.0
1261,3278.0
1262,3277.0
1263,3275.0
1264,3274.0
1266,3272.0
1267,3271.0
1270,3270.0
1273,3269.0
1274,3266.0
1275,3265.0
1277,3264.0
1279,3263.0
1282,3261.0
1284,3260.0
1285,3259.0
1289,3258.0
1290,3257.0
1292,3256.0
1295,3255.0
1296,3254.0
1297,3253.0
1300,3251.0
1302,3250.0
1304,3249.0
1305,3248.0
1307,3247.0
1309,3246.0
1310,3245.0
1313,3243.0
1314,3242.0
1316,3241.0
1318,3240.0
1319,3239.0
1320,3238.0
1321,3237.0
1322,3236.0
1325,3235.0
1327,3234.0
1328,3233.0
1330,3232.0
1331,3230.0
1333,3229.0
1335,3228.0
1337,3227.0
1338,3225.0
1339,3224.0
1340,3223.0
1344,3221.0
1345,3220.0
1348,3218.0
1351,3217.0
1352,3216.0
1356,3215.0
1358,3214.0
1359,3213.0
1361,3212.0
1362,3210.0
1363,3209.0
1364,3208.0
1366,3207.0
1368,3206.0
1369,3205.0
1373,3204.0
1374,3203.0
1376,3201.0
1377,3200.0
1379,3199.0
1380,3198.0
1382,3197.0
1383,3196.0
1385,3194.0
1388,3193.0
1390,3192.0
1394,3191.0
1395,3190.0
1396,3189.0
1400,3187.0
1402,3185.0
1403,3184.0
1409,3183.0
1410,3182.0
1412,3181.0
1415,3180.0
1418,3179.0
1422,3178.0
1425,3177.0
1429,3176.0
1431,3175.0
1433,3174.0
1435,3173.0
1437,3172.0
1440,3171.0
1441,3168.0
1442,3167.0
1444,3166.0
1447,3165.0
1448,3164.0
1449,3163.0
1450,3160.0
1454,3159.0
1455,3158.0
1459,3157.0
1460,3156.0
1461,3155.0
1462,3154.0
1463,3153.0
1466,3152.0
1468,3151.0
1469,3150.0
1471,3149.0
1473,3148.0
1477,3147.0
1479,3146.0
1482,3145.0
1485,3144.0
1486,3142.0
1489,3141.0
1490,3140.0
1492,3139.0
1493,3137.0
1495,3135.0
1497,3133.0
1501,3132.0
1503,3131.0
1505,3130.0
1506,3129.0
1507,3128.0
1509,3125.0
1510,3124.0
1513,3122.0
1514,3120.0
1516,3118.0
1517,3116.0
1518,3115.0
1519,3114.0
1521,3113.0
1522,3112.0
1524,3111.0
1525,3110.0
1526,3109.0
1528,3107.0
1531,3104.0
1536,3103.0
1537,3102.0
1539,3101.0
1540,3099.0
1541,3098.0
1545,3097.0
1546,3096.0
1547,3095.0
1549,3094.0
1550,3093.0
1554,3092.0
1557,3090.0
1560,3089.0
1564,3088.0
1567,3087.0
1571,3086.0
1573,3085.0
1574,3084.0
1575,3083.0
1579,3082.0
1580,3081.0
1583,3080.0
1587,3079.0
1589,3077.0
1595,3076.0
1597,3075.0
1599,3074.0
1601,3073.0
1605,3072.0
1608,3071.0
1609,3070.0
1610,3068.0
1611,3067.0
1613,3066.0
1615,3065.0
1621,3064.0
1625,3063.0
1626,3062.0
1627,3061.0
1631,3060.0
1632,3059.0
1633,3057.0
1635,3056.0
1639,3054.0
1642,3053.0
1643,3050.0
1646,3048.0
1648,3047.0
1651,3046.0
1652,3045.0
1655,3044.0
1656,3041.0
1657,3039.0
1658,3038.0
1662,3037.0
1666,3035.0
1668,3034.0
1671,3033.0
1674,3032.0
1678,3031.0
1679,3030.0
1681,3029.0
1682,3028.0
1683,3026.0
1684,3025.0
1685,3024.0
1688,3023.0
1690,3022.0
1691,3021.0
1694,3020.0
1696,3019.0
1698,3018.0
1701,3017.0
1702,3015.0
1704,3014.0
1707,3013.0
1712,3012.0
1715,3011.0
1716,3009.0
1718,3008.0
1719,3006.0
1722,3005.0
1723,3004.0
1728,3003.0
1731,3002.0
1733,3001.0
1736,3000.0
1739,2999.0
1742,2997.0
1743,2996.0
1744,2995.0
1747,2994.0
1748,2992.0
1749,2990.0
1754,2989.0
1758,2988.0
1759,2987.0
1761,2986.0
1766,2985.0
1768,2984.0
1770,2982.0
1772,2981.0
1774,2980.0
1778,2979.0
1780,2976.0
1781,2974.0
1783,2973.0
1784,2970.0
1787,2969.0
1793,2968.0
1795,2967.0
1796,2966.0
1798,2965.0
1802,2964.0
1804,2963.0
1806,2962.0
1809,2961.0
1814,2960.0
1816,2958.0
1817,2957.0
1821,2955.0
1822,2954.0
1825,2953.0
1827,2952.0
1828,2951.0
1832,2950.0
1838,2948.0
1842,2947.0
1845,2946.0
1847,2945.0
1849,2944.0
1851,2943.0
1853,2942.0
1857,2941.0
1859,2940.0
1861,2938.0
1863,2937.0
1865,2936.0
1869,2935.0
1871,2934.0
1874,2933.0
1877,2932.0
1878,2931.0
1881,2930.0
1883,2929.0
1887,2927.0
1890,2926.0
1891,2925.0
1895,2924.0
1897,2923.0
1901,2922.0
1906,2921.0
1908,2920.0
1912,2919.0
1914,2918.0
1916,2917.0
1918,2916.0
1920,2914.0
1921,2913.0
1924,2912.0
1930,2911.0
1931,2910.0
1934,2909.0
1937,2907.0
1941,2906.0
1945,2905.0
1949,2904.0
1950,2903.0
1952,2902.0
1953,2901.0
1954,2899.0
1955,2897.0
1957,2895.0
1961,2894.0
1963,2893.0
1967,2892.0
1971,2891.0
1972,2890.0
1974,2889.0
1976,2888.0
1977,2887.0
1981,2886.0
1983,2885.0
1986,2884.0
1991,2883.0
1992,2881.0
1994,2880.0
1997,2879.0
2000,2878.0
2002,2877.0
2003,2876.0
2005,2875.0
2007,2874.0
2008,2872.0
2009,2871.0
2013,2870.0
2016,2869.0
2017,2867.0
2022,2866.0
2023,2865.0
2024,2864.0
2027,2863.0
2028,2862.0
2030,2860.0
2034,2859.0
2035,2857.0
2037,2856.0
2038,2855.0
2044,2853.0
2047,2852.0
2051,2850.0
2053,2849.0
2054,2848.0
2055,2847.0
2056,2845.0
2058,2844.0
2061,2843.0
2063,2842.0
2065,2841.0
2066,2840.0
2067,2839.0
2070,2838.0
2071,2837.0
2075,2836.0
2077,2835.0
2078,2834.0
2080,2832.0
2081,2831.0
2083,2830.0
2085,2828.0
2086,2827.0
2090,2826.0
2092,2825.0
2094,2824.0
2096,2823.0
2099,2821.0
2101,2820.0
2102,2818.0
2104,2817.0
2107,2816.0
2110,2815.0
2111,2814.0
2113,2813.0
2116,2810.0
2119,2809.0
2121,2806.0
2124,2805.0
2126,2804.0
2128,2803.0
2134,2802.0
2137,2800.0
2142,2799.0
2144,2796.0
2145,2795.0
2147,2794.0
2148,2793.0
2149,2792.0
2151,2791.0
2152,2790.0
2153,2789.0
2154,2788.0
2157,2787.0
2161,2785.0
2164,2784.0
2167,2782.0
2169,2781.0
2171,2780.0
2173,2778.0
2177,2777.0
2179,2776.0
2180,2775.0
2182,2774.0
2184,2773.0
2188,2772.0
2193,2771.0
2196,2769.0
2197,2768.0
2199,2767.0
2202,2766.0
2203,2765.0
2211,2764.0
2214,2762.0
2215,2761.0
2216,2760.0
2218,2758.0
2221,2756.0
2226,2755.0
2227,2753.0
2229,2752.0
2230,2751.0
2233,2750.0
2235,2749.0
2236,2748.0
2238,2745.0
2240,2744.0
2241,2743.0
2242,2742.0
2243,2741.0
2245,2740.0
2248,2739.0
2251,2738.0
2254,2736.0
2255,2735.0
2257,2734.0
2260,2733.0
2261,2732.0
2263,2731.0
2265,2730.0
2267,2729.0
2269,2728.0
2270,2727.0
2275,2725.0
2280,2724.0
2281,2723.0
2284,2722.0
2288,2721.0
2291,2720.0
2292,2719.0
2295,2718.0
2296,2717.0
2301,2716.0
2304,2715.0
2307,2714.0
2309,2713.0
2316,2712.0
2321,2710.0
2323,2709.0
2325,2708.0
2329,2705.0
2332,2704.0
2334,2702.0
2337,2701.0
2340,2700.0
2341,2698.0
2344,2697.0
2345,2696.0
2349,2695.0
2353,2694.0
2356,2693.0
2357,2692.0
2360,2691.0
2361,2690.0
2363,2689.0
2365,2688.0
2369,2687.0
2371,2686.0
2373,2684.0
2375,2683.0
2378,2682.0
2380,2681.0
2383,2680.0
2386,2679.0
2387,2678.0
2388,2677.0
2390,2676.0
2391,2675.0
2392,2674.0
2395,2673.0
2397,2672.0
2398,2671.0
2400,2669.0
2402,2668.0
2405,2667.0
2408,2666.0
2412,2665.0
2416,2664.0
2420,2663.0
2421,2662.0
2422,2661.0
2424,2659.0
2427,2658.0
2431,2657.0
2435,2656.0
2437,2655.0
2441,2654.0
2445,2653.0
2447,2652.0
2448,2651.0
2452,2650.0
2453,2649.0
2456,2648.0
2458,2647.0
2460,2646.0
2462,2645.0
2463,2644.0
2466,2643.0
2468,2642.0
2471,2641.0
2477,2640.0
2483,2639.0
2484,2638.0
2485,2637.0
2488,2636.0
2489,2635.0
2490,2633.0
2492,2632.0
2495,2631.0
2501,2630.0
2502,2629.0
2504,2628.0
2505,2627.0
2509,2626.0
2514,2625.0
2516,2624.0
2518,2623.0
2522,2622.0
2524,2620.0
2526,2619.0
2528,2618.0
2531,2617.0
2535,2616.0
2537,2615.0
2543,2613.0
2546,2612.0
2548,2610.0
2550,2609.0
2551,2608.0
2552,2607.0
2554,2606.0
2557,2605.0
2558,2604.0
2562,2602.0
2564,2601.0
2567,2600.0
2570,2599.0
2571,2598.0
2572,2597.0
2574,2596.0
2579,2595.0
2581,2594.0
2586,2593.0
2588,2592.0
2590,2591.0
2592,2589.0
2594,2588.0
2596,2587.0
2600,2586.0
2604,2584.0
2608,2582.0
2612,2581.0
2615,2580.0
2617,2579.0
2619,2578.0
2622,2577.0
2625,2576.0
2628,2575.0
2631,2573.0
2633,2572.0
2636,2571.0
2638,2570.0
2642,2569.0
2649,2568.0
2651,2567.0
2655,2566.0
2657,2565.0
2660,2564.0
2664,2563.0
2667,2562.0
2672,2561.0
2677,2560.0
2678,2559.0
2681,2557.0
2684,2556.0
2685,2555.0
2687,2554.0
2689,2553.0
2691,2552.0
2692,2551.0
2697,2550.0
2700,2549.0
2701,2548.0
2702,2547.0
2705,2546.0
2706,2545.0
2709,2544.0
2712,2543.0
2716,2542.0
2718,2541.0
2723,2540.0
2724,2539.0
2725,2538.0
2729,2537.0
2734,2536.0
2737,2535.0
2742,2534.0
2743,2533.0
2748,2532.0
2753,2531.0
2758,2529.0
2760,2528.0
2765,2527.0
2768,2526.0
2772,2525.0
2777,2524.0
2780,2523.0
2781,2522.0
2782,2521.0
2785,2520.0
2786,2519.0
2789,2518.0
2791,2517.0
2792,2516.0
2797,2515.0
2798,2514.0
2800,2513.0
2803,2512.0
2805,2511.0
2807,2510.0
2810,2509.0
2813,2508.0
2814,2507.0
2819,2506.0
2820,2505.0
2827,2504.0
2829,2503.0
2831,2502.0
2836,2501.0
2838,2500.0
2839,2499.0
2842,2498.0
2848,2497.0
2850,2496.0
2852,2495.0
2854,2494.0
2858,2493.0
2864,2492.0
2865,2491.0
2866,2490.0
2870,2489.0
2874,2488.0
2877,2487.0
2880,2486.0
2884,2485.0
2885,2484.0
2888,2483.0
2889,2482.0
2891,2480.0
2895,2479.0
2897,2477.0
2899,2476.0
2902,2475.0
2905,2474.0
2908,2473.0
2910,2472.0
2911,2471.0
2916,2470.0
2922,2469.0
2927,2468.0
2931,2467.0
2933,2466.0
2935,2465.0
2938,2464.0
2941,2463.0
2946,2461.0
2950,2460.0
2953,2459.0
2955,2458.0
2957,2457.0
2961,2456.0
2963,2454.0
2966,2453.0
2971,2452.0
2975,2451.0
2978,2450.0
2982,2449.0
2984,2448.0
2987,2447.0
2992,2445.0
2993,2444.0
2995,2443.0
2997,2442.0
2998,2441.0
2999,2440.0
3002,2439.0
3006,2438.0
3009,2437.0
3011,2436.0
3012,2435.0
3016,2434.0
3018,2433.0
3021,2432.0
3025,2431.0
3028,2430.0
3031,2429.0
3035,2427.0
3036,2426.0
3037,2425.0
3038,2424.0
3039,2423.0
3043,2422.0
3045,2421.0
3049,2420.0
3050,2418.0
3051,2417.0
3054,2416.0
3057,2415.0
3060,2414.0
3063,2412.0
3064,2410.0
3070,2409.0
3074,2407.0
3075,2406.0
3079,2405.0
3082,2404.0
3087,2403.0
3088,2402.0
3091,2401.0
3094,2399.0
3095,2398.0
3099,2397.0
3103,2396.0
3108,2395.0
3112,2394.0
3114,2393.0
3115,2392.0
3117,2391.0
3118,2390.0
3121,2389.0
3122,2388.0
3123,2386.0
3125,2385.0
3127,2384.0
3133,2383.0
3135,2382.0
3140,2381.0
3143,2380.0
3149,2378.0
3151,2377.0
3152,2375.0
3154,2374.0
3158,2373.0
3162,2372.0
3165,2371.0
3166,2370.0
3169,2369.0
3170,2368.0
3173,2367.0
3175,2366.0
3178,2364.0
3182,2363.0
3184,2362.0
3187,2361.0
3190,2360.0
3192,2359.0
3193,2358.0
3201,2357.0
3202,2356.0
3204,2355.0
3205,2354.0
3207,2353.0
3209,2352.0
3211,2351.0
3214,2350.0
3218,2349.0
3220,2348.0
3222,2347.0
3225,2346.0
3227,2345.0
3229,2344.0
3230,2343.0
3233,2342.0
3234,2340.0
3238,2339.0
3240,2338.0
3242,2337.0
3245,2336.0
3249,2335.0
3253,2334.0
3256,2333.0
3262,2332.0
3265,2331.0
3268,2330.0
3269,2329.0
3274,2328.0
3277,2327.0
3284,2326.0
3288,2325.0
3291,2324.0
3294,2323.0
3298,2322.0
3302,2321.0
3306,2320.0
3310,2319.0
3313,2318.0
3316,2317.0
3321,2316.0
3325,2315.0
3326,2314.0
3327,2313.0
3328,2312.0
3332,2311.0
3333,2310.0
3341,2308.0
3347,2307.0
3350,2306.0
3352,2305.0
3353,2304.0
3356,2303.0
3360,2302.0
3363,2301.0
3366,2300.0
3369,2299.0
3371,2298.0
3372,2297.0
3373,2296.0
3375,2295.0
3377,2294.0
3381,2293.0
3383,2292.0
3385,2291.0
3388,2290.0
3394,2288.0
3396,2287.0
3402,2286.0
3410,2285.0
3415,2284.0
3416,2283.0
3420,2282.0
3422,2281.0
3424,2280.0
3426,2279.0
3433,2278.0
3437,2277.0
3441,2276.0
3446,2274.0
3448,2273.0
3451,2272.0
3454,2271.0
3456,2270.0
3460,2269.0
3462,2266.0
3466,2265.0
3470,2264.0
3472,2263.0
3476,2262.0
3479,2261.0
3484,2260.0
3489,2259.0
3490,2258.0
3492,2256.0
3494,2255.0
3496,2254.0
3499,2252.0
3503,2251.0
3505,2250.0
3507,2249.0
3515,2248.0
3519,2247.0
3523,2246.0
3527,2245.0
3529,2244.0
3536,2243.0
3537,2242.0
3539,2241.0
3545,2240.0
3552,2239.0
3559,2238.0
3562,2237.0
3563,2236.0
3564,2235.0
3567,2234.0
3572,2233.0
3575,2232.0
3576,2231.0
3581,2230.0
3588,2228.0
3590,2227.0
3592,2226.0
3597,2225.0
3604,2224.0
3608,2223.0
3614,2222.0
3618,2221.0
3624,2220.0
3628,2219.0
3631,2218.0
3635,2217.0
3636,2216.0
3640,2215.0
3646,2214.0
3648,2213.0
3652,2212.0
3655,2210.0
3658,2209.0
3659,2208.0
3661,2207.0
3668,2206.0
3671,2205.0
3673,2204.0
3677,2203.0
3681,2202.0
3684,2201.0
3688,2200.0
3694,2199.0
3695,2198.0
3703,2197.0
3707,2196.0
3712,2195.0
3719,2194.0
3726,2193.0
3732,2192.0
3740,2191.0
3742,2189.0
3744,2188.0
3749,2187.0
3754,2186.0
3759,2185.0
3762,2184.0
3769,2183.0
3774,2182.0
3778,2181.0
3784,2180.0
3790,2179.0
3795,2178.0
3799,2177.0
3800,2176.0
3804,2175.0
3805,2174.0
3814,2173.0
3819,2172.0
3826,2171.0
3834,2170.0
3838,2169.0
3843,2168.0
3844,2167.0
3845,2166.0
3850,2165.0
3854,2164.0
3857,2163.0
3861,2162.0
3865,2161.0
3871,2160.0
3875,2159.0
3878,2158.0
3881,2157.0
3884,2156.0
3887,2155.0
3890,2154.0
3892,2153.0
3895,2152.0
3896,2151.0
3901,2150.0
3903,2149.0
3904,2148.0
3907,2147.0
3911,2146.0
3915,2145.0
3916,2144.0
3922,2143.0
3925,2142.0
3929,2141.0
3932,2140.0
3936,2139.0
3941,2138.0
3943,2137.0
3946,2136.0
3948,2135.0
3951,2134.0
3954,2133.0
3959,2132.0
3962,2131.0
3964,2130.0
3970,2129.0
3974,2128.0
3982,2127.0
3985,2126.0
3989,2125.0
3993,2124.0
3994,2123.0
3998,2122.0
4004,2121.0
4010,2120.0
4018,2119.0
4021,2118.0
4026,2117.0
4029,2116.0
4030,2115.0
4033,2114.0
4037,2113.0
4040,2112.0
4043,2111.0
4051,2110.0
4057,2109.0
4061,2108.0
4063,2106.0
4064,2105.0
4066,2104.0
4071,2103.0
4074,2102.0
4078,2101.0
4084,2100.0
4087,2099.0
4092,2098.0
4093,2097.0
4096,2096.0
4098,2095.0
4101,2094.0
4104,2093.0
4108,2092.0
4112,2091.0
4117,2090.0
4119,2089.0
4122,2088.0
4127,2087.0
4132,2086.0
4137,2085.0
4139,2084.0
4142,2083.0
4147,2082.0
4152,2081.0
4153,2080.0
4159,2079.0
4165,2078.0
4166,2077.0
4173,2076.0
4178,2075.0
4183,2074.0
4185,2073.0
4187,2072.0
4189,2071.0
4192,2070.0
4198,2069.0
4201,2068.0
4203,2067.0
4206,2066.0
4213,2065.0
4217,2064.0
4220,2063.0
4225,2062.0
4228,2061.0
4231,2060.0
4235,2059.0
4237,2058.0
4242,2057.0
4243,2056.0
4247,2055.0
4255,2053.0
4259,2052.0
4263,2051.0
4265,2050.0
4270,2049.0
4272,2048.0
4274,2047.0
4277,2046.0
4281,2045.0
4288,2044.0
4293,2043.0
4297,2042.0
4299,2041.0
4305,2040.0
4306,2039.0
4310,2038.0
4313,2037.0
4320,2036.0
4323,2035.0
4325,2034.0
4327,2033.0
4328,2032.0
4330,2031.0
4333,2030.0
4343,2029.0
4344,2028.0
4348,2027.0
4350,2026.0
4353,2025.0
4364,2024.0
4369,2023.0
4371,2022.0
4373,2021.0
4377,2020.0
4383,2019.0
4387,2018.0
4394,2017.0
4396,2016.0
4399,2015.0
4404,2014.0
4408,2013.0
4413,2012.0
4417,2011.0
4419,2010.0
4422,2009.0
4427,2008.0
4432,2007.0
4436,2006.0
4441,2004.0
4447,2003.0
4449,2001.0
4452,2000.0
4454,1999.0
4457,1997.0
4459,1996.0
4463,1995.0
4469,1994.0
4475,1993.0
4478,1992.0
4481,1991.0
4488,1990.0
4490,1989.0
4496,1988.0
4499,1987.0
4503,1986.0
4506,1985.0
4510,1984.0
4513,1983.0
4521,1982.0
4524,1981.0
4528,1980.0
4532,1979.0
4537,1978.0
4540,1977.0
4544,1976.0
4548,1975.0
4550,1974.0
4554,1973.0
4555,1972.0
4558,1971.0
4560,1970.0
4564,1969.0
4567,1968.0
4570,1967.0
4572,1966.0
4576,1965.0
4580,1964.0
4585,1962.0
4586,1961.0
4593,1960.0
4597,1959.0
4604,1958.0
4606,1957.0
4609,1956.0
4614,1955.0
4626,1954.0
4633,1953.0
4634,1952.0
4636,1951.0
4645,1950.0
4650,1949.0
4653,1948.0
4659,1947.0
4664,1946.0
4671,1945.0
4673,1944.0
4678,1943.0
4680,1942.0
4689,1941.0
4693,1940.0
4696,1939.0
4702,1938.0
4705,1937.0
4712,1936.0
4719,1935.0
4724,1934.0
4727,1933.0
4733,1932.0
4737,1931.0
4738,1930.0
4739,1929.0
4742,1928.0
4746,1927.0
4751,1926.0
4757,1925.0
4763,1924.0
4768,1923.0
4775,1922.0
4782,1921.0
4787,1920.0
4793,1919.0
4800,1918.0
4804,1917.0
4809,1916.0
4814,1915.0
4820,1914.0
4822,1913.0
4827,1912.0
4832,1911.0
4839,1910.0
4843,1909.0
4846,1908.0
4851,1907.0
4854,1906.0
4858,1905.0
4859,1904.0
4863,1903.0
4867,1902.0
4870,1901.0
4873,1900.0
4878,1899.0
4881,1897.0
4885,1896.0
4887,1895.0
4889,1894.0
4893,1893.0
4894,1892.0
4897,1891.0
4899,1890.0
4905,1888.0
4907,1887.0
4908,1886.0
4909,1885.0
4913,1884.0
4918,1883.0
4921,1882.0
4926,1881.0
4932,1880.0
4937,1879.0
4938,1878.0
4945,1877.0
4948,1876.0
4949,1875.0
4951,1874.0
4953,1873.0
4960,1872.0
4964,1871.0
4970,1870.0
4973,1869.0
4975,1868.0
4976,1867.0
4980,1866.0
4985,1865.0
4991,1864.0
4993,1863.0
4997,1862.0
5001,1861.0
5006,1860.0
5011,1859.0
5012,1858.0
5020,1857.0
5022,1856.0
5029,1855.0
5031,1854.0
5033,1853.0
5034,1852.0
5042,1851.0
5049,1850.0
5051,1849.0
5055,1848.0
5061,1847.0
5064,1846.0
5069,1845.0
5076,1844.0
5081,1843.0
5087,1842.0
5091,1841.0
5096,1840.0
5101,1839.0
5104,1838.0
5105,1837.0
5109,1836.0
5116,1835.0
5118,1834.0
5123,1833.0
5129,1832.0
5139,1831.0
5142,1830.0
5148,1829.0
5151,1828.0
5156,1827.0
5158,1826.0
5161,1825.0
5162,1824.0
5170,1823.0
5176,1822.0
5181,1821.0
5188,1820.0
5193,1819.0
5199,1818.0
5207,1817.0
5210,1816.0
5213,1815.0
5217,1814.0
5221,1813.0
5227,1812.0
5228,1811.0
5230,1810.0
5236,1809.0
5241,1808.0
5245,1807.0
5247,1806.0
5249,1805.0
5255,1804.0
5261,1802.0
5264,1801.0
5270,1800.0
5275,1799.0
5279,1798.0
5285,1797.0
5289,1796.0
5294,1795.0
5298,1794.0
5303,1793.0
5306,1792.0
5308,1791.0
5312,1790.0
5318,1789.0
5320,1788.0
5323,1787.0
5326,1786.0
5330,1785.0
5333,1784.0
5337,1783.0
5340,1782.0
5345,1781.0
5349,1780.0
5353,1779.0
5359,1778.0
5365,1777.0
5371,1776.0
5373,1775.0
5377,1774.0
5383,1773.0
5385,1772.0
5388,1771.0
5391,1770.0
5396,1769.0
5397,1768.0
5402,1767.0
5405,1766.0
5408,1765.0
5412,1764.0
5413,1763.0
5417,1762.0
5421,1759.0
5427,1758.0
5434,1757.0
5437,1756.0
5441,1755.0
5443,1754.0
5448,1753.0
5452,1752.0
5459,1751.0
5461,1750.0
5465,1749.0
5469,1748.0
5474,1747.0
5477,1746.0
5479,1745.0
5481,1744.0
5486,1743.0
5491,1742.0
5498,1741.0
5504,1740.0
5508,1739.0
5516,1738.0
5518,1737.0
5523,1736.0
5526,1735.0
5527,1734.0
5531,1733.0
5536,1732.0
5540,1731.0
5541,1730.0
5545,1729.0
5547,1728.0
5554,1727.0
5560,1726.0
5565,1725.0
5567,1724.0
5570,1723.0
5576,1722.0
5578,1721.0
5586,1720.0
5590,1719.0
5596,1717.0
5607,1716.0
5609,1715.0
5615,1714.0
5617,1713.0
5622,1712.0
5627,1711.0
5636,1710.0
5639,1709.0
5642,1708.0
5647,1707.0
5655,1706.0
5660,1705.0
5666,1704.0
5670,1703.0
5674,1702.0
5676,1700.0
5678,1699.0
5680,1698.0
5685,1697.0
5692,1696.0
5696,1695.0
5703,1694.0
5706,1693.0
5711,1692.0
5716,1691.0
5720,1690.0
5726,1689.0
5733,1688.0
5738,1687.0
5743,1686.0
5748,1684.0
5755,1683.0
5765,1682.0
5771,1681.0
5774,1680.0
5778,1679.0
5783,1678.0
5785,1677.0
5788,1676.0
5790,1675.0
5794,1674.0
5797,1673.0
5801,1672.0
5805,1671.0
5810,1670.0
5817,1669.0
5822,1668.0
5827,1667.0
5834,1666.0
5839,1665.0
5843,1664.0
5846,1663.0
5850,1662.0
5858,1661.0
5861,1660.0
5867,1659.0
5873,1658.0
5878,1657.0
5881,1656.0
5882,1655.0
5885,1654.0
5887,1653.0
5894,1652.0
5899,1651.0
5903,1650.0
5912,1649.0
5921,1648.0
5928,1647.0
5933,1646.0
5940,1645.0
5949,1644.0
5954,1643.0
5956,1642.0
5958,1641.0
5964,1640.0
5970,1639.0
5974,1638.0
5978,1637.0
5985,1636.0
5988,1635.0
5990,1634.0
5994,1633.0
6000,1632.0
6005,1631.0
6008,1630.0
6012,1629.0
6015,1628.0
6021,1627.0
6024,1626.0
6030,1625.0
6034,1624.0
6039,1623.0
6049,1622.0
6050,1621.0
6054,1620.0
6060,1619.0
6063,1618.0
6069,1617.0
6075,1616.0
6080,1615.0
6081,1614.0
6089,1613.0
6091,1612.0
6096,1611.0
6104,1610.0
6109,1608.0
6113,1607.0
6116,1606.0
6122,1605.0
6128,1604.0
6131,1603.0
6133,1602.0
6140,1601.0
6146,1600.0
6153,1599.0
6158,1598.0
6168,1597.0
6175,1596.0
6182,1595.0
6185,1594.0
6192,1593.0
6199,1592.0
6203,1591.0
6208,1590.0
6212,1589.0
6217,1588.0
6219,1587.0
6223,1586.0
6226,1585.0
6233,1584.0
6237,1583.0
6240,1582.0
6245,1581.0
6250,1580.0
6257,1579.0
6260,1578.0
6264,1577.0
6267,1576.0
6271,1575.0
6274,1574.0
6277,1573.0
6287,1572.0
6290,1571.0
6297,1570.0
6302,1569.0
6308,1568.0
6311,1567.0
6318,1566.0
6326,1565.0
6331,1564.0
6336,1563.0
6342,1562.0
6351,1561.0
6357,1560.0
6363,1559.0
6364,1558.0
6367,1557.0
6372,1556.0
6377,1555.0
6382,1554.0
6385,1553.0
6390,1552.0
6392,1551.0
6399,1550.0
6403,1549.0
6409,1548.0
6411,1547.0
6418,1546.0
6426,1545.0
6429,1544.0
6434,1543.0
6438,1542.0
6446,1541.0
6450,1540.0
6453,1539.0
6457,1538.0
6461,1537.0
6468,1536.0
6474,1535.0
6484,1534.0
6492,1533.0
6499,1532.0
6506,1531.0
6510,1530.0
6514,1529.0
6523,1528.0
6529,1527.0
6540,1526.0
6544,1525.0
6551,1524.0
6559,1523.0
6567,1522.0
6572,1521.0
6578,1520.0
6585,1519.0
6588,1518.0
6597,1517.0
6602,1516.0
6608,1515.0
6613,1514.0
6617,1513.0
6627,1512.0
6628,1511.0
6635,1510.0
6643,1509.0
6650,1508.0
6656,1507.0
6662,1506.0
6666,1505.0
6670,1504.0
6680,1503.0
6688,1502.0
6690,1501.0
6696,1500.0
6702,1499.0
6704,1498.0
6709,1497.0
6715,1496.0
6722,1495.0
6730,1494.0
6740,1493.0
6749,1492.0
6752,1491.0
6760,1490.0
6765,1489.0
6768,1488.0
6774,1487.0
6780,1486.0
6789,1485.0
6795,1484.0
6798,1483.0
6803,1482.0
6809,1481.0
6816,1480.0
6819,1479.0
6820,1478.0
6827,1477.0
6829,1476.0
6833,1475.0
6840,1474.0
6847,1473.0
6852,1472.0
6859,1471.0
6863,1470.0
6865,1469.0
6871,1468.0
6876,1467.0
6879,1466.0
6885,1465.0
6889,1464.0
6893,1463.0
6897,1462.0
6900,1461.0
6906,1460.0
6911,1459.0
6920,1458.0
6926,1457.0
6939,1456.0
6944,1455.0
6947,1454.0
6955,1453.0
6963,1452.0
6969,1451.0
6977,1450.0
6987,1449.0
6990,1448.0
6998,1447.0
7003,1446.0
7008,1445.0
7014,1444.0
7020,1443.0
7028,1442.0
7033,1441.0
7039,1440.0
7041,1439.0
7051,1438.0
7058,1437.0
7064,1436.0
7071,1435.0
7077,1434.0
7079,1433.0
7087,1432.0
7096,1431.0
7103,1430.0
7110,1429.0
7117,1428.0
7130,1427.0
7137,1426.0
7143,1425.0
7148,1424.0
7154,1423.0
7163,1422.0
7173,1421.0
7181,1420.0
7186,1419.0
7190,1418.0
7196,1417.0
7207,1416.0
7215,1415.0
7218,1414.0
7225,1413.0
7227,1412.0
7233,1411.0
7237,1410.0
7242,1409.0
7251,1408.0
7258,1407.0
7263,1406.0
7271,1405.0
7275,1404.0
7278,1403.0
7285,1402.0
7294,1401.0
7298,1400.0
7303,1399.0
7309,1398.0
7315,1397.0
7316,1396.0
7322,1395.0
7327,1394.0
7331,1393.0
7337,1392.0
7340,1391.0
7347,1390.0
7351,1389.0
7359,1388.0
7369,1387.0
7381,1386.0
7389,1385.0
7393,1384.0
7399,1383.0
7403,1382.0
7412,1381.0
7416,1380.0
7427,1379.0
7431,1378.0
7433,1377.0
7441,1376.0
7443,1375.0
7450,1374.0
7455,1373.0
7458,1372.0
7464,1371.0
7473,1370.0
7482,1369.0
7486,1368.0
7489,1367.0
7492,1366.0
7499,1365.0
7506,1364.0
7510,1363.0
7511,1362.0
7516,1361.0
7521,1360.0
7528,1359.0
7537,1358.0
7542,1357.0
7546,1356.0
7551,1355.0
7556,1354.0
7559,1353.0
7566,1352.0
7569,1351.0
7576,1350.0
7584,1349.0
7587,1348.0
7590,1347.0
7592,1346.0
7598,1345.0
7601,1344.0
7607,1343.0
7613,1342.0
7619,1341.0
7625,1340.0
7630,1339.0
7633,1338.0
7642,1337.0
7651,1336.0
7656,1335.0
7658,1334.0
7662,1333.0
7666,1332.0
7674,1331.0
7681,1330.0
7684,1329.0
7692,1328.0
7707,1327.0
7715,1326.0
7726,1325.0
7732,1324.0
7736,1323.0
7742,1322.0
7750,1321.0
7756,1320.0
7765,1319.0
7768,1318.0
7774,1317.0
7778,1316.0
7785,1315.0
7790,1314.0
7795,1313.0
7797,1312.0
7801,1311.0
7806,1310.0
7809,1309.0
7815,1308.0
7816,1307.0
7827,1306.0
7834,1305.0
7841,1304.0
7846,1303.0
7850,1302.0
7856,1301.0
7863,1300.0
7870,1299.0
7873,1298.0
7878,1297.0
7885,1296.0
7891,1295.0
7898,1294.0
7904,1293.0
7910,1292.0
7914,1291.0
7916,1290.0
7919,1289.0
7930,1288.0
7934,1287.0
7939,1286.0
7953,1285.0
7956,1284.0
7964,1283.0
7970,1282.0
7973,1281.0
7986,1280.0
7988,1279.0
7996,1278.0
7998,1277.0
8002,1276.0
8008,1275.0
8011,1274.0
8017,1273.0
8023,1272.0
8029,1271.0
8032,1270.0
8036,1269.0
8049,1268.0
8053,1267.0
8061,1266.0
8066,1265.0
8069,1264.0
8074,1263.0
8082,1262.0
8088,1261.0
8093,1260.0
8098,1259.0
8103,1258.0
8104,1257.0
8108,1256.0
8116,1255.0
8124,1254.0
8130,1253.0
8136,1252.0
8139,1251.0
8145,1250.0
8151,1249.0
8156,1248.0
8160,1247.0
8166,1246.0
8172,1245.0
8177,1244.0
8183,1243.0
8191,1242.0
8199,1241.0
8205,1240.0
8212,1239.0
8217,1238.0
8225,1237.0
8240,1236.0
8248,1235.0
8255,1234.0
8264,1233.0
8269,1232.0
8279,1231.0
8285,1230.0
8288,1229.0
8293,1228.0
8299,1227.0
8309,1226.0
8317,1225.0
8327,1224.0
8328,1223.0
8331,1222.0
8340,1221.0
8344,1220.0
8355,1219.0
8362,1218.0
8366,1217.0
8368,1216.0
8375,1215.0
8382,1214.0
8393,1213.0
8401,1212.0
8410,1211.0
8415,1210.0
8421,1209.0
8429,1208.0
8436,1207.0
8443,1206.0
8455,1205.0
8458,1204.0
8461,1203.0
8465,1202.0
8472,1201.0
8478,1200.0
8483,1199.0
8493,1198.0
8501,1197.0
8511,1196.0
8518,1195.0
8523,1194.0
8529,1193.0
8535,1192.0
8542,1191.0
8553,1190.0
8563,1189.0
8571,1188.0
8579,1187.0
8591,1186.0
8597,1185.0
8605,1184.0
8611,1183.0
8619,1182.0
8629,1181.0
8634,1180.0
8641,1179.0
8647,1178.0
8655,1177.0
8659,1176.0
8666,1175.0
8671,1174.0
8681,1173.0
8687,1172.0
8695,1171.0
8705,1170.0
8713,1169.0
8717,1168.0
8723,1167.0
8731,1166.0
8738,1165.0
8743,1164.0
8752,1163.0
8756,1162.0
8759,1161.0
8767,1160.0
8775,1159.0
8781,1158.0
8784,1157.0
8791,1156.0
8798,1155.0
8807,1154.0
8817,1153.0
8823,1152.0
8828,1151.0
8835,1150.0
8838,1149.0
8845,1148.0
8853,1147.0
8862,1146.0
8866,1145.0
8873,1144.0
8876,1143.0
8880,1142.0
8889,1141.0
8892,1140.0
8898,1139.0
8900,1138.0
8910,1137.0
8923,1136.0
8927,1135.0
8930,1134.0
8936,1133.0
8942,1132.0
8951,1131.0
8959,1130.0
8967,1129.0
8975,1128.0
8985,1127.0
8994,1126.0
9010,1125.0
9015,1124.0
9021,1123.0
9028,1122.0
9036,1121.0
9045,1120.0
9052,1119.0
9063,1118.0
9078,1117.0
9083,1116.0
9089,1115.0
9097,1114.0
9104,1113.0
9116,1112.0
9123,1111.0
9127,1110.0
9134,1109.0
9140,1108.0
9148,1107.0
9162,1106.0
9173,1105.0
9178,1104.0
9185,1103.0
9192,1102.0
9202,1101.0
9207,1100.0
9215,1099.0
9222,1098.0
9230,1097.0
9239,1096.0
9246,1095.0
9258,1094.0
9265,1093.0
9272,1092.0
9279,1091.0
9287,1090.0
9293,1089.0
9300,1088.0
9307,1087.0
9313,1086.0
9321,1085.0
9329,1084.0
9337,1083.0
9344,1082.0
9350,1081.0
9359,1080.0
9367,1079.0
9382,1078.0
9391,1077.0
9401,1076.0
9411,1075.0
9415,1074.0
9423,1073.0
9432,1072.0
9440,1071.0
9444,1070.0
9452,1069.0
9459,1068.0
9464,1067.0
9474,1066.0
9479,1065.0
9483,1064.0
9493,1063.0
9496,1062.0
9509,1061.0
9515,1060.0
9517,1059.0
9521,1058.0
9527,1057.0
9535,1056.0
9540,1055.0
9549,1054.0
9563,1053.0
9568,1052.0
9579,1051.0
9591,1050.0
9597,1049.0
9605,1048.0
9610,1047.0
9620,1046.0
9630,1045.0
9634,1044.0
9641,1043.0
9651,1042.0
9667,1041.0
9677,1040.0
9686,1039.0
9690,1038.0
9697,1037.0
9705,1036.0
9711,1035.0
9719,1034.0
9725,1033.0
9727,1032.0
9733,1031.0
9744,1030.0
9752,1029.0
9756,1028.0
9767,1027.0
9775,1026.0
9778,1025.0
9786,1024.0
9799,1023.0
9801,1022.0
9807,1021.0
9814,1020.0
9819,1019.0
9830,1018.0
9841,1017.0
9853,1016.0
9860,1015.0
9865,1014.0
9875,1013.0
9881,1012.0
9891,1011.0
9902,1010.0
9907,1009.0
9915,1008.0
9924,1007.0
9934,1006.0
9945,1005.0
9960,1004.0
9970,1003.0
9976,1002.0
9982,1001.0
9989,1000.0
9995,999.0
10006,998.0
10010,997.0
10013,996.0
10027,995.0
10029,994.0
10034,993.0
10042,992.0
10049,991.0
10057,990.0
10064,989.0
10074,988.0
10085,987.0
10093,986.0
10102,985.0
10111,984.0
10118,983.0
10123,982.0
10130,981.0
10138,980.0
10147,979.0
10160,978.0
10165,977.0
10173,976.0
10176,975.0
10183,974.0
10193,973.0
10199,972.0
10206,971.0
10209,970.0
10218,969.0
10223,968.0
10229,967.0
10237,966.0
10245,965.0
10252,964.0
10259,963.0
10266,962.0
10276,961.0
10284,960.0
10289,959.0
10295,958.0
10301,957.0
10308,956.0
10314,955.0
10326,954.0
10338,953.0
10349,952.0
10354,951.0
10363,950.0
10371,949.0
10375,948.0
10384,947.0
10394,946.0
10403,945.0
10407,944.0
10414,943.0
10423,942.0
10432,941.0
10438,940.0
10451,939.0
10461,938.0
10465,937.0
10468,936.0
10474,935.0
10487,934.0
10496,933.0
10509,932.0
10521,931.0
10534,930.0
10545,929.0
10549,928.0
10557,927.0
10570,926.0
10577,925.0
10582,924.0
10587,923.0
10595,922.0
10601,921.0
10604,920.0
10618,919.0
10627,918.0
10633,917.0
10642,916.0
10654,915.0
10661,914.0
10667,913.0
10673,912.0
10677,911.0
10682,910.0
10694,909.0
10704,908.0
10712,907.0
10722,906.0
10727,905.0
10737,904.0
10753,903.0
10761,902.0
10767,901.0
10777,900.0
10787,899.0
10805,898.0
10812,897.0
10817,896.0
10824,895.0
10833,894.0
10837,893.0
10839,892.0
10843,891.0
10852,890.0
10862,889.0
10871,888.0
10875,887.0
10880,886.0
10889,885.0
10894,884.0
10907,883.0
10920,882.0
10925,881.0
10932,880.0
10940,879.0
10947,878.0
10952,877.0
10961,876.0
10972,875.0
10983,874.0
10992,873.0
10995,872.0
11007,871.0
11015,870.0
11021,869.0
11028,868.0
11033,867.0
11039,866.0
11043,865.0
11056,864.0
11064,863.0
11074,862.0
11085,861.0
11096,860.0
11106,859.0
11111,858.0
11118,857.0
11124,856.0
11134,855.0
11138,854.0
11147,853.0
11154,852.0
11157,851.0
11164,850.0
11171,849.0
11179,848.0
11192,847.0
11198,846.0
11205,845.0
11210,844.0
11218,843.0
11222,842.0
11227,841.0
11233,840.0
11242,839.0
11249,838.0
11255,837.0
11265,836.0
11274,835.0
11283,834.0
11293,833.0
11301,832.0
11306,831.0
11317,830.0
11324,829.0
11332,828.0
11340,827.0
11353,826.0
11364,825.0
11370,824.0
11378,823.0
11386,822.0
11390,821.0
11401,820.0
11414,819.0
11424,817.0
11430,816.0
11442,815.0
11448,814.0
11459,813.0
11468,812.0
11483,811.0
11486,810.0
11496,809.0
11509,808.0
11515,807.0
11529,806.0
11533,805.0
11540,804.0
11547,803.0
11551,802.0
11566,801.0
11579,800.0
11583,799.0
11598,798.0
11607,797.0
11610,796.0
11615,795.0
11620,794.0
11629,793.0
11635,792.0
11644,791.0
11653,790.0
11661,789.0
11669,788.0
11677,787.0
11687,786.0
11697,785.0
11702,784.0
11712,783.0
11722,782.0
11727,781.0
11735,780.0
11746,779.0
11755,778.0
11767,777.0
11783,776.0
11790,775.0
11803,774.0
11812,773.0
11821,772.0
11827,771.0
11834,770.0
11847,769.0
11859,768.0
11864,767.0
11876,766.0
11884,765.0
11892,764.0
11899,763.0
11912,762.0
11917,761.0
11928,760.0
11933,759.0
11948,758.0
11962,757.0
11972,756.0
11980,755.0
11988,754.0
11995,753.0
12004,752.0
12016,751.0
12025,750.0
12033,749.0
12044,748.0
12049,747.0
12055,746.0
12067,745.0
12083,744.0
12089,743.0
12098,742.0
12105,741.0
12117,740.0
12126,739.0
12135,738.0
12144,737.0
12159,736.0
12165,735.0
12175,734.0
12183,733.0
12189,732.0
12200,731.0
12206,730.0
12220,729.0
12232,728.0
12241,727.0
12248,726.0
12253,725.0
12260,724.0
12274,723.0
12288,722.0
12299,721.0
12312,720.0
12318,719.0
12331,718.0
12335,717.0
12341,716.0
12357,715.0
12370,714.0
12380,713.0
12390,712.0
12401,711.0
12414,710.0
12426,709.0
12442,708.0
12453,707.0
12460,706.0
12469,705.0
12479,704.0
12488,703.0
12497,702.0
12509,701.0
12525,700.0
12536,699.0
12541,698.0
12549,697.0
12557,696.0
12568,695.0
12583,694.0
12591,693.0
12600,692.0
12609,691.0
12615,690.0
12628,689.0
12635,688.0
12644,687.0
12653,686.0
12666,685.0
12679,684.0
12686,683.0
12696,682.0
12707,681.0
12718,680.0
12727,679.0
12735,678.0
12743,677.0
12750,676.0
12761,675.0
12773,674.0
12783,673.0
12790,672.0
12799,671.0
12810,670.0
12820,669.0
12826,668.0
12837,667.0
12850,666.0
12855,665.0
12865,664.0
12874,663.0
12879,662.0
12885,661.0
12892,660.0
12908,659.0
12922,658.0
12933,657.0
12943,656.0
12960,655.0
12966,654.0
12974,653.0
12987,652.0
12997,651.0
13006,650.0
13016,649.0
13025,648.0
13033,647.0
13046,646.0
13063,645.0
13072,644.0
13079,643.0
13089,642.0
13092,641.0
13102,640.0
13108,639.0
13119,638.0
13126,637.0
13139,636.0
13144,635.0
13154,634.0
13165,633.0
13181,632.0
13191,631.0
13199,630.0
13205,629.0
13219,628.0
13233,627.0
13242,626.0
13260,625.0
13275,624.0
13288,623.0
13295,622.0
13303,621.0
13312,620.0
13331,619.0
13339,618.0
13342,617.0
13354,616.0
13364,615.0
13372,614.0
13378,613.0
13383,612.0
13390,611.0
13396,610.0
13404,609.0
13418,608.0
13425,607.0
13434,606.0
13439,605.0
13453,604.0
13464,603.0
13472,602.0
13479,601.0
13490,600.0
13498,599.0
13505,598.0
13511,597.0
13519,596.0
13535,595.0
13544,594.0
13553,593.0
13567,592.0
13577,591.0
13584,590.0
13595,589.0
13610,588.0
13616,587.0
13626,586.0
13637,585.0
13650,584.0
13666,583.0
13679,582.0
13691,581.0
13701,580.0
13713,579.0
13721,578.0
13731,577.0
13741,576.0
13747,575.0
13759,574.0
13765,573.0
13776,572.0
13782,571.0
13788,570.0
13796,569.0
13810,568.0
13816,567.0
13822,566.0
13829,565.0
13837,564.0
13845,563.0
13858,562.0
13869,561.0
13878,560.0
13886,559.0
13895,558.0
13905,557.0
13910,556.0
13920,555.0
13937,554.0
13950,553.0
13969,552.0
13979,551.0
13994,550.0
14003,549.0
14012,548.0
14026,547.0
14034,546.0
14043,545.0
14055,544.0
14068,543.0
14083,542.0
14092,541.0
14109,540.0
14119,539.0
14131,538.0
14139,537.0
14148,536.0
14158,535.0
14166,534.0
14171,533.0
14185,532.0
14192,531.0
14205,530.0
14213,529.0
14224,528.0
14231,527.0
14239,526.0
14248,525.0
14265,524.0
14278,523.0
14286,522.0
14291,521.0
14298,520.0
14314,519.0
14324,518.0
14332,517.0
14345,516.0
14360,515.0
14367,514.0
14377,513.0
14396,512.0
14406,511.0
14417,510.0
14425,509.0
14436,508.0
14443,507.0
14453,506.0
14463,505.0
14471,504.0
14480,503.0
14485,502.0
14493,501.0
14503,500.0
14515,499.0
14527,498.0
14538,497.0
14546,496.0
14557,495.0
14568,494.0
14586,493.0
14598,492.0
14612,491.0
14621,490.0
14632,489.0
14642,488.0
14655,487.0
14666,486.0
14680,485.0
14688,484.0
14701,483.0
14711,482.0
14724,481.0
14736,480.0
14744,479.0
14755,478.0
14765,477.0
14774,476.0
14787,475.0
14793,474.0
14802,473.0
14812,472.0
14829,471.0
14849,470.0
14861,469.0
14867,468.0
14875,467.0
14880,466.0
14900,465.0
14909,464.0
14924,463.0
14938,462.0
14946,461.0
14951,460.0
14966,459.0
14977,458.0
14987,457.0
14994,456.0
15004,455.0
15015,454.0
15027,453.0
15038,452.0
15048,451.0
15057,450.0
15070,449.0
15083,448.0
15091,447.0
15107,446.0
15110,445.0
15124,444.0
15136,443.0
15147,442.0
15160,441.0
15171,440.0
15184,439.0
15196,438.0
15205,437.0
15224,436.0
15237,435.0
15250,434.0
15263,433.0
15274,432.0
15284,431.0
15291,430.0
15301,429.0
15311,428.0
15322,427.0
15327,426.0
15340,425.0
15356,424.0
15364,423.0
15376,422.0
15384,421.0
15396,420.0
15406,419.0
15419,418.0
15430,417.0
15439,416.0
15447,415.0
15453,414.0
15461,413.0
15472,412.0
15483,411.0
15488,410.0
15498,409.0
15520,408.0
15533,407.0
15548,406.0
15559,405.0
15568,404.0
15577,403.0
15591,402.0
15601,401.0
15616,400.0
15627,399.0
15634,398.0
15645,397.0
15654,396.0
15657,395.0
15678,394.0
15694,393.0
15708,392.0
15720,391.0
15727,390.0
15738,389.0
15753,388.0
15770,387.0
15783,386.0
15796,385.0
15814,384.0
15825,383.0
15839,382.0
15849,381.0
15867,380.0
15874,379.0
15888,378.0
15896,377.0
15907,376.0
15926,375.0
15937,374.0
15953,373.0
15968,372.0
15987,371.0
16006,370.0
16017,369.0
16031,368.0
16040,367.0
16050,366.0
16065,365.0
16083,364.0
16091,363.0
16100,362.0
16112,361.0
16123,360.0
16136,359.0
16151,358.0
16166,357.0
16175,356.0
16191,355.0
16205,354.0
16216,353.0
16226,352.0
16240,351.0
16253,350.0
16268,349.0
16275,348.0
16287,347.0
16299,346.0
16310,345.0
16327,344.0
16339,343.0
16347,342.0
16362,341.0
16376,340.0
16388,339.0
16400,338.0
16412,337.0
16426,336.0
16438,335.0
16452,334.0
16466,333.0
16479,332.0
16496,331.0
16508,330.0
16523,329.0
16543,328.0
16554,327.0
16564,326.0
16574,325.0
16587,324.0
16602,323.0
16615,322.0
16628,321.0
16637,320.0
16647,319.0
16659,318.0
16678,317.0
16691,316.0
16700,315.0
16718,314.0
16735,313.0
16748,312.0
16763,311.0
16775,310.0
16790,309.0
16797,308.0
16813,307.0
16832,306.0
16844,305.0
16860,304.0
16872,303.0
16885,302.0
16904,301.0
16917,300.0
16931,299.0
16952,298.0
16967,297.0
16976,296.0
16988,295.0
16993,294.0
17006,293.0
17021,292.0
17034,291.0
17042,290.0
17055,289.0
17068,288.0
17080,287.0
17089,286.0
17096,285.0
17111,284.0
17127,283.0
17141,282.0
17160,281.0
17174,280.0
17183,279.0
17189,278.0
17199,277.0
17208,276.0
17216,275.0
17226,274.0
17243,273.0
17254,272.0
17271,271.0
17283,270.0
17294,269.0
17309,268.0
17320,267.0
17339,266.0
17351,265.0
17366,264.0
17380,263.0
17392,262.0
17400,261.0
17412,260.0
17422,259.0
17431,258.0
17439,257.0
17448,256.0
17466,255.0
17483,254.0
17496,253.0
17507,252.0
17519,251.0
17534,250.0
17550,249.0
17561,248.0
17573,247.0
17594,246.0
17605,245.0
17615,244.0
17625,243.0
17641,242.0
17657,241.0
17665,240.0
17671,239.0
17685,238.0
17691,237.0
17704,236.0
17713,235.0
17726,234.0
17739,233.0
17755,232.0
17774,231.0
17786,230.0
17800,229.0
17810,228.0
17822,227.0
17836,226.0
17861,225.0
17866,224.0
17873,223.0
17883,222.0
17892,221.0
17906,220.0
17914,219.0
17932,218.0
17944,217.0
17957,216.0
17972,215.0
17987,214.0
17995,213.0
18006,212.0
18020,211.0
18033,210.0
18050,209.0
18058,208.0
18071,207.0
18086,206.0
18096,205.0
18109,204.0
18123,203.0
18139,202.0
18154,201.0
18169,200.0
18182,199.0
18206,198.0
18219,197.0
18235,196.0
18251,195.0
18265,194.0
18281,193.0
18299,192.0
18320,191.0
18338,190.0
18351,189.0
18367,188.0
18381,187.0
18396,186.0
18412,185.0
18419,184.0
18429,183.0
18442,182.0
18453,181.0
18472,180.0
18483,179.0
18496,178.0
18507,177.0
18524,176.0
18540,175.0
18556,174.0
18568,173.0
18584,172.0
18599,171.0
18610,170.0
18626,169.0
18641,168.0
18651,167.0
18660,166.0
18673,165.0
18683,164.0
18698,163.0
18712,162.0
18731,161.0
18757,160.0
18769,159.0
18780,158.0
18793,157.0
18803,156.0
18820,155.0
18834,154.0
18846,153.0
18860,152.0
18875,151.0
18894,150.0
18905,149.0
18920,148.0
18934,147.0
18949,146.0
18965,145.0
18978,144.0
19000,143.0
19014,142.0
19026,141.0
19048,140.0
19060,139.0
19070,138.0
19080,137.0
19105,136.0
19125,135.0
19141,134.0
19155,133.0
19177,132.0
19193,131.0
19201,130.0
19215,129.0
19231,128.0
19249,127.0
19260,126.0
19274,125.0
19283,124.0
19301,123.0
19312,122.0
19325,121.0
19343,120.0
19352,119.0
19370,118.0
19378,117.0
19388,116.0
19403,115.0
19424,114.0
19441,113.0
19462,112.0
19475,111.0
19486,110.0
19499,109.0
19510,108.0
19533,107.0
19544,106.0
19555,105.0
19575,104.0
19586,103.0
19603,102.0
19613,101.0
19628,100.0
19647,99.0
19664,98.0
19675,97.0
19680,96.0
19689,95.0
19704,94.0
19716,93.0
19737,92.0
19753,91.0
19767,90.0
19779,89.0
19799,88.0
19810,87.0
19830,86.0
19841,85.0
19853,84.0
19864,83.0
19881,82.0
19894,81.0
19910,80.0
19927,79.0
19940,78.0
19958,77.0
19972,76.0
19992,75.0
20006,74.0
20018,73.0
20032,72.0
20054,71.0
20071,70.0
20087,69.0
20108,68.0
20123,67.0
20138,66.0
20161,65.0
20180,64.0
20204,63.0
20226,62.0
20238,61.0
20262,60.0
20285,59.0
20304,58.0
20327,57.0
20345,56.0
20358,55.0
20377,54.0
20393,53.0
20412,52.0
20439,51.0
20461,50.0
20476,49.0
20486,48.0
20504,47.0
20516,46.0
20544,45.0
20566,44.0
20583,43.0
20603,42.0
20619,41.0
20647,40.0
20670,39.0
20696,38.0
20718,37.0
20741,36.0
20761,35.0
20781,34.0
20810,33.0
20834,32.0
20852,31.0
20879,30.0
20905,29.0
20939,28.0
20961,27.0
20984,26.0
20996,25.0
21027,24.0
21062,23.0
21086,22.0
21110,21.0
21134,20.0
21160,19.0
21181,18.0
21202,17.0
21232,16.0
21269,15.0
21297,14.0
21329,13.0
21359,12.0
21387,11.0
21421,10.0
21463,9.0
21504,8.0
21543,7.0
21592,6.0
21625,5.0
21663,4.0
21706,3.0
21760,2.0
22177,1.0


==> data/H_M/metrics.csv <==
Name,algorithm,alpha,bin length days,dataset,default context 1,default item 1,default user 1,density,half life days,k,l2,l2a,max iterations,poly basis,pop alpha,pop window,predict factors,r,use predict timestamps,width days,MRR@20,MRR@50,NDCG@20,NDCG@50,Recall@20,Recall@50,MRR@20_err,MRR@50_err,NDCG@20_err,NDCG@50_err,Recall@20_err,Recall@50_err
EASE $\sfrac{\textrm{trend}}{\textrm{pop}}$,EASE TA,0.873915488508141,,H M,,,,0.1,,,21276.4943793931,,,,,9,,,,,0.0144093840109145,0.015726262412972,0.0232428353067436,0.031581474765784,0.0554372617174021,0.097728477768707,0.000513145195965214,0.000513274691446007,0.000628143235620712,0.00065819099689914,0.00130115095857937,0.00168845926835602
DTFKernel $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTFKernel,8.23091425271185,,H_M,1,1,0,,,256,8.45333629996572,304.473267940894,10,legendre,0.948457339174562,3,,20,0,318,0.012411919653392,0.0137179106706082,0.0207240219559095,0.0290027755688056,0.0511955158686742,0.093200582398438,0.000465500998954051,0.000465822168477632,0.000582216000807043,0.000615379130843443,0.00125318654150953,0.00165301321487652
WMF $\sfrac{\textrm{trend}}{\textrm{pop}}$,WMF TA2,29.944428614312,,H M,,,,,,256,52.6854688100584,,10,,0.694216959657705,1,,,,,0.0122099262573875,0.0134988618608732,0.0202824192656285,0.0284507836156286,0.0499078430217389,0.0913490266708186,0.000465249407343764,0.000465586014297476,0.00057869370977382,0.000611833852875533,0.0012381653976453,0.0016381810821337
DTF $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTF2,5.54505299316772,,H_M,1,1,0,,,256,25.3927655302259,4062446.00381573,10,legendre,0.820710430375112,1,,20,0,,0.0124267614855157,0.0136678714408243,0.020409639012822,0.0283065370453165,0.0496048611754012,0.0897331234903509,0.000471456219026548,0.000471753122767979,0.000583807562066429,0.000615548499646185,0.00123459814061996,0.00162507032017921
iTALSx $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALSx TA2,13933.3616850482,1,H M,,,,,,256,22.3638907239352,,10,,0.700121755417759,2,,,,,0.0118732410239998,0.01315832141137,0.019777961821324,0.0279541567543889,0.0487632449355743,0.0903054225334332,0.000457026672249107,0.000457390660590214,0.000570395453654531,0.00060417567739306,0.00122462185709093,0.00162973170193204
ITALS Drop Time $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALS TA4,3.91031575322098,1,H_M,1,1,1,,,256,4.50592221282478,,10,,0.889862595343891,2,,,,,0.0121570101146495,0.0133797866776813,0.0201688921098451,0.02794998059822,0.0495291157138168,0.0890598304984893,0.000463238659148915,0.000463556273133272,0.000577021008740248,0.000608780700341646,0.00123370433879562,0.001619560794333
DTF Drop Time $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTF4,24.2147088406293,,H_M,1,1,1,,,256,4.77138496895442,375.500902746605,10,legendre,0.887050720755906,2,,20,,,0.0106149861798371,0.0118842317975249,0.0179556641459629,0.0260540121343789,0.045009636505946,0.0861983352830776,0.00043061449788117,0.000431109598209215,0.000540523470905744,0.000576527344653164,0.00117886383205223,0.00159583067151787
iTALS $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALS TA2,17.6026240943309,1,H M,1,1,1,,,256,1.93700365077201,,10,,0.732203749292384,2,,,,,0.0109469844261621,0.012041120310017,0.0180189646241872,0.024951288775605,0.043915535394171,0.0790866780565398,0.000443447273598172,0.000443857146975313,0.000549496856282143,0.000580280503480588,0.00116511452846334,0.0015345196032767
WMF $\alpha\downarrow$,WMF TA,107.229228307546,,H M,,,,,4,256,79.165145294358,,10,,,,,,,,0.0115193137191569,0.0123672387955911,0.0177496799577423,0.0231142042426318,0.0403134178877116,0.067514454758919,0.000473844058997204,0.000474117104650026,0.000567126695828982,0.000590703604021479,0.0011184096811451,0.00142669399302389
DTF $\alpha\downarrow$,DTF,7.61636096196401,,H_M,1,0,1,,14,256,13.3688666565068,41713.4221662581,10,legendre,,,,20,0,,0.00959715102576841,0.010470815577128,0.0153564965120903,0.0209396180385619,0.0363241569109318,0.06473712116749,0.000423474669202469,0.000423899828551372,0.000517129219844439,0.000544536925326184,0.00106383592951968,0.00139911990766568
iTALSx $\alpha\downarrow$,iTALSx TA,9385.55350293284,7,H M,,,,,377,256,70323.6774166886,,10,,,,,,,,0.00898609767821223,0.00990349417603329,0.0149813975201316,0.0208498657623795,0.036955369090802,0.0668411617670575,0.000398527159994911,0.000399047935256115,0.000498565888833051,0.000528417554050977,0.00107268788422195,0.00142007466006779
iTALSx,iTALSx,54971.774805033,1,H M,,,,,,256,538140.419440894,,10,,,,,,,,0.00859321076827316,0.0095162879122597,0.0143128647214355,0.0202086107355649,0.0353310497479359,0.0653346686977672,0.000391120439642042,0.000391685080628458,0.00048828295525405,0.000519126611013494,0.00104973291954127,0.00140511318744526
iTALS,iTALS,113.095469106783,1,H M,1,0,1,,,256,1090.36489960051,,10,,,,,,,,0.00742886887523309,0.00838680715088243,0.0128858792065389,0.019025719843805,0.0328903626524377,0.0641648221244077,0.000346013999115164,0.00034676570075696,0.000450171141350128,0.000485263496312364,0.00101410653821934,0.00139334792953166
iTALS $\alpha\downarrow$,iTALS TA,8.89692827274728,1,H M,1,0,1,,277,256,39.3349133579261,,10,,,,,,,,0.00818575697764683,0.00903561776157547,0.0133041542383254,0.0187122903079333,0.0321244918741952,0.0596116782669438,0.000390176341948121,0.000390735719448641,0.00047882229111248,0.000508192247700401,0.00100262673246184,0.0013462653996921
Trending,Popularity,,,H M,,,,,,,,,,,,2,,,,,0.00545627444539101,0.00632479058861453,0.0096064125402538,0.0150256406232393,0.0251559094084279,0.0524916048780077,0.000310371658404313,0.000311373269888289,0.000392834777344082,0.000430029573482378,0.00089042837049572,0.00126808350975317
EASE,EASE,0.00572451462200352,,H M,,,,0.1,,,43175.270570736,,,,,,,,,,0.00560053614178404,0.00605124468115651,0.00884346921156979,0.0116827360847642,0.0206448463629554,0.0350196517392,0.00032757596121889,0.00032806276606455,0.000397951098982216,0.000417982999066054,0.000808513601346114,0.00104526532134748
WMF,WMF,317.784000688407,,H M,,,,,,256,20986.8356076466,,10,,,,,,,,0.00224970765431831,0.00257464985389137,0.00429566793324929,0.00633189372217821,0.0119172859559498,0.0222018364066353,0.000179149474292026,0.000179993362792508,0.00024902134225633,0.000272786732845938,0.000617016427885266,0.000837780897989802


==> data/H_M/session_spans.csv <==
index,span
271,734.0
742,733.0
1240,732.0
1913,731.0
2805,730.0
3986,729.0
5072,728.0
6209,727.0
7570,726.0
9118,725.0
10714,724.0
12468,723.0
14498,722.0
16445,721.0
18333,720.0
20096,719.0
21980,718.0
23920,717.0
26009,716.0
28284,715.0
30441,714.0
32511,713.0
34636,712.0
36673,711.0
38889,710.0
41153,709.0
43667,708.0
46053,707.0
48312,706.0
50574,705.0
52869,704.0
55205,703.0
57607,702.0
60306,701.0
62711,700.0
65031,699.0
67346,698.0
69555,697.0
71824,696.0
74168,695.0
76799,694.0
79203,693.0
81510,692.0
83660,691.0
85776,690.0
87960,689.0
90220,688.0
92801,687.0
95079,686.0
97384,685.0
99618,684.0
101824,683.0
103983,682.0
106202,681.0
108761,680.0
111047,679.0
113285,678.0
115555,677.0
117692,676.0
119861,675.0
122168,674.0
124736,673.0
127016,672.0
129214,671.0
131476,670.0
133703,669.0
135854,668.0
138134,667.0
140712,666.0
142963,665.0
145232,664.0
147411,663.0
149525,662.0
151598,661.0
153695,660.0
156078,659.0
158251,658.0
160301,657.0
162352,656.0
164342,655.0
166349,654.0
168424,653.0
170727,652.0
172835,651.0
174890,650.0
176972,649.0
178926,648.0
180908,647.0
182980,646.0
185256,645.0
187309,644.0
189399,643.0
191550,642.0
193621,641.0
195628,640.0
197778,639.0
200023,638.0
202058,637.0
204120,636.0
206070,635.0
207936,634.0
209896,633.0
211784,632.0
213888,631.0
215940,630.0
217866,629.0
219720,628.0
221469,627.0
223215,626.0
225116,625.0
227169,624.0
229061,623.0
230864,622.0
232612,621.0
234354,620.0
236147,619.0
237969,618.0
239973,617.0
241804,616.0
243523,615.0
245170,614.0
246823,613.0
248544,612.0
250287,611.0
252168,610.0
253837,609.0
255476,608.0
257122,607.0
258721,606.0
260360,605.0
261960,604.0
263750,603.0
265464,602.0
267073,601.0
268541,600.0
270076,599.0
271503,598.0
273026,597.0
274709,596.0
276286,595.0
277717,594.0
279121,593.0
280500,592.0
281843,591.0
283271,590.0
284875,589.0
286378,588.0
287800,587.0
289197,586.0
290606,585.0
291921,584.0
293348,583.0
294920,582.0
296394,581.0
297842,580.0
299203,579.0
300524,578.0
301921,577.0
303285,576.0
304781,575.0
306225,574.0
307494,573.0
308810,572.0
310016,571.0
311262,570.0
312573,569.0
313967,568.0
315239,567.0
316490,566.0
317732,565.0
319003,564.0
320254,563.0
321557,562.0
323003,561.0
324246,560.0
325435,559.0
326628,558.0
327797,557.0
328935,556.0
330196,555.0
331527,554.0
332777,553.0
333976,552.0
335134,551.0
336322,550.0
337492,549.0
338656,548.0
339982,547.0
341227,546.0
342435,545.0
343545,544.0
344630,543.0
345679,542.0
346766,541.0
347969,540.0
349122,539.0
350244,538.0
351250,537.0
352313,536.0
353390,535.0
354459,534.0
355743,533.0
356896,532.0
357996,531.0
359064,530.0
360141,529.0
361217,528.0
362343,527.0
363625,526.0
364792,525.0
365849,524.0
366963,523.0
368003,522.0
369068,521.0
370218,520.0
371506,519.0
372625,518.0
373715,517.0
374791,516.0
375834,515.0
376882,514.0
377983,513.0
379163,512.0
380230,511.0
381280,510.0
382311,509.0
383310,508.0
384343,507.0
385460,506.0
386698,505.0
387846,504.0
388894,503.0
389891,502.0
390940,501.0
391995,500.0
393065,499.0
394226,498.0
395250,497.0
396306,496.0
397359,495.0
398367,494.0
399354,493.0
400433,492.0
401660,491.0
402770,490.0
403798,489.0
404860,488.0
405911,487.0
406931,486.0
407979,485.0
409183,484.0
410191,483.0
411149,482.0
412138,481.0
413093,480.0
414015,479.0
415050,478.0
416190,477.0
417191,476.0
418172,475.0
419169,474.0
420130,473.0
421119,472.0
422174,471.0
423298,470.0
424330,469.0
425269,468.0
426252,467.0
427178,466.0
428152,465.0
429150,464.0
430381,463.0
431382,462.0
432363,461.0
433319,460.0
434350,459.0
435328,458.0
436362,457.0
437534,456.0
438618,455.0
439588,454.0
440558,453.0
441526,452.0
442624,451.0
443687,450.0
444840,449.0
445910,448.0
446917,447.0
447934,446.0
448905,445.0
449908,444.0
450933,443.0
452038,442.0
453035,441.0
453971,440.0
454925,439.0
455881,438.0
456868,437.0
457886,436.0
459077,435.0
460153,434.0
461154,433.0
462209,432.0
463219,431.0
464247,430.0
465286,429.0
466483,428.0
467588,427.0
468653,426.0
469674,425.0
470584,424.0
471556,423.0
472549,422.0
473692,421.0
474707,420.0
475661,419.0
476592,418.0
477520,417.0
478503,416.0
479474,415.0
480570,414.0
481523,413.0
482508,412.0
483440,411.0
484313,410.0
485315,409.0
486305,408.0
487445,407.0
488385,406.0
489315,405.0
490244,404.0
491121,403.0
491996,402.0
492985,401.0
494088,400.0
495021,399.0
495935,398.0
496842,397.0
497751,396.0
498678,395.0
499628,394.0
500727,393.0
501678,392.0
502560,391.0
503450,390.0
504315,389.0
505169,388.0
506146,387.0
507176,386.0
508113,385.0
508963,384.0
509853,383.0
510730,382.0
511626,381.0
512522,380.0
513494,379.0
514388,378.0
515282,377.0
516157,376.0
517082,375.0
518008,374.0
518998,373.0
520232,372.0
521249,371.0
522217,370.0
523116,369.0
524057,368.0
524983,367.0
526014,366.0
527211,365.0
528138,364.0
529013,363.0
529858,362.0
530663,361.0
531503,360.0
532423,359.0
533464,358.0
534380,357.0
535242,356.0
536089,355.0
536859,354.0
537682,353.0
538550,352.0
539498,351.0
540356,350.0
541162,349.0
541913,348.0
542661,347.0
543465,346.0
544287,345.0
545250,344.0
546099,343.0
546906,342.0
547658,341.0
548417,340.0
549265,339.0
550103,338.0
551091,337.0
551910,336.0
552681,335.0
553417,334.0
554161,333.0
554957,332.0
555738,331.0
556620,330.0
557387,329.0
558137,328.0
558870,327.0
559604,326.0
560277,325.0
561035,324.0
561898,323.0
562640,322.0
563326,321.0
564020,320.0
564701,319.0
565375,318.0
566095,317.0
566942,316.0
567706,315.0
568390,314.0
569105,313.0
569778,312.0
570543,311.0
571351,310.0
572194,309.0
572952,308.0
573706,307.0
574435,306.0
575165,305.0
575871,304.0
576615,303.0
577508,302.0
578276,301.0
578989,300.0
579714,299.0
580460,298.0
581162,297.0
581903,296.0
582832,295.0
583627,294.0
584363,293.0
585015,292.0
585717,291.0
586490,290.0
587255,289.0
588096,288.0
588827,287.0
589525,286.0
590202,285.0
590902,284.0
591636,283.0
592349,282.0
593282,281.0
594059,280.0
594797,279.0
595525,278.0
596236,277.0
596992,276.0
597751,275.0
598608,274.0
599405,273.0
600138,272.0
600882,271.0
601592,270.0
602303,269.0
603040,268.0
603897,267.0
604652,266.0
605306,265.0
606059,264.0
606781,263.0
607443,262.0
608182,261.0
608982,260.0
609692,259.0
610374,258.0
611039,257.0
611722,256.0
612476,255.0
613212,254.0
614043,253.0
614737,252.0
615427,251.0
616097,250.0
616742,249.0
617482,248.0
618238,247.0
619084,246.0
619863,245.0
620575,244.0
621247,243.0
621888,242.0
622585,241.0
623279,240.0
624111,239.0
624822,238.0
625513,237.0
626157,236.0
626776,235.0
627475,234.0
628234,233.0
629073,232.0
629756,231.0
630429,230.0
631056,229.0
631734,228.0
632362,227.0
633061,226.0
633810,225.0
634503,224.0
635152,223.0
635818,222.0
636471,221.0
637135,220.0
637775,219.0
638574,218.0
639307,217.0
640048,216.0
640699,215.0
641406,214.0
642121,213.0
642849,212.0
643613,211.0
644375,210.0
645068,209.0
645753,208.0
646399,207.0
647028,206.0
647695,205.0
648468,204.0
649127,203.0
649768,202.0
650453,201.0
651127,200.0
651797,199.0
652465,198.0
653313,197.0
654013,196.0
654656,195.0
655309,194.0
655993,193.0
656636,192.0
657332,191.0
658101,190.0
658847,189.0
659486,188.0
660145,187.0
660750,186.0
661381,185.0
662073,184.0
662890,183.0
663605,182.0
664253,181.0
664909,180.0
665523,179.0
666189,178.0
666863,177.0
667634,176.0
668315,175.0
668972,174.0
669599,173.0
670261,172.0
670853,171.0
671526,170.0
672314,169.0
672967,168.0
673629,167.0
674255,166.0
674887,165.0
675569,164.0
676244,163.0
677009,162.0
677703,161.0
678363,160.0
679022,159.0
679689,158.0
680319,157.0
681006,156.0
681788,155.0
682504,154.0
683198,153.0
683883,152.0
684538,151.0
685216,150.0
685951,149.0
686771,148.0
687487,147.0
688146,146.0
688780,145.0
689444,144.0
690120,143.0
690771,142.0
691563,141.0
692165,140.0
692805,139.0
693413,138.0
694058,137.0
694731,136.0
695489,135.0
696264,134.0
696948,133.0
697641,132.0
698285,131.0
698890,130.0
699552,129.0
700247,128.0
701063,127.0
701733,126.0
702364,125.0
703037,124.0
703697,123.0
704349,122.0
705019,121.0
705848,120.0
706573,119.0
707255,118.0
707910,117.0
708627,116.0
709291,115.0
709962,114.0
710689,113.0
711414,112.0
712108,111.0
712773,110.0
713410,109.0
714069,108.0
714775,107.0
715580,106.0
716300,105.0
716997,104.0
717638,103.0
718232,102.0
718918,101.0
719640,100.0
720454,99.0
721199,98.0
721865,97.0
722560,96.0
723270,95.0
723985,94.0
724744,93.0
725576,92.0
726312,91.0
727014,90.0
727713,89.0
728369,88.0
729049,87.0
729817,86.0
730724,85.0
731477,84.0
732159,83.0
732861,82.0
733587,81.0
734250,80.0
734968,79.0
735826,78.0
736551,77.0
737277,76.0
737970,75.0
738691,74.0
739362,73.0
740093,72.0
740951,71.0
741732,70.0
742458,69.0
743122,68.0
743821,67.0
744483,66.0
745238,65.0
746133,64.0
746867,63.0
747587,62.0
748278,61.0
749011,60.0
749730,59.0
750499,58.0
751393,57.0
752167,56.0
752893,55.0
753579,54.0
754307,53.0
754944,52.0
755652,51.0
756495,50.0
757227,49.0
757940,48.0
758641,47.0
759323,46.0
759992,45.0
760722,44.0
761530,43.0
762250,42.0
762908,41.0
763610,40.0
764316,39.0
765041,38.0
765805,37.0
766713,36.0
767456,35.0
768163,34.0
768941,33.0
769672,32.0
770453,31.0
771279,30.0
772243,29.0
773110,28.0
773843,27.0
774532,26.0
775313,25.0
776057,24.0
776918,23.0
777897,22.0
778789,21.0
779606,20.0
780377,19.0
781211,18.0
782070,17.0
783063,16.0
784209,15.0
785324,14.0
786443,13.0
787545,12.0
788668,11.0
789906,10.0
791353,9.0
793238,8.0
795064,7.0
797033,6.0
799208,5.0
801903,4.0
804961,3.0
808298,2.0
893567,1.0


==> data/Netflix/example_Netflix-DTF.csv <==
time,186,110,29,196,180
1999-11-11 00:00,0.07436685060590945,0.11731178931095175,0.055065292026042253,-0.048014325395690755,-0.011112180033228267
1999-11-12 02:55,0.06575877943327472,0.104493709112809,0.0450955204198097,-0.034914143047236765,-0.00643895346475724
1999-11-13 05:50,0.057901775442972245,0.09272421444528951,0.03600867294578959,-0.0230926062404778,-0.0021175141990495035
1999-11-14 08:45,0.05075175879649151,0.08193989622217848,0.027750775379387096,-0.012463336368231097,0.0018726721372590883
1999-11-15 11:40,0.04426660551423427,0.07208028566251384,0.020270347297378012,-0.002944250463525949,0.005551181262254561
1999-11-16 14:35,0.038406078155247624,0.06308774616955853,0.013518310824244803,0.00554260402700377,0.008936666357203998
1999-11-17 17:30,0.03313175851570357,0.054907368443996005,0.007447902095968174,0.013071209377212355,0.01204689307296651
1999-11-18 20:25,0.02840698229656412,0.047486868750502814,0.0020145853737006947,0.019711732752532272,0.014898773452975116
1999-11-19 23:20,0.02419677569266663,0.04077649025972961,-0.0028240302579354247,0.025530676543679454,0.017508398800358073
1999-11-21 02:15,0.02046779385608563,0.03472890738877739,-0.007108271672269937,0.03059102398647755,0.019891071516383443
1999-11-22 05:10,0.017188261187709143,0.029299133065046334,-0.010876480024588318,0.0349523801885185,0.022061335936763345
1999-11-23 08:05,0.014327913411852619,0.02444442883979736,-0.01416508668035232,0.03867110868089567,0.024033008191822622
1999-11-24 11:00,0.011857941389830158,0.020124217779568177,-0.01700868680780654,0.04180046361051944,0.025819205115874735
1999-11-25 13:55,0.009750936629017451,0.016300000064616977,-0.019440110694210925,0.04439071768643805,0.02743237223079302
1999-11-26 16:50,0.007980838445195516,0.0129352712256211,-0.021490492843307826,0.046489285990692936,0.028884310827996702
1999-11-27 19:45,0.006522882736646356,0.009995442951015114,-0.023189338910634457,0.04814084576212657,0.030186204172662854
1999-11-28 22:40,0.005353552329288247,0.007447766398647488,-0.024564590532165264,0.04938745225926292,0.031348642853520105
1999-11-30 01:35,0.004450528853238281,0.005261257947328332,-0.02564268810030223,0.05026865080578849,0.032381649300860446
1999-12-01 04:30,0.0037926461117610694,0.0034066273247014625,-0.026448631540393654,0.05082158512022379,0.03329470149513101
1999-12-02 07:25,0.0033598449045699683,0.001856208049598563,-0.027006039139609556,0.051081102028932575,0.03409675588781815
1999-12-03 10:20,0.0031331292681777145,0.0005838901282112854,-0.027337204478979686,0.051079852659535976,0.034796269555922035
1999-12-04 13:15,0.00309452409681224,-0.00043494505523031593,-0.027463151518285586,0.05084839020962955,0.035401221610827385
1999-12-05 16:11,0.0032270341081922158,-0.0012234877112923467,-0.027403687882417108,0.05041526438360288,0.035919133881910426
1999-12-06 19:06,0.0035146041192258837,-0.0018035605384403488,-0.02717745639675334,0.049807112588301776,0.036357090894765645
1999-12-07 22:01,0.003942080597448765,-0.002195677591925344,-0.02680198491809,0.04904874797624602,0.03672175916348705
1999-12-09 00:56,0.004495174454766035,-0.002419101182741837,-0.026293734506607574,0.04816324442312053,0.03701940581600137
1999-12-10 03:51,0.005160425050763626,-0.002491896859743943,-0.02566814598340511,0.047172018524347846,0.03725591657100308
1999-12-11 06:46,0.005925165373627375,-0.0024309865268467585,-0.024939684917080394,0.046094908693544365,0.037436813084652375
1999-12-12 09:41,0.006777488367320561,-0.0022521997460581387,-0.02412188508196394,0.044950251443921896,0.037567269684731106
1999-12-13 12:36,0.00770621437445012,-0.0019703232759781166,-0.023227390429577322,0.04375495493171305,0.03765212950959247
1999-12-14 15:31,0.00870085966486428,-0.0015991488942719671,-0.02226799561402033,0.04252456983899009,0.03769592006880733
1999-12-15 18:26,0.009751606020713927,-0.0011515195515423397,-0.021254685111053575,0.04127335767142741,0.037702868242032075
1999-12-16 21:21,0.01084927134935645,-0.0006393739029483207,-0.020197670969756117,0.04001435654483074,0.037676914732233974
1999-12-18 00:16,0.011985281296116816,-7.378926287044361e-05,-0.019106429234756122,0.03875944453254661,0.03762172798903389
1999-12-19 03:11,0.013151641829552866,0.0005349769731122084,-0.017989735076176426,0.0375194006441914,0.037540717617553024
1999-12-20 06:06,0.014340912772478998,0.001177447395678169,-0.016855696663587754,0.03630396350449987,0.03743704728779239
1999-12-21 09:01,0.015546182252615125,0.0018448860963915306,-0.01571178781943562,0.03512188779947467,0.037313647159210955
1999-12-22 11:56,0.016761042047311006,0.0025292615882141576,-0.01456487948659392,0.03398099855545106,0.03717322583482663
1999-12-23 14:51,0.01797956379739796,0.0032232110915792686,-0.013421270043884659,0.032888243315117,0.037018281858814714
1999-12-24 17:46,0.019196276065726405,0.003920006146603913,-0.012286714502680565,0.03184974227306932,0.0368511147712526
1999-12-25 20:41,0.020406142216644635,0.004613519513020154,-0.011166452616807074,0.03087083643187834,0.03667383573331445
1999-12-26 23:36,0.021604539093023803,0.005298193320186408,-0.010065235937397735,0.029956133838339918,0.03648837773592033
1999-12-28 02:31,0.022787236468171067,0.005969008430544615,-0.008987353843427748,0.029109553957997795,0.03629650540450542
1999-12-29 05:27,0.02395037725036609,0.006621454980673881,-0.007936658578057094,0.028334370244724905,0.03609982441227923
1999-12-30 08:22,0.025090458418331754,0.0072515040649790904,-0.006916589320144408,0.027633250960730174,0.035899790514037876
1999-12-31 11:17,0.026204312666446294,0.007855580527876934,-0.005930195319611,0.027008298301016774,0.03569771821229355
2000-01-01 14:12,0.027289090739001168,0.008430536831160663,-0.0049801581246493795,0.026461085874998312,0.03549478906719515
2000-01-02 17:07,0.028342244433296714,0.008973627964024872,-0.00406881292810379,0.025992694596680327,0.03529205966142855
2000-01-03 20:02,0.029361510251849077,0.009482487364020842,-0.0031981690596869956,0.025603747033548126,0.03509046923100603
2000-01-04 22:57,0.030344893684459733,0.009955103817983264,-0.0023699296500522965,0.025294440263050527,0.034890846972576474
2000-01-06 01:52,0.031290654101314375,0.010389799312706723,-0.0015855104921418395,0.02506457728436707,0.03469391903762988
2000-01-07 04:47,0.032197290238834025,0.010785207805938102,-0.0008460581245255672,0.024913597031918158,0.03450031522368716
2000-01-08 07:42,0.033063526260290854,0.011140254888902995,-0.0001524671609715103,0.02484060303595307,0.03431057537233605
2000-01-09 10:37,0.033888298373786936,0.011454138312368727,0.0004946031102398135,0.024844390774359362,0.03412515548369495
2000-01-10 13:32,0.0346707419905163,0.01172630934889263,0.0010947128342364207,0.024923473758744916,0.03394443355665735
2000-01-11 16:27,0.03541017940669166,0.011956454964609783,0.0016476263823010928,0.02507610839673015,0.03376871516402131
2000-01-12 19:22,0.03610610799291748,0.012144480774573578,0.0021532978075811324,0.025300317671311127,0.033598238771370505
2000-01-13 22:17,0.03675818887518696,0.01229049475632537,0.0026118569424532986,0.02559391367710557,0.0334331808083459
2000-01-15 01:12,0.03736623609207892,0.012394791697001747,0.0030235961167659683,0.02595451905225104,0.033273660500715584
2000-01-16 04:07,0.03793020621310786,0.012457838349924089,0.0033889574767118347,0.0263795873437214,0.033119744471432046
2000-01-17 07:02,0.038450188403568994,0.012480259277227398,0.0037085208846017598,0.02686642234283658,0.03297145111864497
2000-01-18 09:57,0.03892639492155963,0.012462823355685722,0.003982992380297916,0.02741219642675008,0.032828754778432286
2000-01-19 12:52,0.03935915203327699,0.012406430923488532,0.004213193185597271,0.0280139679408025,0.03269158967978947
2000-01-20 15:47,0.03974889133296658,0.012312101546294058,0.004400049233286615,0.028668697655619427,0.03255985369923377
2000-01-21 18:43,0.040096141454319056,0.012180962381453636,0.004544581203116557,0.029373264332005967,0.03243341192216101
2000-01-22 21:38,0.0404015201604014,0.012014237119857475,0.004647895047370551,0.0301244794257398,0.03231210001791096
2000-01-24 00:33,0.04066572679956341,0.011813235485391954,0.004711172989177698,0.03091910096352289,0.032195727435299956
2000-01-25 03:28,0.04088953511507917,0.011579343272529942,0.00473566497715406,0.03175384662049113,0.032084080425195574
2000-01-26 06:23,0.04107378639660415,0.011314012903097304,0.004722680580399499,0.03262540602884676,0.03197692489652412
2000-01-27 09:18,0.04121938296183947,0.011018754483766192,0.004673581308297967,0.03353045234636588,0.031874009111924784
2000-01-28 12:13,0.04132728195709961,0.010695127346322456,0.004589773339989785,0.03446565311272952,0.03177506622908786
2000-01-29 15:08,0.04139848946578164,0.010344732053241774,0.004472700648791163,0.03542768042086363,0.03167981669364517
2000-01-30 18:03,0.04143405491402104,0.009969202851597102,0.0043238385072398855,0.036413220429656196,0.03158797048931564
2000-01-31 20:58,0.04143506576311444,0.00957020055875326,0.00414468735882649,0.03741898224378522,0.031499229250838326
2000-02-01 23:53,0.04140264247855966,0.009149405863813714,0.003936767042870666,0.03844170618549995,0.03141328824507866
2000-02-03 02:48,0.04133793376584549,0.008708513029175566,0.0037016113593579536,0.039478171482646124,0.03132983822552436
2000-02-04 05:43,0.041242112063389166,0.008249223977023865,0.003440762960931515,0.04052520339641388,0.0312485671652439
2000-02-05 08:38,0.04111636928328051,0.007773242746006978,0.003155768559585881,0.041579679811658055,0.0311691618732285
2000-02-06 11:33,0.04096191279075183,0.007282270303753766,0.002848174435961477,0.04263853731195959,0.031091309498893556
2000-02-07 14:28,0.04077996161354061,0.00677799970130525,0.0025195222394808203,0.04369877676094468,0.03101469892937305
2000-02-08 17:23,0.04057174287256134,0.006262111555928804,0.00217134506790366,0.04475746841074384,0.03093902208410249
2000-02-09 20:18,0.040338488425537986,0.005736269849175045,0.001805163815203105,0.04581175655784789,0.030863975111048714
2000-02-10 23:13,0.04008143171549132,0.005202118027419808,0.0014224837769894888,0.046858863766013115,0.03078925948881565
2000-02-12 02:08,0.039801804816195455,0.004661275392503494,0.0010247915030163687,0.047896094675267606,0.03071458303872162
2000-02-13 05:03,0.03950083566694941,0.004115333770442861,0.0006135518866102127,0.04892083941550923,0.030639660850820184
2000-02-14 07:59,0.03917974548923503,0.003565854446567304,0.00019020548117918562,0.04993057664256249,0.030564216127715392
2000-02-15 10:54,0.038839746378020484,0.0030143653557257732,-0.00024383396579216732,0.050922876214125126,0.03048798094989337
2000-02-16 13:49,0.03848203906072244,0.0024623585166311177,-0.000687181770508527,0.05189540152232923,0.03041069696618806
2000-02-17 16:44,0.03810781081700304,0.0019112876996643866,-0.0011384843714137907,0.05284591149926711,0.030332116012871137
2000-02-18 19:39,0.0377182335527941,0.0013625663178185102,-0.0015964211972548936,0.053772262311247813,0.030252000664751554
2000-02-19 22:34,0.03731446202215622,0.0008175655308035532,-0.002059706353098885,0.05467240875700732,0.03017012472156192
2000-02-21 01:29,0.036897632190733186,0.00027761255258541145,-0.002527090132532085,0.055544405384707396,0.030086273632796198
2000-02-22 04:24,0.03646885973478142,-0.0002560108470151118,-0.0029973603639729396,0.056386407341985384,0.030000244864065842
2000-02-23 07:19,0.036029238669921054,-0.0007820696557691575,-0.003469343598805595,0.05719667097289813,0.029911848207935753
2000-02-24 10:14,0.03557984010393921,-0.00129937675633926,-0.00394190614878745,0.057973554175132946,0.029820906042105882
2000-02-25 13:09,0.03512171110814205,-0.0018067938959692512,-0.00441395497996179,0.05871551653042284,0.029727253537703984
2000-02-26 16:04,0.03465587370194671,-0.002303232496799819,-0.004884438470045549,0.059421119220635144,0.02963073882036776
2000-02-27 18:59,0.034183323945517756,-0.0027876543148334376,-0.0053523470360937325,0.06008902474165906,0.029531223086691934
2000-02-28 21:54,0.03370503113549059,-0.0032590719552332906,-0.005816713638944676,0.060717996426688535,0.029428580678541705
2000-03-01 00:49,0.033221937098911726,-0.00371654925145707,-0.006276614170807077,0.061306897790203735,0.029322699117632377
2000-03-02 03:44,0.032734955580710455,-0.004159201515448074,-0.0067311677321093555,0.06185469170351089,0.029213479102697636
2000-03-03 06:39,0.03224497172018952,-0.00458619566584266,-0.0071795368035079896,0.06236043941229593,0.02910083447149001
2000-03-04 09:34,0.03175284161211681,-0.004996750240966401,-0.007620927318801686,0.06282329940633752,0.028984692129765108
2000-03-05 12:29,0.031259391948191655,-0.005390135303114767,-0.008054588644258669,0.06324252615110643,0.02886499194933522
2000-03-06 15:24,0.030765419734772037,-0.0057656722404174215,-0.008479813469700913,0.06361746869065132,0.028741686637192978
2000-03-07 18:19,0.03027169208289683,-0.0061227334723521765,-0.008895937616493634,0.0639475691308205,0.028614741577637007
2000-03-08 21:15,0.029778946066760036,-0.006460742064772401,-0.009302339767418864,0.06423236101153548,0.028484134649253368
2000-03-10 00:10,0.029287888646950304,-0.00677917126008367,-0.009698441123211332,0.0644714675764941,0.0283498560185469
2000-03-11 03:05,0.02879919665483882,-0.007077543928040907,-0.010083704990414832,0.06466459994839244,0.028211907911929596
2000-03-12 06:00,0.028313516834703463,-0.0073554319423866366,-0.010457636304981248,0.06481155521740074,0.0280703043677308
2000-03-13 08:55,0.027831465940220804,-0.007612455488408526,-0.010819781095934455,0.06491221445037011,0.02792507096980779
2000-03-14 11:50,0.027353630882109584,-0.007848282306283826,-0.011169725893238364,0.06496654062792909,0.027776244564280787
2000-03-15 14:45,0.02688056892384312,-0.008062626874884151,-0.011507097083834211,0.06497457651634482,0.027623872960862748
2000-03-16 17:40,0.02641280792240723,-0.008255249540570216,-0.011831560219707028,0.0649364424807602,0.02746801462017845
2000-03-17 20:35,0.02595084661123706,-0.008425955595300124,-0.012142819281656822,0.06485233424613226,0.02730873832842355
2000-03-18 23:30,0.025495154922544436,-0.008574594308227896,-0.012440615902328013,0.06472252061194461,0.02714612286065083
2000-03-20 02:25,0.02504617434636086,-0.008701057914794374,-0.012724728551905012,0.06454734112650853,0.026980256633918946
2000-03-21 05:20,0.02460431832371282,-0.008805280567160581,-0.012994971689754546,0.06432720372641676,0.02681123735148266
2000-03-22 08:15,0.024169972671465353,-0.00888723724966975,-0.013251194885147678,0.0640625823464842,0.026639171639160877
2000-03-23 11:10,0.023743496036416553,-0.008946942662888618,-0.013493281910100574,0.06375401450524996,0.026464174674949735
2000-03-24 14:05,0.023325220376387637,-0.008984450079612481,-0.013721149807203958,0.063402098870927,0.02628636981292711
2000-03-25 17:00,0.02291545146607693,-0.008999850176095177,-0.013934747935232139,0.06300749281242639,0.02610588820242108
2000-03-26 19:55,0.022514469425563892,-0.00899326984161419,-0.014134056995187369,0.06257090993988426,0.025922868403381535
2000-03-27 22:50,0.022122529269450464,-0.00896487096935171,-0.01431908803931177,0.062093117638928885,0.025737455998856497
2000-03-29 01:45,0.021739861474665542,-0.00891484923144236,-0.014489881465514415,0.06157493460268594,0.02554980320541394
2000-03-30 04:40,0.02136667256507857,-0.008843432840909143,-0.01464650599953081,0.061017228365357404,0.02536006848232318
2000-03-31 07:35,0.02100314571112586,-0.008750881303087779,-0.014789057667039227,0.06042091284100164,0.025168416140263168
2000-04-01 10:31,0.020649441342734443,-0.008637484159020194,-0.014917658757855955,0.05978694587096387,0.024975015950286117
2000-04-02 13:26,0.020305697773901378,-0.008503559723179888,-0.015032456784229924,0.05911632678322527,0.024780042753727395
2000-04-03 16:21,0.019972031837358392,-0.008349453817782761,-0.015133623435165479,0.05841009396676965,0.024583676073717198
2000-04-04 19:16,0.019648539527816297,-0.008175538505822432,-0.0152213535286096,0.05766932246388444,0.024386099728908404
2000-04-05 22:11,0.019335296652367953,-0.007982210824873243,-0.015295863963244317,0.05689512158318984,0.024187501450013256
2000-04-07 01:06,0.019032359486661335,-0.007769891523584073,-0.015357392671548963,0.056088632535960616,0.023988072499686947
2000-04-08 04:01,0.018739765435553793,-0.007539023802706553,-0.015406197575701518,0.055251026098228864,0.02378800729628583
2000-04-09 06:56,0.018457533697004605,-0.007290072062394411,-0.015442555547811314,0.054383500300983816,0.023587503041988356
2000-04-10 09:51,0.018185665928003553,-0.007023520657407599,-0.01546676137590049,0.05348727815057903,0.023386759355723034
2000-04-11 12:46,0.017924146911436303,-0.006739872661791803,-0.015479126736964579,0.05256360538144856,0.02318597791134755
2000-04-12 15:41,0.017672945222795264,-0.0064396486444835595,-0.015479979178378078,0.05161374824296452,0.022985362081465587
2000-04-13 18:36,0.017432013895732852,-0.0061233854572314665,-0.015469661108833507,0.05063899132223177,0.022785116587259558
2000-04-14 21:31,0.017201291085489685,-0.005791635036128381,-0.015448528799934025,0.04964063540445078,0.02258544715468334
2000-04-16 00:26,0.01698070072929038,-0.005444963217975225,-0.015416951399492253,0.048619995372368954,0.02238656017733602
2000-04-17 03:21,0.016770153202838915,-0.005083948572615633,-0.015375309957523321,0.04757839814621227,0.022188662386309805
2000-04-18 06:16,0.01656954597211168,-0.004709181252320688,-0.015323996465856578,0.046517180665425685,0.021991960527292298
2000-04-19 09:11,0.01637876423966477,-0.004321261859200978,-0.015263412912227967,0.04543768791334185,0.021796661045159933
2000-04-20 12:06,0.01619768158474568,-0.003920800331588224,-0.01519397034965905,0.04434127098590809,0.021602969776301034
2000-04-21 15:01,0.016026160596529893,-0.003508414850250479,-0.015116087981871262,0.04322928520545148,0.021411091648873955
2000-04-22 17:56,0.015864053499833407,-0.0030847307652093134,-0.015030192265423008,0.042103088280297005,0.021221230391176606
2000-04-23 20:51,0.015711202772721644,-0.0026503795439298226,-0.014936716029216882,0.04096403851112025,0.021033588248308484
2000-04-24 23:47,0.015567441755444188,-0.0022059977415233717,-0.014836097611957394,0.03981349304465338,0.020848365707261313
2000-04-26 02:42,0.015432595250182493,-0.0017522259935967843,-0.014728780018104157,0.03865280617539558,0.020665761230574002
2000-04-27 05:37,0.015306480111126702,-0.0012897080322987857,-0.014615210092807987,0.03748332769584495,0.0204859709986626
2000-04-28 08:32,0.015188905824433399,-0.0008190897260727144,-0.014495837716278357,0.03630640129570064,0.02030918866092179
2000-04-29 11:27,0.015079675077650616,-0.00034101814355955856,-0.014371115017979288,0.03512336301039458,0.020135605095675038
2000-04-30 14:22,0.014978584318233575,0.0001438593579247728,-0.014241495611019776,0.033935539719291676,0.019965408179045102
2000-05-01 17:17,0.014885424300794571,0.0006348960190144838,-0.014107433847046604,0.03274424769371531,0.019798782562783526
2000-05-02 20:12,0.014799980622776834,0.0011314465396871122,-0.01396938409192604,0.03155079119501593,0.019635909461104065
2000-05-03 23:07,0.01472203424825979,0.0016328679151598295,-0.01382780002245415,0.03035646112277908,0.019476966446542433
2000-05-05 02:02,0.01465136201963338,0.002138520246097505,-0.013683133944292243,0.02916253371313276,0.019322127254841837
2000-05-06 04:57,0.014587737156912306,0.0026477675229071053,-0.013535836131309325,0.027970269287231394,0.019171561598875505
2000-05-07 07:52,0.014530929744480236,0.0031599783840136446,-0.01338635418645642,0.026780911049745088,0.01902543499158113
2000-05-08 10:47,0.014480707205082443,0.0036745268479952443,-0.013235132424282214,0.025595683937262137,0.018883908577885952
2000-05-09 13:42,0.01443683476090981,0.004190793019512966,-0.013082611275161913,0.024415793516401992,0.01874713897558637
2000-05-10 16:37,0.01439907588163894,0.004708163769001385,-0.012929226711282884,0.023242424931401252,0.018615278125134586
2000-05-11 19:32,0.014367192719317107,0.005226033386126504,-0.012775409694399968,0.02207674190087375,0.018488473148275637
2000-05-12 22:27,0.01434094652999996,0.00574380420701958,-0.012621585645356245,0.020919885763457664,0.01836686621547428
2000-05-14 01:22,0.014320098082072512,0.006260887215382281,-0.012468173935321002,0.01977297457190451,0.018250594422050057
2000-05-15 04:17,0.014304408051202103,0.006776702617523781,-0.01231558739869148,0.018637102235256744,0.018139789672945217
2000-05-16 07:12,0.014293637401891986,0.007290680391448687,-0.01216423186757321,0.017513337708662632,0.01803457857603582
2000-05-17 10:07,0.014287547755620727,0.007802260810166637,-0.012014505727722335,0.01640272423027185,0.01793508234388169
2000-05-18 13:03,0.014285901745570963,0.008310894939349018,-0.01186679949583351,0.015306278604790308,0.01784141670382176
2000-05-19 15:58,0.014288463357967018,0.008816045109559755,-0.011721495418014344,0.014224990533055835,0.017753691816295665
2000-05-20 18:53,0.014294998260056105,0.009317185363253544,-0.01157896708928321,0.013159821987096504,0.017672012201279938
2000-05-21 21:48,0.014305274114783814,0.009813801876782855,-0.01143957909390237,0.012111706630043427,0.01759647667271488
2000-05-23 00:43,0.014319060882227161,0.010305393357667256,-0.011303686666343406,0.011081549280260512,0.017527178280794753
2000-05-24 03:38,0.014336131107863203,0.010791471417397738,-0.011171635372664334,0.01007022541902701,0.017464204261989084
2000-05-25 06:33,0.0143562601977642,0.011271560920068091,-0.011043760812063973,0.009078580741084752,0.01740763599665737
2000-05-26 09:28,0.014379226680820464,0.011745200307140422,-0.010920388338363129,0.008107430747339474,0.017357548974115948
2000-05-27 12:23,0.014404812458106684,0.012211941898669802,-0.010801832801148567,0.007157560378987543,0.017314012765011964
2000-05-28 15:18,0.014432803039515165,0.01267135217132416,-0.010688398306306048,0.0062297236923181815,0.01727709100085435
2000-05-29 18:13,0.014462987767792434,0.013123012013558512,-0.010580377995649886,0.005324643573417165,0.017246841360549943
2000-05-30 21:08,0.014495160030122762,0.01356651695829145,-0.010478053845355474,0.0044430114920226485,0.01722331556379011
2000-06-01 00:03,0.014529117457414628,0.014001477393492823,-0.010381696482877387,0.0035854872936713703,0.01720655937112671
2000-06-02 02:58,0.01456466211145036,0.01442751875103292,-0.010291565022040698,0.0027526990294065093,0.017196612590580238
2000-06-03 05:53,0.014601600660072015,0.014844281674223041,-0.010207906915971988,0.0019452428221584453,0.01719350909061409
2000-06-04 08:48,0.014639744540580268,0.01525142216443982,-0.01013095782753441,0.0011636827690024165,0.01719727681931145
2000-06-05 11:43,0.014678910111531942,0.015648611707254935,-0.010060941516922562,0.00040855087843903043,0.017207937829587707
2000-06-06 14:38,0.014718918793128276,0.016035537378495644,-0.009998069746064906,-0.00031965295815032657,0.017225508310269772
2000-06-07 17:33,0.014759597196392044,0.016411901930667744,-0.009942542199475296,-0.001020460961731473,0.017249998622873082
2000-06-08 20:28,0.014800777241336443,0.016777423860180926,-0.009894546421190155,-0.0016934374283911202,0.01728141334390571
2000-06-09 23:23,0.01484229626433481,0.017131837455819057,-0.009854257767422062,-0.00233817866052613,0.01731975131252781
2000-06-11 02:19,0.01488399711490605,0.01747489282891318,-0.009821839374554543,-0.002954312867326829,0.017365005683395152
2000-06-12 05:14,0.014925728242130672,0.017806355925654164,-0.009797442142103218,-0.0035415000354073536,0.017417163984512415
2000-06-13 08:09,0.014967343770922983,0.018126008522032385,-0.00978120473025724,-0.0040994317705063885,0.017476208179926962
2000-06-14 11:04,0.015008703568382013,0.018433648201834126,-0.009773253571620854,-0.004627831111084259,0.017542114737085526
2000-06-15 13:59,0.0150496733004513,0.01872908831818515,-0.009773702896764245,-0.005126452314738544,0.017614854698685956
2000-06-16 16:54,0.015090124479119067,0.019012157939095123,-0.009782654773196337,-0.005595080618297742,0.01769439375884843
2000-06-17 19:49,0.015129934500392314,0.01928270177747563,-0.009800199157367765,-0.0060335319724771075,0.017780692343435378
2000-06-18 22:44,0.015168986673281225,0.01954058010610201,-0.009826413959311461,-0.0064416527519736005,0.017873705694348714
2000-06-20 01:39,0.015207170240032347,0.01978566865798932,-0.009861365119528313,-0.006819319441874187,0.01797338395763383
2000-06-21 04:34,0.015244380387849796,0.020017858512652933,-0.009905106697723624,-0.007166438301248218,0.018079672275220438
2000-06-22 07:29,0.015280518252345443,0.020237055968725836,-0.009957680973000827,-0.007482945004791693,0.018192510880131536
2000-06-23 10:24,0.015315490912960356,0.020443182403403475,-0.010019118555120877,-0.007768804263388461,0.018311835194994474
2000-06-24 13:19,0.015349211380598958,0.020636174119178563,-0.010089438506430489,-0.008024009424435138,0.01843757593368304
2000-06-25 16:14,0.015381598577720586,0.02081598217834832,-0.01016864847407397,-0.008248582052801996,0.018569659205934872
2000-06-26 19:09,0.015412577311129655,0.020982572225740816,-0.010256744832092553,-0.00844257149325111,0.018708006624769232
2000-06-27 22:04,0.015442078237709014,0.021135924300140534,-0.010353712833026009,-0.008606054415167853,0.018852535416553694
2000-06-29 00:59,0.015470037823338336,0.021276032634864828,-0.0104595267686297,-0.00873913434042975,0.019003158533553197
2000-06-30 03:54,0.015496398295240483,0.021402905447952855,-0.010574150139322332,-0.008841941155236406,0.0191597847688061
2000-07-01 06:49,0.015521107587995936,0.021516564722420882,-0.010697535831982638,-0.008914630606715573,0.019322318873170426
2000-07-02 09:44,0.015544119283467824,0.021617045977036457,-0.010829626305717321,-0.00895738378511312,0.019490661674385023
2000-07-03 12:39,0.015565392544874731,0.021704398028057723,-0.010970353785222748,-0.008970406592362042,0.019664710197994578
2000-07-04 15:35,0.015584892045251032,0.02177868274238227,-0.011119640461369854,-0.008953929197818483,0.01984435778998731
2000-07-05 18:30,0.015602587890529955,0.02183997478254522,-0.011277398698643104,-0.008908205481943168,0.0200294942409995
2000-07-06 21:25,0.015618455537484569,0.021888361343998464,-0.011443531249064096,-0.008833512468694849,0.02022000591193468
2000-07-08 00:20,0.015632475706760268,0.021923941885105585,-0.011617931472248825,-0.008730149747391669,0.020415775860866712
2000-07-09 03:15,0.015644634291227665,0.021946827850271362,-0.011800483561228493,-0.008598438884788923,0.020616683971069617
2000-07-10 06:10,0.01565492225988753,0.021957142386629845,-0.011991062773692145,-0.008438722828104914,0.0208226070800499
2000-07-11 09:05,0.015663335557550916,0.021955020054702498,-0.012189535668296732,-0.008251365299719739,0.021033419109436475
2000-07-12 12:00,0.015669875000521048,0.021940606533435502,-0.01239576034570372,-0.008036750184258055,0.021248991195598674
2000-07-13 14:55,0.015674546168496582,0.021914058320017894,-0.012609586694002726,-0.007795280908756044,0.02146919182085991
2000-07-14 17:50,0.015677359292916256,0.021875542424878023,-0.012830856638188476,-0.007527379816598706,0.021693886945179104
2000-07-15 20:45,0.015678329141959234,0.021825236062246903,-0.013059404393363337,-0.007233487535904359,0.021922940138174512
2000-07-16 23:40,0.015677474902415757,0.021763326336674275,-0.013295056721340745,-0.0069140623430170925,0.022156212711366308
2000-07-18 02:35,0.01567482005863701,0.0216900099258728,-0.013537633190332932,-0.006569579521758517,0.022393563850518446
2000-07-19 05:30,0.015670392268771025,0.021605492760262975,-0.013786946437409332,-0.006200530719075954,0.022634850747961205
2000-07-20 08:25,0.015664223238488706,0.021509989699580952,-0.014042802433421464,-0.005807423297705956,0.022879928734783322
2000-07-21 11:20,0.015656348592400244,0.021403724206910345,-0.014305000750084555,-0.0053907796864804194,0.023128651412771394
2000-07-22 14:15,0.015646807743358672,0.021286928020481696,-0.014573334828937091,-0.004951136728842995,0.023380870786006414
2000-07-23 17:10,0.01563564375984406,0.021159840823591777,-0.014847592251867832,-0.004489045030196516,0.02363643739198834
2000-07-24 20:05,0.01562290323161925,0.02102270991297269,-0.01512755501294097,-0.004005068304626928,0.023895200432201336
2000-07-25 23:00,0.015608636133842217,0.020875789865939666,-0.015412999791242745,-0.003499782721562053,0.024157007902017504
2000-07-27 01:55,0.015592895689819648,0.020719342206646875,-0.01570369822446233,-0.0029737762529314093,0.02442170671982997
2000-07-28 04:51,0.015575738232579527,0.020553635071757385,-0.015999417182959195,-0.0024276480213302615,0.024689142855334228
2000-07-29 07:46,0.015557223065439274,0.020378942875839707,-0.016299919044046915,-0.0018620076497224136,0.024959161456857223
2000-07-30 10:41,0.01553741232174074,0.020195545976790085,-0.01660496196624281,-0.001277474613178925,0.025231606977647453
2000-07-31 13:36,0.015516370823920513,0.020003730341573392,-0.016914300163235613,-0.0006746775931443239,0.02550632330103892
2000-08-01 16:31,0.015494165942078766,0.019803787212565514,-0.017227684177333957,-5.425383469952194e-05,0.02578315386440835
2000-08-02 19:26,0.015470867452208888,0.019596012774783407,-0.017544861152148192,0.0005831514926931819,0.02606194178183495
2000-08-03 22:21,0.015446547394241833,0.019380707824257725,-0.01786557510430127,0.00123688593055684,0.026342529965403257
2000-08-05 01:16,0.01542127993006027,0.01915817743783039,-0.01818956719391645,0.001906290362392711,0.026624761245051823
2000-08-06 04:11,0.015395141201629822,0.01892873064461847,-0.01851657599368759,0.0025906996399103627,0.02690847848691025
2000-08-07 07:06,0.015368209189391873,0.01869268009939343,-0.018846337756320823,0.003289443204089887,0.02719352471005575
2000-08-08 10:01,0.015340563571060358,0.01845034175812844,-0.019178586680126584,0.004001845700647003,0.027479743201607554
2000-08-09 12:56,0.015312285580957727,0.0182020345559312,-0.019513055172587303,0.004727227589559124,0.027766977630112724
2000-08-10 15:51,0.015283457870024133,0.01794808008759889,-0.019849474111695055,0.005464905748259911,0.028055072157151
2000-08-11 18:46,0.015254164366628487,0.01768880229100946,-0.020187573104879737,0.006214194068155626,0.02834387154710364
2000-08-12 21:41,0.015224490138306191,0.017424527133561563,-0.0205270807453482,0.0069744040441186775,0.0286332212750293
2000-08-14 00:36,0.015194521254545344,0.01715558230186363,-0.02086772486566525,0.007744845356638351,0.02892296763259712
2000-08-15 03:31,0.015164344650738367,0.016882296894878995,-0.021209232788398272,0.008524826446284571,0.0292129578320149
2000-08-16 06:26,0.015134047993411975,0.01660500112069673,-0.0215513315736891,0.009313655080235884,0.02950304010792546
2000-08-17 09:21,0.015103719546845286,0.016324025997133618,-0.021893748263570274,0.01011063891051496,0.029793063817200472
2000-08-18 12:16,0.015073448041182172,0.016039703056325502,-0.022236210122897854,0.010915086023700865,0.030082879536606114
2000-08-19 15:11,0.015043322542137978,0.015752364053476693,-0.02257844487675889,0.011726305481851891,0.030372339158299597
2000-08-20 18:07,0.015013432322400273,0.015462340679941778,-0.022920180944199182,0.012543607854345648,0.03066129598310422
2000-08-21 21:02,0.014983866734816526,0.015169964280775928,-0.023261147668164027,0.013366305740445748,0.030949604811545035
2000-08-22 23:57,0.014954715087458971,0.014875565576912286,-0.023601075541513104,0.01419371428233495,0.031237122032600616
2000-08-24 02:52,0.014926066520653807,0.01457947439210178,-0.02393969642899606,0.015025151668409939,0.03152370571014507
2000-08-25 05:47,0.0148980098860571,0.014282019384749878,-0.02427674378507554,0.015859939626628898,0.03180921566704921
2000-08-26 08:42,0.014870633627855637,0.013983527784772878,-0.024611952867493417,0.01669740390773071,0.032093513566920195
2000-08-27 11:37,0.014844025666170473,0.013684325135605812,-0.02494506094646742,0.017536874758110194,0.03237646299344309
2000-08-28 14:32,0.014818273282731637,0.01338473504145261,-0.025275807509445164,0.018377687382241922,0.03265792952732502
2000-08-29 17:27,0.014793463008895037,0.013085078919911116,-0.025603934461297752,0.019219182394419602,0.032937780820796805
2000-08-30 20:22,0.014769680516064938,0.012785675760056379,-0.02592918631988716,0.020060706259714744,0.0332158866696729
2000-08-31 23:17,0.014747010508582202,0.01248684188607578,-0.026251310406927332,0.020901611724016302,0.03349211908295349
2000-09-02 02:12,0.01472553661913862,0.01218889072655861,-0.026570057034049174,0.02174125823298312,0.033766352349942574
2000-09-03 05:07,0.014705341306768219,0.01189213258950439,-0.02688517968401939,0.022579012339844575,0.0340384631048876
2000-09-04 08:02,0.014686505757469149,0.011596874443136087,-0.027196435187037384,0.023414248101912963,0.03430833038912183
2000-09-05 10:57,0.014669109787501279,0.01130341970258385,-0.027503583892056288,0.024246347465723385,0.03457583571070578
2000-09-06 13:52,0.014653231749406255,0.011012068022504748,-0.027806389833072074,0.025074700640714445,0.034840863101562765
2000-09-07 16:47,0.014638948440788419,0.010723115095694544,-0.02810462089033346,0.02589870646137497,0.035103299172105584
2000-09-08 19:42,0.014626335015895622,0.01043685245774606,-0.02839804894642782,0.02671777273779149,0.035363033163352674
2000-09-09 22:37,0.014615464900035048,0.010153567297798923,-0.02868645003720345,0.027531316594540608,0.0356199569965354
2000-09-11 01:32,0.014606409706853722,0.009873542275422621,-0.02896960449749455,0.028338764797880014,0.03587396532019838
2000-09-12 04:27,0.014599239158514465,0.009597055343669315,-0.029247297101617324,0.029139554071198684,0.03612495555479685
2000-09-13 07:23,0.014594021008790155,0.009324379578323841,-0.029519317198615724,0.029933131398709165,0.036372827934800164
2000-09-14 10:18,0.014590820969101644,0.009055783013385721,-0.029785458842224367,0.03071895431732935,0.036617485548299446
2000-09-15 13:13,0.014589702637515974,0.008791528482785006,-0.030045520915552286,0.03149649119680293,0.03685883437414661
2000-09-16 16:08,0.014590727430724489,0.008531873468370206,-0.030299307250450852,0.03226522150798278,0.03709678331661352
2000-09-17 19:03,0.014593954519012499,0.008277069954160242,-0.030546626741575933,0.0330246360793431,0.03733124423760181
2000-09-18 21:58,0.014599440764233359,0.008027364286875206,-0.03078729345513119,0.03377423734170118,0.03756213198640772
2000-09-20 00:53,0.014607240660794586,0.007782997042744592,-0.031021126732293836,0.03451353956118075,0.03778936442705984
2000-09-21 03:48,0.014617406279662855,0.007544202900589516,-0.031247951287326995,0.03524206906044491,0.03801286246324667
2000-09-22 06:43,0.014629987215390158,0.0073112105211709,-0.03146759730038537,0.03595936442823433,0.03823255006085179
2000-09-23 09:38,0.014645030536163388,0.007084242432790981,-0.03167990050502571,0.03666497671725546,0.03844835426811596
2000-09-24 12:33,0.014662580736874473,0.006863514923132457,-0.03188470227043538,0.037358469630467656,0.038660205233446876
2000-09-25 15:28,0.014682679695208416,0.0066492379373112274,-0.03208184967840134,0.03803941969583587,0.03886803622090089
2000-09-26 18:23,0.014705366630741758,0.006441614982126229,-0.03227119559503191,0.038707416429586666,0.039071783623351675
2000-09-27 21:18,0.014730678067044038,0.006240843036462936,-0.03245259873727103,0.039362062488088156,0.03927138697338589
2000-09-29 00:13,0.014758647796770545,0.006047112467835316,-0.03262592373421705,0.04000297380837068,0.03946678895193185
2000-09-30 03:08,0.014789306849734465,0.005860606955016005,-0.032791041183289606,0.04062977973742155,0.03965793539466435
2000-10-01 06:03,0.014822683463941985,0.005681503416722317,-0.03294782770127304,0.04124212315031585,0.03984477529620363
2000-10-02 08:58,0.01485880305957478,0.005509971946311188,-0.03309616597027676,0.041839660557288105,0.04002726081214078
2000-10-03 11:53,0.014897688215899974,0.005346175752438891,-0.03323594477864995,0.04242206219984376,0.040205347258918625
2000-10-04 14:48,0.014939358651086792,0.00519027110563236,-0.03336705905689813,0.04298901213601625,0.04037899311159798
2000-10-05 17:43,0.014983831204906713,0.005042407290721269,-0.033489409908643485,0.04354020831488224,0.04054815999954181
2000-10-06 20:39,0.015031119824292914,0.0049027265650735,-0.033602904636679615,0.04407536264044952,0.040712812700048395
2000-10-07 23:34,0.015081235551732373,0.004771364122572614,-0.03370745676417362,0.044594201025046104,0.040872919129968974
2000-10-09 02:29,0.015134186516462148,0.004648448063280975,-0.03380298605106338,0.045096463432315395,0.04102845033533748
2000-10-10 05:24,0.01518997792844055,0.00453409936871344,-0.033889418505715675,0.045581903909987065,0.041179380479058794
2000-10-11 08:19,0.015248612075061254,0.004428431882664731,-0.033966686391892625,0.046050290612511015,0.04132568682667631
2000-10-12 11:14,0.015310088320577495,0.004331552297512146,-0.03403472823109621,0.04650140581373274,0.04146734973026679
2000-10-13 14:09,0.01537440310820238,0.00424356014592381,-0.03409348880034834,0.04693504590973132,0.041604352610492806
2000-10-14 17:04,0.015441549964848797,0.004164547797897171,-0.034142919125473556,0.04735102141197478,0.04173668193685213
2000-10-15 19:59,0.015511519508471676,0.004094600463049637,-0.03418297646995009,0.04774915693094152,0.04186432720616101
2000-10-16 22:54,0.01558429945797497,0.0040337961980812485,-0.034213624319399207,0.048129291150362304,0.04198728091931084
2000-10-18 01:49,0.01565987464564181,0.003982205919328019,-0.03423483236178197,0.04849127679224001,0.04210553855633589
2000-10-19 04:44,0.01573822703204801,0.003939893420322329,-0.034246576463376616,0.04883498057280704,0.0422190985498319
2000-10-20 07:39,0.015819335723417673,0.003906915394272792,-0.03424883864061032,0.04916028314958806,0.04232796225676627
2000-10-21 10:34,0.015903176991372905,0.0038833214613786665,-0.034241607027820364,0.04946707905972186,0.042432133928716066
2000-10-22 13:29,0.01598972429504113,0.003869154200886526,-0.03422487584102233,0.04975527664973431,0.042531620680581875
2000-10-23 16:24,0.01607894830546547,0.0038644491878004547,-0.03419864533776277,0.05002479799690679,0.04262643245780912
2000-10-24 19:19,0.016170816932279654,0.0038692350341519507,-0.034162921773137275,0.0502755788224353,0.04271658200216521
2000-10-25 22:14,0.0162652953525948,0.0038835334347353187,-0.03411771735205374,0.0505075683965462,0.042802084816110544
2000-10-27 01:09,0.01636234604205313,0.003907359217214721,-0.03406305017782356,0.050720729435749,0.042882959125805656
2000-10-28 04:04,0.016461928807997468,0.003940720396503821,-0.03399894419716417,0.050915037992407,0.04295922584279614
2000-10-29 06:59,0.01656400082470875,0.003983618233322106,-0.03392542914169674,0.05109048333680682,0.04303090852441817
2000-10-30 09:55,0.016668516670658964,0.004036047296827921,-0.033842540466024376,0.05124706783191138,0.043098033332965774
2000-10-31 12:50,0.01677542836773093,0.004097995531227978,-0.03375031928247796,0.051384806800980315,0.04316062899366277
2000-11-01 15:45,0.016884685422350075,0.004169444326263601,-0.033648812292614544,0.051503728388245525,0.043218726751481654
2000-11-02 18:40,0.01699623486847919,0.004250368591469621,-0.033538071715558504,0.05160387341282818,0.04327236032685156
2000-11-03 21:35,0.017110021312421626,0.0043407368341063235,-0.033418155213270864,0.051685295216088015,0.04332156587029891
2000-11-05 00:30,0.017225986979377265,0.004440511240656454,-0.03328912581284141,0.05174805950259037,0.043366381916060445
2000-11-06 03:25,0.017344071761704466,0.004549647761789892,-0.03315105182588375,0.05179224417488852,0.04340684933471611
2000-11-07 06:20,0.017464213268824573,0.0046680962006840215,-0.03300400676513446,0.051817939162304705,0.04344301128487818
2000-11-08 09:15,0.017586346878722507,0.004795800304600452,-0.032848069258338164,0.05182524624390753,0.043474913163984205
2000-11-09 12:10,0.01771040579098372,0.0049326978596098345,-0.0326833229595142,0.05181427886587535,0.043502602558232926
2000-11-10 15:05,0.017836321081314582,0.005078720788359508,-0.03250985645769365,0.05178516195343824,0.043526129191706876
2000-11-11 18:00,0.01796402175748977,0.005233795250778557,-0.032327763183219504,0.05173803171759293,0.04354554487472294
2000-11-12 20:55,0.018093434816672117,0.0053978417476120005,-0.032137141311701735,0.0516730354567814,0.0435609034514535
2000-11-13 23:50,0.01822448530404841,0.00557077522668099,-0.03193809366571688,0.05159033135372802,0.043572260746859034
2000-11-15 02:45,0.018357096372725364,0.0057525051917586625,-0.031730727614347184,0.051490088267626966,0.043579674512974745
2000-11-16 05:40,0.018491189344831932,0.00594293581396035,-0.03151515497064637,0.05137248552187128,0.04358320437459139
2000-11-17 08:35,0.018626683773765956,0.006141966045532136,-0.03129149188713294,0.0512377126875209,0.04358291177437266
2000-11-18 11:30,0.018763497507540076,0.006349489735946796,-0.031059858749387017,0.051085969362691434,0.043578859917448504
2000-11-19 14:25,0.018901546753158138,0.006565395750183289,-0.030820380067861527,0.05091746494806698,0.043571113715526306
2000-11-20 17:20,0.019040746141976497,0.006789568089098554,-0.030573184367981895,0.05073241841871792,0.043559739730559294
2000-11-21 20:15,0.019181008795989312,0.007021886011777664,-0.03031840407863635,0.05053105809241834,0.04354480611801226
2000-11-22 23:11,0.019322246394983696,0.007262224159759915,-0.030056175419142295,0.05031362139464987,0.043526382569764405
2000-11-24 02:06,0.01946436924450885,0.0075104526830359515,-0.0297866382847813,0.050080354620481785,0.04350454025668843
2000-11-25 05:01,0.01960728634460517,0.007766437367711831,-0.029509936130990913,0.049831512693512645,0.04347935177094449
2000-11-26 07:56,0.019750905459236207,0.008030039765235204,-0.02922621585630544,0.04956735892206002,0.043450891068028144
2000-11-27 10:51,0.019895133186370463,0.008301117323080864,-0.028935627684132197,0.04928816475278376,0.04341923340860961
2000-11-28 13:46,0.02003987502865905,0.008579523516796413,-0.02863832504345065,0.04899420952192198,0.043384455300202185
2000-11-29 16:41,0.020185035464650912,0.008865107983294818,-0.028334464448532132,0.048685780204333506,0.0433466344386983
2000-11-30 19:36,0.02033051802050004,0.009157716655313689,-0.028024205377746973,0.04836317116050638,0.043305849649807215
2000-12-01 22:31,0.02047622534210093,0.009457191896915188,-0.027707710151571346,0.04802668388173638,0.0432621808304341
2000-12-03 01:26,0.020622059267607858,0.009763372639948347,-0.027385143809858858,0.047676626733633355,0.04321570889003373
2000-12-04 04:21,0.02076792090028114,0.010076094521363349,-0.027056673988472866,0.04731331469814079,0.043166515691975355
2000-12-05 07:16,0.0209137106816088,0.010395190021283768,-0.026722470795360723,0.04693706911424065,0.043114683994953426
2000-12-06 10:11,0.021059328464652922,0.0107204886017396,-0.026382706686154413,0.0465482174175152,0.043060297394478614
2000-12-07 13:06,0.021204673587568352,0.011051816845964655,-0.026037556339379504,0.04614709287873671,0.04300344026448274
2000-12-08 16:01,0.021349644947244263,0.011388998598164165,-0.02568719653135518,0.04573403434165349,0.042944197699071325
2000-12-09 18:56,0.021494141073016795,0.011731855103657457,-0.02533180601086659,0.04530938596013895,0.042882655454456214
2000-12-10 21:51,0.021638060200406987,0.012080205149308,-0.024971565373684758,0.0448734969348642,0.04281889989110009
2000-12-12 00:46,0.02178130034482722,0.01243386520413534,-0.024606656937027693,0.04442672124967175,0.04275301791610698
2000-12-13 03:41,0.02192375937522005,0.01279264956004355,-0.024237264614014955,0.0439694174077795,0.042685096925884944
2000-12-14 06:36,0.02206533508756778,0.013156370472547054,-0.023863573788222976,0.0435019481680126,0.042615224749117525
2000-12-15 09:31,0.02220592527823717,0.013524838301429844,-0.023485771188393234,0.0430246802811854,0.04254348959006898
2000-12-16 12:27,0.02234542781710626,0.013897861651239504,-0.02310404476338011,0.04253798422680549,0.042469979972255406
2000-12-17 15:22,0.02248374072043001,0.014275247511532845,-0.022718583557409477,0.04204223395024477,0.042394784682509457
2000-12-18 18:17,0.022620762223399333,0.01465680139679099,-0.022329577585719455,0.041537806600527055,0.04231799271546716
2000-12-19 21:12,0.02275639085234889,0.015042327485918373,-0.02193721771065709,0.041025082268877966,0.042239693218504015
2000-12-21 00:07,0.02289052549657058,0.015431628761246777,-0.021541695518299046,0.04050444372818242,0.04215997543714783
2000-12-22 03:02,0.023023065479689284,0.01582450714696272,-0.02114320319566695,0.0399762761734887,0.04207892866099419
2000-12-23 05:57,0.023153910630559157,0.01622076364688047,-0.02074193340860438,0.03944096696370007,0.04199664217015035
2000-12-24 08:52,0.02328296135363888,0.01662019848148238,-0.020338079180383804,0.03889890536458894,0.041913205182232724
2000-12-25 11:47,0.023410118698806763,0.017022611224156433,-0.01993183377110236,0.03835048229326224,0.041828706799941426
2000-12-26 14:42,0.02353528443057094,0.01742780093654087,-0.01952339055794778,0.03779609006422831,0.041743235959238706
2000-12-27 17:37,0.023658361096644823,0.017835566302931198,-0.01911294291636785,0.03723612213715512,0.041656881378148686
2000-12-28 20:32,0.02377925209583955,0.018245705763646414,-0.018700684102238102,0.036670972866491965,0.04156973150620755
2000-12-29 23:27,0.02389786174524213,0.018658017647305507,-0.018286807135066602,0.03610103725304524,0.041481874474581626
2000-12-31 02:22,0.024014095346644306,0.019072300301948383,-0.017871504682292587,0.03552671069762779,0.04139339804687414
2001-01-01 05:17,0.024127859252178724,0.019488352224912495,-0.017454968944758353,0.0349483887569282,0.041304389570645784
2001-01-02 08:12,0.024239060929136694,0.019905972191426,-0.017037391543385638,0.03436646690167955,0.04121493592966339
2001-01-03 11:07,0.024347609023927595,0.02032495938183807,-0.016618963407125462,0.033781340277261,0.04112512349689969
2001-01-04 14:02,0.02445341342514902,0.020745113507430173,-0.016199874662231408,0.03319340346683369,0.04103503808830096
2001-01-05 16:57,0.024556385325735418,0.021166234934746134,-0.01578031452290878,0.03260305025711846,0.040944764917341336
2001-01-06 19:52,0.024656437284154887,0.021588124808388454,-0.015360471183384666,0.03201067340691258,0.04085438855037983
2001-01-07 22:47,0.02475348328461904,0.022010585172205797,-0.014940531711465848,0.03141666441846695,0.04076399286283961
2001-01-09 01:43,0.02484743879628548,0.022433419088849507,-0.014520681943600414,0.030821413311779764,0.04067366099621973
2001-01-10 04:38,0.024938220831413258,0.02285643075760657,-0.014101106381526726,0.03022530840195204,0.04058347531596185
2001-01-11 07:33,0.025025748002452167,0.023279425630482894,-0.013681988090529427,0.029628736079660083,0.04049351737018133
2001-01-12 10:28,0.0251099405780366,0.02370221052648694,-0.013263508599345865,0.029032080594836324,0.04040386784927669
2001-01-13 13:23,0.02519072053785419,0.02412459374404262,-0.012845847801787255,0.028435723843672524,0.04031460654643557
2001-01-14 16:18,0.02526801162637044,0.024546385171510053,-0.012429183860088573,0.027840045158992927,0.040225812319044
2001-01-15 19:13,0.025341739405381182,0.024967396395753877,-0.012013693110042876,0.027245421104100054,0.040137563051014596
2001-01-16 22:08,0.025411831305370138,0.02538744080871906,-0.011599549967952476,0.026652225270161797,0.04004993561604382
2001-01-18 01:03,0.025478216675650842,0.02580633371197208,-0.011186926839434546,0.02606082807721807,0.039963005841809736
2001-01-19 03:58,0.025540826833270358,0.02622389241917064,-0.010775994030111383,0.025471596578867977,0.0398768484751183
2001-01-20 06:53,0.02559959511065352,0.02663993635640874,-0.010366919658234119,0.02488489427073382,0.03979153714801267
2001-01-21 09:48,0.02565445690197131,0.027054287160427758,-0.00995986956924285,0.02430108090271938,0.039707144344846325
2001-01-22 12:43,0.025705349708210323,0.027466768774623534,-0.009555007252329523,0.023720512295180705,0.03962374137033675
2001-01-23 15:38,0.025752213180928782,0.027877207542841002,-0.009152493759006387,0.023143540159031417,0.03954139831860199
2001-01-24 18:33,0.02579498916468248,0.028285432300920343,-0.00875248762371169,0.022570511919841874,0.03946018404318691
2001-01-25 21:28,0.025833621738101525,0.028691274465947762,-0.008355144786495756,0.022001770546015216,0.03938016612808992
2001-01-27 00:23,0.025868057253606254,0.029094568123203157,-0.00796061851778981,0.021437654381056277,0.03930141085979069
2001-01-28 03:18,0.025898244375746674,0.02949515011076346,-0.007569059345296492,0.020878496980004078,0.03922398320028748
2001-01-29 06:13,0.02592413411815213,0.02989286010174115,-0.007180614983017527,0.0203246269500664,0.03914794676114706
2001-01-30 09:08,0.025945679879078944,0.03028754068413117,-0.006795430262442215,0.019776367795501383,0.03907336377857186
2001-01-31 12:03,0.02596283747554545,0.030679037438249977,-0.006413647065910209,0.019234037766779948,0.03900029508948671
2001-02-01 14:59,0.025975565176042083,0.031067199011728712,-0.006035404262182846,0.018697949714087923,0.038928800108651004
2001-02-02 17:54,0.025983823731808884,0.031451877192071265,-0.005660837644209507,0.018168410945162854,0.03885893680679249
2001-02-03 20:49,0.025987576406669502,0.03183292697672317,-0.005290079869140651,0.017645723087544883,0.03879076168977186
2001-02-04 23:44,0.025986789005415522,0.032210206640661196,-0.004923260400574843,0.017130181955238823,0.03872432977877353
2001-02-06 02:39,0.02598142990073295,0.03258357780148559,-0.004560505453055891,0.016622077419815362,0.038659694591524484
2001-02-07 05:34,0.025971470058664722,0.032952905481983506,-0.0042019379388486475,0.016121693286001708,0.038596908124543784
2001-02-08 08:29,0.025956883062604272,0.0333180581701756,-0.003847677416980645,0.015629307171750845,0.03853602083641855
2001-02-09 11:24,0.025937645135814955,0.03367890787682046,-0.003497840044572424,0.015145190392829803,0.03847708163210768
2001-02-10 14:19,0.025913735162471935,0.034035330190372276,-0.0031525385304594505,0.014669607851934312,0.038420137848270745
2001-02-11 17:14,0.02588513470722377,0.03438720432938534,-0.002811882091111398,0.014202817932346894,0.03836523523962025
2001-02-12 20:09,0.025851828033271053,0.03473441319235817,-0.002475976408854254,0.013745072396149138,0.03831241796629467
2001-02-13 23:04,0.02581380211896131,0.03507684340501242,-0.002144923592398859,0.013296616286996656,0.038261728582248945
2001-02-15 01:59,0.025771046672898663,0.03541438536500836,-0.0018188221396744156,0.01285768783745967,0.038213208024658524
2001-02-16 04:54,0.025723554147571166,0.035746933284081114,-0.0014977669029797719,0.012428518380948082,0.03816689560433409
2001-02-17 07:49,0.025671319751492543,0.03607438522762089,-0.0011818490564319897,0.012009332268197441,0.038122828997140416
2001-02-18 10:44,0.02561434145986371,0.03639664315167741,-0.0008711560657286843,0.01160034678833547,0.03808104423641562
2001-02-19 13:39,0.02555262002375673,0.03671361293739436,-0.0005657716602198298,0.011201772094528481,0.038041575706386055
2001-02-20 16:34,0.025486158977820386,0.03702520442289487,-0.0002657758072672767,0.01081381113417499,0.03800445613656775
2001-02-21 19:29,0.02541496464651738,0.03733133143259656,2.8755311085724988e-05,0.010436659583676546,0.03796971659715191
2001-02-22 22:24,0.02533904614889291,0.03763191180398442,0.0003177493191638889,0.010070505787745543,0.03793738649536478
2001-02-24 01:19,0.025258415401883182,0.03792686741183864,0.0006011376664238482,0.009715530703253948,0.03790749357279557
2001-02-25 04:15,0.025173087122168508,0.038216124189928834,0.0008788556439440209,0.009371907847603486,0.037880063903684806
2001-02-26 07:10,0.025083078826579036,0.03849961215018378,0.0011508423986492447,0.009039803251602668,0.03785512189416482
2001-02-27 10:05,0.02498841083105891,0.03877726539935333,0.0014170409452845256,0.008719375416828191,0.0378326902824437
2001-02-28 13:00,0.02488910624820071,0.03904902215316207,0.0016773981761379203,0.008410775277461598,0.03781279013992436
2001-03-01 15:55,0.024785190983354154,0.03931482474798794,0.0019318648685437978,0.008114146166560483,0.03779544087324847
2001-03-02 18:50,0.024676693729322,0.03957461965006482,0.0021803956901639623,0.007829623786754641,0.03778066022725626
2001-03-03 21:45,0.024563645959655437,0.03982835746222659,0.002422949202063804,0.007557336185341358,0.03776846428885248
2001-03-05 00:40,0.024446081920551428,0.04007599292822447,0.00265948785961196,0.00729740373373388,0.037758867491766886
2001-03-06 03:35,0.024324038621375336,0.04031748493461417,0.00288997801120007,0.007049939111257453,0.03775188262219975
2001-03-07 06:30,0.024197555823810092,0.0405527965102508,0.0031143898948175833,0.006815047293241179,0.03774752082534071
2001-03-08 09:25,0.024066676029651585,0.04078189482340137,0.00333269763248957,0.006592825543381385,0.037745791612749616
2001-03-09 12:20,0.023931444467260074,0.04100475117650004,0.0035448792226018613,0.006383363410339064,0.037746702870587526
2001-03-10 15:15,0.02379190907668332,0.04122134099856873,0.0037509165301315497,0.006186742728533062,0.03775026086868623
2001-03-11 18:10,0.023648120493463997,0.04143164383532494,0.003950795274805047,0.006003037623091088,0.03775647027044341
2001-03-12 21:05,0.023500132031148334,0.04163564333700254,0.004144505017205202,0.0058323145189172615,0.03776533414353139
2001-03-14 00:00,0.023347999662510253,0.04183332724391037,0.004332039142850186,0.005674632153834222,0.037776853971405774
2001-03-15 02:55,0.02319178199950539,0.04202468736975628,0.004513394844270241,0.0055300415957546395,0.0377910296656017
2001-03-16 05:50,0.02303154027197751,0.042209719582757266,0.0046885731010981105,0.005398586263841668,0.037807859578803504
2001-03-17 08:45,0.02286733830512387,0.04238842378457794,0.0048575786582150185,0.005280301953602018,0.03782734051867451
2001-03-18 11:40,0.02269924249574901,0.04256080388710735,0.005020420001957265,0.005175216865874632,0.03784946776243288
2001-03-19 14:35,0.022527321787315015,0.042726867787120405,0.005177109334427665,0.005083351639656293,0.03787423507215924
2001-03-20 17:31,0.02235164764381264,0.04288662733884416,0.005327662545929306,0.005004719388718125,0.03790163471082168
2001-03-21 20:26,0.022172294022468314,0.04304009832446504,0.0054720991855531365,0.00493932574195826,0.03793165745900399
2001-03-22 23:21,0.021989337345309876,0.043187300422606975,0.005610442429947959,0.004887168887438072,0.037964292632321234
2001-03-24 02:16,0.021802856469607022,0.04332825717481324,0.00574271905030091,0.004848239620046851,0.03799952809950881
2001-03-25 05:11,0.02161293265720886,0.04346299595006685,0.005868959377560115,0.0048225213927379496,0.038037350301169
2001-03-26 08:06,0.021419649542799027,0.04359154790738182,0.005989197265929044,0.004809990371280541,0.03807774426915983
2001-03-27 11:01,0.021223093101085704,0.04371394795650213,0.006103470054664571,0.0048106154924673,0.038120693646610956
2001-03-28 13:56,0.021023351612956022,0.04383023471673934,0.006211818528207812,0.004824358525718893,0.038166180708549644
2001-03-29 16:51,0.020820515630602686,0.043940450473992976,0.006314286874686437,0.004851174138025091,0.03821418638312357
2001-03-30 19:46,0.020614677941660556,0.04404464113598023,0.006410922642812178,0.004891009962160332,0.03826469027340097
2001-03-31 22:41,0.020405933532362117,0.04414285618572082,0.00650177669721573,0.00494380666811154,0.038317670679734746
2001-04-02 01:36,0.020194379549742115,0.044235148633308845,0.006586903172246424,0.005009498037654221,0.03837310462267283
2001-04-03 04:31,0.019980115262910603,0.044321574966013265,0.006666359424274709,0.0050880110420137015,0.03843096786639916
2001-04-04 07:26,0.019763242023418764,0.04440219509674371,0.006740205982530438,0.005179265922544689,0.03849123494268787
2001-04-05 10:21,0.01954386322474032,0.04447707231092157,0.006808506498512501,0.005283176274364122,0.03855387917535511
2001-04-06 13:16,0.019322084260892058,0.04454627321179677,0.006871327694005877,0.005399649132870613,0.03861887270519079
2001-04-07 16:11,0.019098012484217233,0.04460986766424732,0.00692873930774085,0.005528585063082236,0.03868618651535473
2001-04-08 19:06,0.01887175716235625,0.04466792873710635,0.006980814040731864,0.005669878251724707,0.0387557904572184
2001-04-09 22:01,0.018643429434428566,0.04472053264405332,0.007027627500332326,0.005823416602002109,0.038827653276637834
2001-04-11 00:56,0.018413142266447812,0.044767758683113786,0.007069258143042052,0.005989081830979716,0.03890174264063906
2001-04-12 03:51,0.018181010406003874,0.044809689174805725,0.0071057872161039565,0.006166749569505775,0.038978025164497956
2001-04-13 06:47,0.017947150336219263,0.04484640939897914,0.00713729869793004,0.006356289464611635,0.03905646643920197
2001-04-14 09:42,0.017711680229025535,0.044878007530384845,0.007163879237390577,0.006557565284304567,0.0391370310592704
2001-04-15 12:37,0.017474719897768623,0.04490457457302025,0.007185618092008683,0.00677043502469496,0.03921968265092126
2001-04-16 15:32,0.017236390749176215,0.04492620429329158,0.007202607065095318,0.006994751019377899,0.03930438390056498
2001-04-17 18:27,0.016996815734710263,0.04494299315203559,0.007214940441864506,0.007230360050999814,0.039391096583608606
2001-04-18 21:22,0.01675611930133088,0.044955040235445616,0.007222714924567969,0.0074771034649372264,0.03947978159355305
2001-04-20 00:17,0.016514427341695864,0.04496244718494227,0.007226029566686602,0.007734817285013327,0.03957039897136664
2001-04-21 03:12,0.016271867143822918,0.04496531812603473,0.007224985706219045,0.008003332331181102,0.03966290793511763
2001-04-22 06:07,0.016028567340240097,0.044963759596214,0.007219686898105378,0.008282474339096624,0.039757266909848335
2001-04-23 09:02,0.015784657856646532,0.04495788047192333,0.007210238845825945,0.008572064081514383,0.03985343355767527
2001-04-24 11:57,0.015540269860120602,0.044947791894648204,0.007196749332214536,0.008871917491417969,0.039951364808094414
2001-04-25 14:52,0.015295535706881039,0.044933607196169845,0.0071793281495241,0.009181845786833728,0.04005101688848161
2001-04-26 17:47,0.015050588889650867,0.04491544182302674,0.007158087028786189,0.009501655597227966,0.04015234535476274
2001-04-27 20:42,0.014805563984632945,0.044893413260227055,0.007133139568502769,0.00983114909143026,0.04025530512224282
2001-04-28 23:37,0.014560596598125239,0.0448676409542558,0.007104601162708321,0.010170124107009949,0.04035985049657711
2001-04-30 02:32,0.014315823312812535,0.04483824623542131,0.007072588928445318,0.010518374281014022,0.040465935204862455
2001-05-01 05:27,0.014071381633746723,0.04480535223958369,0.007037221632688641,0.010875689182012805,0.04057351242683801
2001-05-02 08:22,0.013827409934049559,0.044769083829310045,0.006998619618760894,0.01124185444336619,0.040682534826175926
2001-05-03 11:17,0.013584047400361586,0.04472956751449824,0.006956904732276267,0.011616651897640617,0.040792954581845675
2001-05-04 14:12,0.013341433978064188,0.044686931372515906,0.00691220024665469,0.011999859712102566,0.04090472341953616
2001-05-05 17:07,0.013099710316295005,0.04464130496789385,0.006864630788241427,0.012391252525217285,0.04101779264312067
2001-05-06 20:03,0.012859017712794733,0.04459281927162187,0.006814322261076533,0.012790601584066433,0.041132113166143174
2001-05-07 22:58,0.01261949805859227,0.04454160658008514,0.006761401771347257,0.013197674882637633,0.041247635543319956
2001-05-09 01:53,0.012381293782573112,0.04448780043368888,0.0067059975515673526,0.01361223730088,0.0413643100020291
2001-05-10 04:48,0.012144547795943747,0.044431535535211224,0.006648238884519694,0.01403405074447528,0.04148208647378002
2001-05-11 07:43,0.011909403436617078,0.04437294766792612,0.006588256026998945,0.01446287428525294,0.04160091462564692
2001-05-12 10:38,0.011676004413555152,0.04431217361354246,0.0065261801333968555,0.014898464302155127,0.04172074389164467
2001-05-13 13:33,0.011444494751080565,0.044249351069998,0.006462143179165131,0.015340574622705563,0.041841523504039684
2001-05-14 16:28,0.011215018733189901,0.0441846185691507,0.006396277884194064,0.015788956664894552,0.04196320252457497
2001-05-15 19:23,0.010987720847890826,0.044118115394410365,0.006328717636146147,0.016243359579414807,0.04208572987559692
2001-05-16 22:18,0.010762745731588159,0.04404998149835152,0.006259596413780898,0.016703530392175755,0.042209054371068325
2001-05-18 01:13,0.01054023811354058,0.04398035742034646,0.0061890487103078914,0.017169214147031427,0.04233312474745386
2001-05-19 04:08,0.010320342760420674,0.043909384204263914,0.006117209456807417,0.017640154048634813,0.0424578896944595
2001-05-20 07:03,0.010103204420986129,0.04383720331626706,0.0060442139457501515,0.01811609160538277,0.042583297885620194
2001-05-21 09:58,0.009888967770904512,0.043763956562758326,0.005970197754659234,0.018596766772342704,0.042709298008710914
2001-05-22 12:53,0.009677777357743871,0.04368978600850511,0.00589529666994492,0.019081918094120943,0.04283583879597444
2001-05-23 15:48,0.009469777546149069,0.043614833894986875,0.005819646610949213,0.019571282847604666,0.04296286905415244
2001-05-24 18:43,0.009265112463242079,0.04353924255900623,0.005743383554238771,0.02006459718448713,0.04309033769429934
2001-05-25 21:38,0.009063925944253055,0.043463154351596714,0.005666643458176426,0.02056159627353849,0.04321819376137402
2001-05-27 00:33,0.008866361478413819,0.043386711557270946,0.005589562187809968,0.02106201444253869,0.04334638646359063
2001-05-28 03:28,0.008672562155133123,0.04331005631364206,0.005512275440109446,0.021565585319814402,0.04347486520151793
2001-05-29 06:23,0.008482670610477552,0.04323333053145969,0.005434918669589402,0.022072041975313622,0.043603579596913605
2001-05-30 09:18,0.008296828973977148,0.04315667581509555,0.005357627014348713,0.022581117061156238,0.043732479521281425
2001-05-31 12:14,0.00811517881578043,0.04308023338351325,0.005280535222559307,0.023092542951594762,0.04386151512413865
2001-06-01 15:09,0.007937861094176511,0.04300414399176228,0.005203777579440148,0.023606051882332377,0.043990636860982694
2001-06-02 18:04,0.0077650161035121915,0.04292854785302865,0.005127487834746147,0.024121376089115604,0.04411979552094173
2001-06-03 20:59,0.007596783422513367,0.042853584561276505,0.005051799130803565,0.024638247945573618,0.04424894225410349
2001-06-04 23:54,0.007433301863041862,0.04277939301451758,0.004976843931124998,0.02515640010021894,0.04437802859850629
2001-06-06 02:49,0.00727470941930611,0.04270611133874169,0.004902753949634964,0.0256755656125498,0.044507006506779856
2001-06-07 05:44,0.007121143217535479,0.04263387681253872,0.004829660080533586,0.026195478088227375,0.04463582837243276
2001-06-08 08:39,0.006972739466153654,0.04256282579245004,0.004757692328832795,0.026715871813226506,0.0447644470557656
2001-06-09 11:34,0.00682963340645743,0.04249309363907685,0.0046869797415909215,0.027236481886940913,0.04489281590940754
2001-06-10 14:29,0.006691959263824711,0.04242481464397961,0.004617650339876218,0.02775704435416795,0.04502088880346203
2001-06-11 17:24,0.006559850199471189,0.04235812195739931,0.0045498310514885745,0.02827729633592516,0.04514862015025288
2001-06-12 20:19,0.0064334382627722324,0.04229314751683132,0.004483647644465613,0.02879697615904337,0.045275964928660636
2001-06-13 23:14,0.006312854344166353,0.04223002197647985,0.004419224661401669,0.029315823484490165,0.045402878708041584
2001-06-15 02:09,0.006198228128663528,0.04216887463762661,0.004356685354607984,0.029833579434353767,0.045529317671715204
2001-06-16 05:04,0.006089688049966818,0.042109833379936894,0.004296151622136847,0.030349986717467574,0.045655238640019136
2001-06-17 07:59,0.005987361245231557,0.04205302459373588,0.004237743944699814,0.030864789753600467,0.04578059909291628
2001-06-18 10:54,0.0058913735104767564,0.04199857311328126,0.004181581323503176,0.03137773479616355,0.04590535719214594
2001-06-19 13:49,0.005801849256660344,0.041946602151056646,0.004127781219024025,0.03188857005341713,0.04602947180291801
2001-06-20 16:44,0.005718911466440709,0.041897233233116726,0.004076459490755663,0.03239704580808664,0.04615290251513168
2001-06-21 19:39,0.005642681651634826,0.04185058613550548,0.004027730337940939,0.032902914535379635,0.04627560966412014
2001-06-22 22:34,0.005573279811390379,0.04180677882177525,0.0039817062413199725,0.033405931019339904,0.046397554350908754
2001-06-24 01:30,0.005510824391085172,0.04176592738162915,0.003938497905913531,0.03390585246750079,0.046518698461981894
2001-06-25 04:25,0.005455432241969302,0.04172814597071229,0.003898214204864296,0.03440243862379518,0.04663900468855023
2001-06-26 07:20,0.005407218581562196,0.041693546751573,0.003860962124356937,0.03489545187968615,0.04675843654531431
2001-06-27 10:15,0.005366296954820136,0.0416622398358186,0.003826846709639089,0.03538465738345973,0.04687695838871298
2001-06-28 13:10,0.005332779196085172,0.04163433322748484,0.0037959710121609064,0.03586982314767181,0.046994535434658535
2001-06-29 16:05,0.005306775391828788,0.04160993276764246,0.003768436037855781,0.036350720154685365,0.04711113377574623
2001-06-30 19:00,0.005288393844203897,0.041589142080259864,0.003744340696579196,0.03682712246026154,0.04722672039793305
2001-07-01 21:55,0.0052777410354144655,0.041572062519341764,0.003723781752724021,0.03729880729519753,0.04734126319668741
2001-07-03 00:50,0.005274921592916336,0.04155879311736328,0.003706853777031595,0.03776555516493525,0.04745473099259462
2001-07-04 03:45,0.005280038255459661,0.04154943053501763,0.0036936490996140776,0.038227149947141825,0.04756709354642208
2001-07-05 06:40,0.0052931918399826035,0.04154406901229416,0.0036842577642053204,0.03868337898721144,0.04767832157363524
2001-07-06 09:35,0.005314481209368373,0.04154280032090568,0.0036787674836564616,0.03913403319166266,0.04778838675836146
2001-07-07 12:30,0.00534400324107363,0.041545713718079,0.003677263596690558,0.0395789071194,0.04789726176679806
2001-07-08 15:25,0.005381852796639046,0.0415528959017256,0.0036798290259320195,0.04001779907081612,0.04800492026006156
2001-07-09 18:20,0.0054281226920899,0.041564430967007786,0.003686544237224216,0.04045051117469066,0.04811133690647132
2001-07-10 21:15,0.005482903669236254,0.0415804003643127,0.003697487200248678,0.040876849472884905,0.04821648739327111
2001-07-12 00:10,0.005546284367880759,0.041600882858649324,0.003712733350459317,0.04129662400278555,0.048320348437779916
2001-07-13 03:05,0.005618351298940075,0.04162595449048043,0.003732355552342456,0.04170964887747282,0.04842289779797006
2001-07-14 06:00,0.005699188818491505,0.041655688538001806,0.003756424064016231,0.042115742363614275,0.048524114282475814
2001-07-15 08:55,0.0057888791027462215,0.04169015548088007,0.0037850065031779165,0.042514726957026544,0.04862397776002288
2001-07-16 11:50,0.005887502123960452,0.041729422965459624,0.0038181678144114106,0.04290642945591377,0.04872246916828249
2001-07-17 14:46,0.0059951356272879945,0.041773555771448964,0.0038559702378638677,0.0432906810317474,0.04881957052214702
2001-07-18 17:41,0.00611185510858055,0.04182261578009547,0.0038984732792993262,0.043667317297772665,0.04891526492142514
2001-07-19 20:36,0.006237733793141905,0.04187666194385735,0.00394573368154005,0.04403617837512466,0.04900953655795677
2001-07-20 23:31,0.006372842615439266,0.04193575025758041,0.003997805397301019,0.044397108956536604,0.04910237072214633
2001-07-22 02:26,0.006517250199777794,0.04199993373118711,0.004054739563426026,0.04474995836762532,0.04919375380891447
2001-07-23 05:21,0.0066710228419417095,0.04206926236388424,0.004116584476531918,0.04509458062574015,0.04928367332306779
2001-07-24 08:16,0.006834224491805332,0.04214378311989516,0.004183385570065645,0.04543083449636158,0.04937211788408643
2001-07-25 11:11,0.007006916736917935,0.04222353990572147,0.004255185392780789,0.04575858354703723,0.049459077230330536
2001-07-26 14:06,0.007189158787066784,0.04230857354893946,0.004332023588638212,0.04607769619884898,0.04954454222266599
2001-07-27 17:01,0.007381007459813609,0.042398921778532106,0.004413936878131495,0.04638804577538788,0.04962850484750843
2001-07-28 19:56,0.007582517167020599,0.04249461920676592,0.004500959041047758,0.0466895105492527,0.04971095821929147
2001-07-29 22:51,0.007793739902350907,0.042595697312606526,0.004593120900657367,0.04698197378603554,0.04979189658235357
2001-07-31 01:46,0.008014725229757779,0.04270218442668257,0.004690450309342932,0.04726532378581153,0.049871315312251585
2001-08-01 04:41,0.008245520272957135,0.042814105717794135,0.0047929721356637645,0.04753945392211483,0.04994921091649865
2001-08-02 07:36,0.008486169705885095,0.04293148318096817,0.00490070825285981,0.04780426267840089,0.0500255810347304
2001-08-03 10:31,0.008736715744141487,0.043054335627059306,0.005013677528792868,0.048059653681990944,0.05010042443830081
2001-08-04 13:26,0.008997198137417593,0.04318267867389694,0.0051318958173274636,0.04830553573549675,0.050173741029311075
2001-08-05 16:21,0.009267654162908617,0.04331652473897522,0.005255375951148774,0.048541822845724926,0.05024553183907342
2001-08-06 19:16,0.009548118619709105,0.04345588303368414,0.005384127736015706,0.04876843425005988,0.050315799026013186
2001-08-07 22:11,0.009838623824192493,0.043600759559081326,0.005518157946450497,0.04898529444033026,0.05038454587301323
2001-08-09 01:06,0.010139199606362857,0.04375115710319402,0.005657470322855147,0.04919233318415105,0.05045177678420101
2001-08-10 04:02,0.010449873307197096,0.04390707523985868,0.005802065570062052,0.04938948554376166,0.05051749728118752
2001-08-11 06:57,0.010770669776948912,0.044068510329080254,0.005951941357303394,0.04957669189234455,0.050581713998755495
2001-08-12 09:52,0.011101611374433804,0.044235455518916174,0.006107092319603824,0.04975389792784521,0.05064443468000562
2001-08-13 12:47,0.011442717967279074,0.044407900748873214,0.006267510060587286,0.049921054684291116,0.050705668170963385
2001-08-14 15:42,0.011794006933139988,0.04458583275481339,0.0064331831566936115,0.05007811854062051,0.05076542441465055
2001-08-15 18:37,0.012155493161876085,0.04476923507535978,0.006604097162798441,0.05022505122702753,0.05082371444462719
2001-08-16 21:32,0.012527189058685322,0.04495808805979582,0.006780234619230274,0.05036181982883432,0.050880550378007754
2001-08-18 00:27,0.01290910454818878,0.04515236887744932,0.006961575060177406,0.05048839678789899,0.05093594540795764
2001-08-19 03:22,0.01330124707946195,0.045352051528551464,0.007148095023476887,0.05060475990157128,0.050989913795674274
2001-08-20 06:17,0.013703621632011768,0.04555710685656343,0.007339768061778874,0.05071089231920907,0.0510424708618597
2001-08-21 09:12,0.014116230722676822,0.04576750256195461,0.007536564755071598,0.05080678253626412,0.051093632977687625
2001-08-22 12:07,0.01453907441347585,0.04598320321743333,0.007738452724570147,0.050892424385959825,0.05114341755527502
2001-08-23 15:02,0.014972150320359905,0.04620417028460366,0.007945396647943588,0.05096781702856515,0.051191843037659654
2001-08-24 17:57,0.015415453622892896,0.04643036213204925,0.008157358275882598,0.05103296493828908,0.0512389288882929
2001-08-25 20:52,0.015868977074836345,0.04666173405482528,0.008374296449991197,0.0510878778878077,0.05128469558005331
2001-08-26 23:47,0.016332711015636478,0.046898238295347464,0.008596167121992106,0.051132570930442954,0.05132916458378685
2001-08-28 02:42,0.016806643382804347,0.04713982406566446,0.008822923374234352,0.05116706438001085,0.0513723583563815
2001-08-29 05:37,0.017290759725182694,0.04738643757109977,0.009054515441490864,0.05119138378835908,0.0514143003283825
2001-08-30 08:32,0.017785043217088778,0.04763802203524914,0.009290890734033368,0.051205559920613326,0.0514550148911552
2001-08-31 11:27,0.018289474673325676,0.04789451772631703,0.009531993861970369,0.05120962872815346,0.05149452738360335
2001-09-01 14:22,0.018804032565058096,0.048155861984781445,0.00977776666083862,0.051203631319341386,0.05153286407844938
2001-09-02 17:18,0.019328693036524403,0.04842198925235922,0.010028148218423714,0.05118761392802334,0.05157005216808424
2001-09-03 20:13,0.019863429922611586,0.04869283110227676,0.010283074902813157,0.051161627879828586,0.051606119749995724
2001-09-04 23:08,0.02040821476723876,0.04896831627080346,0.010542480391645587,0.05112572955629053,0.051641095811780786
2001-09-06 02:03,0.0209630168425756,0.04924837069005196,0.010806295702558071,0.05107998035681328,0.051675010215751646
2001-09-07 04:58,0.021527803169066488,0.049532917522015746,0.0110744492248064,0.051024446658509956,0.051707893683143186
2001-09-08 07:53,0.022102538536253935,0.049821877193830175,0.011346866752045447,0.050959199773939416,0.051739777777929166
2001-09-09 10:48,0.022687185524392507,0.050115167434237017,0.011623471516251833,0.05088431590676712,0.051770694890256784
2001-09-10 13:43,0.02328170452683922,0.050412703311233875,0.011904184222772014,0.050799876105378686,0.051800678219506346
2001-09-11 16:38,0.023886053773210555,0.0507143972708895,0.012188923086479668,0.05070596621447509,0.051829761756986684
2001-09-12 19:33,0.024500189353294274,0.05102015917730434,0.01247760386902214,0.0506026768246762,0.05185798026827263
2001-09-13 22:28,0.02512406524170348,0.05132989635369692,0.012770139917140107,0.05049010322016523,0.05188536927519561
2001-09-15 01:23,0.025757633323260552,0.051643513624594184,0.013066442202040389,0.05036834532440217,0.051911965037494096
2001-09-16 04:18,0.026400843419105997,0.051960913359109184,0.013366419359805957,0.05023750764393678,0.05193780453413475
2001-09-17 07:13,0.027053643313494292,0.05228199551527281,0.013669977732814403,0.05009769921035767,0.051962925444311525
2001-09-18 10:08,0.027715978781311927,0.05260665768541967,0.01397702141216443,0.04994903352039924,0.05198736612813403
2001-09-19 13:03,0.028387793616246007,0.05293479514257987,0.014287452281066308,0.0497916284742516,0.05201116560701191
2001-09-20 15:58,0.02906902965963775,0.05326630088787568,0.014601170059195999,0.04962560631209684,0.05203436354374671
2001-09-21 18:53,0.029759626829982923,0.053601065698888596,0.014918072347981759,0.04945109354890991,0.052057000222339264
2001-09-22 21:48,0.030459523153072692,0.05393897817897923,0.01523805467680666,0.04926822090755849,0.05207911652752321
2001-09-24 00:43,0.031168654792759997,0.05427992480753294,0.015561010550102911,0.04907712325023397,0.052100753924032794
2001-09-25 03:38,0.03188695608233824,0.05462378999111157,0.01588683149532011,0.048877939508252255,0.05212195443561603
2001-09-26 06:34,0.03261435955651738,0.05497045611548452,0.01621540711174288,0.048670812610257,0.05214276062380209
2001-09-27 09:29,0.03335079598398246,0.05531980359851525,0.016546625120136625,0.04845588940886379,0.05216321556643256
2001-09-28 12:24,0.03409619440052848,0.05567171094388452,0.016880371413203366,0.048233320605778715,0.052183362835967396
2001-09-29 15:19,0.03485048214272871,0.05602605479560977,0.017216530106811883,0.04800326067543646,0.05220324647757375
2001-09-30 18:14,0.035613584882175545,0.056382709993363464,0.017554983592003935,0.047765867787180054,0.052222910987009694
2001-10-01 21:09,0.03638542666021273,0.05674154962853264,0.017895612587723802,0.04752130372603905,0.05224240128831053
2001-10-03 00:04,0.037165929923198324,0.05710244510102096,0.01823829619427286,0.04726973381212918,0.052261762711289995
2001-10-04 02:59,0.03795501555825391,0.05746526617675378,0.0185829119474524,0.04701132681871943,0.05228104096886433
2001-10-05 05:54,0.03875260292949452,0.05782988104586443,0.018929335873375436,0.04674625488900411,0.05230028213421062
2001-10-06 08:49,0.039558609914721196,0.05819615638153587,0.019277442543923086,0.04647469345161853,0.05231953261776923
2001-10-07 11:44,0.04037295294256221,0.05856395739947144,0.019627105132821992,0.046196821134938046,0.052338839144099994
2001-10-08 14:39,0.041195547030046596,0.05893314791796868,0.019978195472318265,0.04591281968020115,0.05235824872860298
2001-10-09 17:34,0.04202630582059225,0.05930359041856872,0.020330584110423683,0.04562287385349559,0.052377808654113345
2001-10-10 20:29,0.04286514162240335,0.05967514610725978,0.020684140368713168,0.04532717135664657,0.05239756644738139
2001-10-11 23:24,0.04371196544722995,0.06004767497619381,0.021038732400636827,0.04502590273705656,0.05241756985544641
2001-10-13 02:19,0.0445666870495314,0.06042103586591628,0.02139422725034592,0.04471926129651807,0.052437866821916715
2001-10-14 05:14,0.04542921496595712,0.0607950865280488,0.021750490911977734,0.04440744299906624,0.05245850546316397
2001-10-15 08:09,0.04629945655518547,0.061169683688426076,0.02210738838939979,0.044090646377889946,0.05247953404444323
2001-10-16 11:04,0.047177318038075206,0.06154468311064405,0.0224647837563749,0.04376907244135627,0.05250100095594881
2001-10-17 13:59,0.04806270453812185,0.06191993965999793,0.022822540217125924,0.043442924578184036,0.05252295468881529
2001-10-18 16:54,0.04895552012220039,0.06229530736778126,0.023180520167274628,0.043112408461811004,0.05254544381107537
2001-10-19 19:50,0.049855667841579826,0.06267063949591978,0.02353858525512981,0.04277773195399448,0.052568516943582694
2001-10-20 22:45,0.05076304977319233,0.06304578860191205,0.02389659644329877,0.042439105007689014,0.05259222273591215
2001-10-22 01:40,0.05167756706113767,0.06342060660404947,0.024254414070596912,0.04209673956924281,0.052616609842245365
2001-10-23 04:35,0.05259911995841968,0.06379494484689166,0.024611897914232905,0.041750849479950794,0.052641726897253535
2001-10-24 07:30,0.05352760786886076,0.06416865416695723,0.024968907252232417,0.04140165037702109,0.05266762249198584
2001-10-25 10:25,0.054462929389246545,0.06454158495862804,0.02532530092609879,0.041049359593970394,0.05269434514977531
2001-10-26 13:20,0.055404982351599796,0.06491358724020742,0.025680937403654732,0.04069419606052259,0.05272194330217015
2001-10-27 16:15,0.056353663865636866,0.06528451072013147,0.026035674842064892,0.04033638020202723,0.05275046526490247
2001-10-28 19:10,0.05730887036135203,0.06565420486329183,0.0263893711509998,0.039976133838453366,0.05277995921390219
2001-10-29 22:05,0.05827049763172598,0.06602251895744793,0.02674188405592129,0.03961368008299777,0.05281047316136806
2001-10-31 01:00,0.05923844087553873,0.06638930217969888,0.027093071161461306,0.03924924324034887,0.052842054931904
2001-11-01 03:55,0.06021259474027224,0.06675440366299035,0.027442790014870246,0.0388830487046504,0.052874752138731114
2001-11-02 06:50,0.06119285336508429,0.06711767256262677,0.02779089816950887,0.03851532285720538,0.05290861215998519
2001-11-03 09:45,0.06217911042383914,0.06747895812276394,0.028137253248358248,0.0381462929639637,0.05294368211510893
2001-11-04 12:40,0.0631712591681759,0.0678381097428534,0.028481713007522856,0.03777618707283427,0.052980008841348854
2001-11-05 15:35,0.06416919247059952,0.06819497704401146,0.028824135399699878,0.037405233910865414,0.05301763887036571
2001-11-06 18:30,0.06517280286758775,0.06854940993529177,0.029164378637595845,0.03703366278132943,0.05305661840496885
2001-11-07 21:25,0.06618198260265971,0.06890125867981853,0.029502301257249515,0.03666170346076876,0.053096993295982116
2001-11-09 00:20,0.06719662366946355,0.0692503739607815,0.02983776218126298,0.036289586096017,0.05313880901925343
2001-11-10 03:15,0.06821661785477777,0.06959660694723516,0.030170620781885336,0.03591754110126924,0.05318211065281337
2001-11-11 06:10,0.06924185678147232,0.06993980935969568,0.030500736943944787,0.0355457990552201,0.05322694285419509
2001-11-12 09:06,0.07027223195141136,0.07027983353551115,0.030827971127603868,0.0351745905983113,0.05327334983792381
2001-11-13 12:01,0.0713076347882306,0.07061653249395974,0.031152184430896773,0.034804146330147466,0.05332137535318279
2001-11-14 14:56,0.07234795668003534,0.07094976000107188,0.031473238652043836,0.03443469670709882,0.05337106266166741
2001-11-15 17:51,0.07339308902196481,0.07127937063413797,0.0317909963515073,0.034066471940145185,0.05342245451563453
2001-11-16 20:46,0.07444292325862065,0.07160521984587928,0.03210532091376735,0.033699701892995294,0.053475593136155526
2001-11-17 23:41,0.07549735092633933,0.0719271640282575,0.032416076608794,0.033334615980524264,0.053530520191582616
2001-11-19 02:36,0.07655626369530596,0.07224506057589972,0.032723128653194586,0.03297144306756323,0.05358727677623625
2001-11-20 05:31,0.07761955341145609,0.07255876794910356,0.033026343271001346,0.03261041136809391,0.0536459033893209
2001-11-21 08:26,0.0786871121382118,0.0728681457364163,0.0333255877540945,0.032251748344865654,0.05370643991407972
2001-11-22 11:21,0.07975883219798671,0.07317305471674776,0.03362073052222217,0.03189568060949112,0.053768925597194886
2001-11-23 14:16,0.08083460621344035,0.07347335692099247,0.033911641182593336,0.03154243382305956,0.05383339902843927
2001-11-24 17:11,0.08191432714853336,0.07376891569315568,0.034198190589039126,0.03119223259728434,0.05389989812059332
2001-11-25 20:06,0.08299788834927503,0.07405959575093299,0.03448025090069392,0.030845300396253134,0.053968460089627704
2001-11-26 23:01,0.08408518358422558,0.07434526324574145,0.034757695640194694,0.030501859438791787,0.05403912143516462
2001-11-28 01:56,0.08517610708469799,0.07462578582216828,0.03503039975136554,0.030162130601493583,0.05411191792122308
2001-11-29 04:51,0.08627055358465835,0.07490103267681743,0.035298239656368635,0.029826333322444845,0.05418688455725533
2001-11-30 07:46,0.08736841836030466,0.07517087461652935,0.03556109331229824,0.02949468550568516,0.054264055579482856
2001-12-01 10:41,0.0884695972693266,0.07543518411595732,0.035818840267200655,0.029167403426432988,0.054343464432538145
2001-12-02 13:36,0.0895739867897886,0.07569383537446531,0.036071361715487665,0.028844701637124874,0.05442514375141818
2001-12-03 16:31,0.090681484058691,0.0759467043723436,0.03631854055273877,0.0285267928742829,0.054509125343759915
2001-12-04 19:26,0.09179198691013957,0.07619366892630726,0.03656026142985859,0.028213887966261376,0.05459544017244097
2001-12-05 22:22,0.09290539391310786,0.07643460874425531,0.036796410806568536,0.027906195741906874,0.05468411833851199
2001-12-07 01:17,0.09402160440884749,0.07666940547928508,0.037026877004226355,0.027603922940145867,0.054775189064471874
2001-12-08 04:12,0.09514051854783487,0.07689794278291996,0.037251550257934155,0.027307274120561185,0.054868680677885015
2001-12-09 07:07,0.09626203732632355,0.07712010635754818,0.0374703227679309,0.027016451574965957,0.05496462059535268
2001-12-10 10:02,0.09738606262244592,0.0773357840080426,0.037683088750241914,0.0267316552400201,0.055063035306841444
2001-12-11 12:57,0.09851249723186448,0.07754486569254539,0.037889744486568254,0.026453082610916993,0.05516395036037526
2001-12-12 15:52,0.09964124490295845,0.07774724357239801,0.03809018837339712,0.02618092865617179,0.05526739034709674
2001-12-13 18:47,0.10077221037154477,0.07794281206119907,0.038284320970316504,0.02591538573353945,0.05537337888670455
2001-12-14 21:42,0.10190529939508286,0.07813146787296565,0.03847204504750934,0.025656643507102006,0.055481938613267875
2001-12-16 00:37,0.10304041878641573,0.07831311006939003,0.03865326563242015,0.025404888865538405,0.055593091161430276
2001-12-17 03:32,0.10417747644698382,0.0784876401061663,0.038827890055567776,0.0251603058416197,0.05570685715300248
2001-12-18 06:27,0.10531638139949438,0.07865496187836774,0.03899582799548622,0.02492307553295703,0.05582325618394827
2001-12-19 09:22,0.10645704382010612,0.07881498176486947,0.03915699152278791,0.024693376024016812,0.05594230681177564
2001-12-20 12:17,0.10759937507001952,0.07896760867178518,0.03931129514331744,0.02447138230945048,0.056064026543328004
2001-12-21 15:12,0.10874328772654267,0.07911275407491226,0.039458655840391633,0.024257266218748394,0.05618843182298746
2001-12-22 18:07,0.10988869561358078,0.07925033206116566,0.039598993116104604,0.024051196342253618,0.05631553802129068
2001-12-23 21:02,0.11103551383155028,0.07938025936898399,0.03973222903168287,0.023853337958557777,0.05644535942396288
2001-12-24 23:57,0.11218365878670856,0.07950245542769564,0.039858288246876504,0.023663852963304532,0.056577909221373075
2001-12-26 02:52,0.11333304821988577,0.07961684239582767,0.039977098058370145,0.023482899799425222,0.05671319949841509
2001-12-27 05:47,0.11448360123461182,0.07972334519834487,0.040088588437200756,0.023310633388830528,0.05685124122481745
2001-12-28 08:42,0.1156352383246386,0.07982189156280581,0.040192692065168414,0.02314720506557929,0.05699204424588707
2001-12-29 11:38,0.11678788140080981,0.07991241205441857,0.040289344370222205,0.0229927625105534,0.057135617273685546
2001-12-30 14:33,0.1179414538173355,0.07999484010998917,0.04037848356081556,0.02284744968765002,0.05728196787864868
2001-12-31 17:28,0.11909588039740845,0.08006911207074602,0.04046005065921168,0.02271140678152212,0.05743110248164629
2002-01-01 20:23,0.12025108745814939,0.0801351672140278,0.04053398953372756,0.022584770136886374,0.0575830263464839
2002-01-02 23:18,0.12140700283494486,0.08019294778382734,0.040600246929908365,0.02246767219941012,0.057737743572858255
2002-01-04 02:13,0.12256355590506762,0.0802423990201754,0.0406587725006154,0.022360241458210195,0.057895257089756055
2002-01-05 05:08,0.12372067761065705,0.08028346918735663,0.04070951883501948,0.02226260238997055,0.0580555686493095
2002-01-06 08:03,0.12487830048100708,0.08031610960094678,0.04075244148648804,0.022174875404703746,0.05821867882110409
2002-01-07 10:58,0.12603635865416862,0.08034027465365996,0.04078749899935462,0.02209717679317097,0.05838458698694342
2002-01-08 13:53,0.127194787897857,0.0803559218399986,0.04081465293456169,0.022029618675977893,0.05855329133607201
2002-01-09 16:48,0.12835352562965932,0.08036301177969504,0.04083386789416667,0.021972308954363043,0.058724788860857795
2002-01-10 19:43,0.12951251093653424,0.0803615082399374,0.04084511154470109,0.021925351262693196,0.0588990753529357
2002-01-11 22:38,0.13067168459359615,0.0803513781563717,0.040848354639375445,0.02188884492268154,0.05907614539981364
2002-01-13 01:33,0.13183098908219235,0.08033259165287171,0.04084357103912019,0.021862884899341982,0.05925599238194414
2002-01-14 04:28,0.13299036860722308,0.08030512206006983,0.04083073773245453,0.02184756175869402,0.059438608470254894
2002-01-15 07:23,0.134149769113783,0.08026894593264211,0.04080983485417623,0.02184296162722932,0.0596239846241531
2002-01-16 10:18,0.1353091383030152,0.08022404306534223,0.04078084570286545,0.021849166153154534,0.0598121105899877
2002-01-17 13:13,0.13646842564725942,0.08017039650777572,0.040743756757193605,0.021866252469419253,0.06000297489998287
2002-01-18 16:08,0.13762758240444295,0.08010799257791301,0.04069855769103388,0.021894293158541907,0.060196564871636535
2002-01-19 19:03,0.1387865616317253,0.08003682087433225,0.04064524138736478,0.021933356219241994,0.06039286660758584
2002-01-20 21:58,0.13994531819839007,0.0799568742871914,0.04058380395096317,0.02198350503489019,0.060591864995939396
2002-01-22 00:54,0.14110380879798057,0.07986814900792247,0.04051424471988017,0.022044798343782413,0.06079354371107582
2002-01-23 03:49,0.14226199195967595,0.07977064453764543,0.04043656627569565,0.02211729021124823,0.060997885214908745
2002-01-24 06:44,0.14341982805890235,0.0796643636943005,0.040350774452548276,0.02220103000359922,0.06120487075861643
2002-01-25 09:39,0.14457727932719044,0.07954931261849166,0.040256878344934265,0.02229606236392649,0.061414480384839015
2002-01-26 12:34,0.1457343098612318,0.07942550077804664,0.04015489031427629,0.022402427189747984,0.06162669293033314
2002-01-27 15:29,0.14689088563121563,0.07929294097128153,0.040044825994252395,0.022520159612519634,0.06184148602909918
2002-01-28 18:24,0.14804697448834175,0.07915164932897983,0.03992670429489094,0.022649289979004984,0.062058836115960386
2002-01-29 21:19,0.14920254617159107,0.07900164531507672,0.03980054740542219,0.022789843834515613,0.062278718430608726
2002-01-31 00:14,0.15035757231370825,0.07884295172605207,0.03966638079588858,0.022941841908020164,0.06250110702210666
2002-02-01 03:09,0.15151202644640785,0.07867559468903175,0.03952423321751106,0.02310530009912745,0.06272597475384657
2002-02-02 06:04,0.15266588400480285,0.07849960365859833,0.0393741367018123,0.02328022946694509,0.06295329330896546
2002-02-03 08:59,0.15381912233105294,0.07831501141231045,0.03921612655849338,0.02346663622081278,0.06318303319621217
2002-02-04 11:54,0.15497172067723397,0.07812185404493467,0.03905024137206731,0.02366452171291498,0.06341516375626641
2002-02-05 14:49,0.15612366020742402,0.07792017096139049,0.03887652299724717,0.02387388243276766,0.06364965316850507
2002-02-06 17:44,0.15727492399902251,0.0777100048684094,0.03869501655309,0.02409471000358514,0.06388646845821801
2002-02-07 20:39,0.1584254970432572,0.07749140176491834,0.03850577041590303,0.024326991180514405,0.06412557550425936
2002-02-08 23:34,0.15957536624496144,0.07726441093113584,0.03830883621090132,0.024570707850752212,0.06436693904715168
2002-02-10 02:29,0.16072452042152416,0.0770290849164039,0.03810426880263548,0.02482583703552165,0.06461052269761566
2002-02-11 05:24,0.16187295030109394,0.0767854795257431,0.037892126284178,0.02509235089392177,0.06485628894554205
2002-02-12 08:19,0.16302064851999448,0.07653365380514593,0.03767246996507924,0.025370216728636832,0.06510419916939238
2002-02-13 11:14,0.16416760961936971,0.07627367002560834,0.03744536435809287,0.025659396993503295,0.06535421364602761
2002-02-14 14:10,0.16531383004105427,0.07600559366590788,0.03721087716467662,0.025959849302929577,0.06560629156096165
2002-02-15 17:05,0.16645930812267518,0.07572949339413265,0.03696907925927072,0.026271526443160824,0.06586039101903533
2002-02-16 20:00,0.16760404409198526,0.07544544104796824,0.03672004467236019,0.0265943763853842,0.06611646905550732
2002-02-17 22:55,0.16874804006043082,0.07515351161375002,0.03646385057232546,0.026928342300665795,0.06637448164755799
2002-02-19 01:50,0.16989130001595748,0.07485378320428632,0.03620057724608596,0.027273362576711015,0.06663438372620197
2002-02-20 04:45,0.17103382981505472,0.07454633703546334,0.03593030807854474,0.02762937083644138,0.06689612918860507
2002-02-21 07:40,0.1721756371740566,0.07423125740163355,0.0356531295308356,0.02799629595838031,0.06715967091080367
2002-02-22 10:35,0.17331673165965783,0.07390863164980999,0.03536913111739041,0.028374062098825825,0.06742496076081288
2002-02-23 13:30,0.17445712467873253,0.0735785501526519,0.03507840538181414,0.028762588715825155,0.06769194961213673
2002-02-24 16:25,0.17559682946735988,0.07324110628027872,0.034781047871598685,0.02916179059490943,0.06796058735765406
2002-02-25 19:20,0.17673586107913075,0.07289639637090348,0.034477157111666865,0.02957157787659772,0.06823082292388957
2002-02-26 22:15,0.17787423637273697,0.07254451970029455,0.034166834576754304,0.029991856085658932,0.0685026042856661
2002-02-28 01:10,0.17901197399879223,0.07218557845009585,0.03385018466265413,0.030422526162099017,0.06877587848111845
2002-03-01 04:05,0.1801490943859579,0.07181967767499245,0.03352731465631352,0.03086348449388357,0.06905059162708066
2002-03-02 07:00,0.18128561972633755,0.07144692526874975,0.03319833470480477,0.03131462295136703,0.0693266889348301
2002-03-03 09:55,0.18242157396015812,0.07106743192912973,0.03286335778317482,0.03177582892341946,0.06960411472618754
2002-03-04 12:50,0.18355698275974228,0.07068131112170087,0.032522499661186526,0.03224698535523356,0.0698828124499656
2002-03-05 15:45,0.18469187351278887,0.07028867904254793,0.03217587886895659,0.03272797078780258,0.07016272469876378
2002-03-06 18:40,0.18582627530492635,0.06988965457990959,0.03182361666151481,0.03321865939903372,0.07044379322609276
2002-03-07 21:35,0.18696021890162584,0.06948435927472976,0.03146583698227134,0.03371892104651604,0.07072595896384325
2002-03-09 00:30,0.18809373672938387,0.06907291728016936,0.031102666425432635,0.03422862131188246,0.07100916204006791
2002-03-10 03:26,0.18922686285624882,0.06865545532007007,0.03073423419735881,0.034747621546778386,0.07129334179708777
2002-03-11 06:21,0.1903596329716966,0.0682321026463824,0.030360672076872403,0.035275778920416584,0.07157843680991605
2002-03-12 09:16,0.19149208436580692,0.06780299099559656,0.02998211437455256,0.035812946468676506,0.07186438490497903
2002-03-13 12:11,0.192624255907815,0.0673682545441639,0.029598697891003042,0.036358973144756494,0.07215112317914464
2002-03-14 15:06,0.19375618802400685,0.06692802986294014,0.029210561874122166,0.036913703871342296,0.07243858801904114
2002-03-15 18:01,0.1948879226749761,0.06648245587066176,0.028817847975383913,0.03747697959427652,0.07272671512066364
2002-03-16 20:56,0.19601950333225057,0.06603167378647244,0.02842070020514499,0.038048637337706824,0.07301543950925939
2002-03-17 23:51,0.19715097495430875,0.06557582708151068,0.02801926488698811,0.038628510260698176,0.07330469555948982
2002-03-19 02:46,0.19828238396195083,0.06511506142959275,0.027613690611130545,0.039216427715265165,0.07359441701585015
2002-03-20 05:41,0.19941377821311657,0.06464952465697499,0.027204128186884877,0.03981221530584428,0.07388453701336103
2002-03-21 08:36,0.20054520697705808,0.06417936669125263,0.02679073059422176,0.04041569495013188,0.07417498809849955
2002-03-22 11:31,0.20167672090794908,0.063704739509385,0.026373652934425826,0.04102668494130181,0.07446570225038071
2002-03-23 14:26,0.20280837201793253,0.0632257970848657,0.02595305237986161,0.04164500001157592,0.07475661090218003
2002-03-24 17:21,0.20394021364956538,0.06274269533407892,0.025529088122885624,0.04227045139709545,0.0750476449627772
2002-03-25 20:16,0.20507230044773408,0.062255592061833,0.025101921323896485,0.042902846904103724,0.07533873483862952
2002-03-26 23:11,0.20620468833101124,0.061764646906106155,0.02467171505855563,0.04354199097639456,0.0756298104558577
2002-03-28 02:06,0.20733743446247685,0.06127002128201921,0.02423863426418977,0.04418768476400603,0.0759208012825395
2002-03-29 05:01,0.20847059722000882,0.06077187832505422,0.023802845685394015,0.044839726193134415,0.07621163635120265
2002-03-30 07:56,0.20960423616606982,0.06027038283353504,0.023364517818848914,0.045497910037248436,0.07650224428151325
2002-03-31 10:51,0.2107384120169546,0.05976570121040635,0.022923820857384675,0.046162027989352754,0.07679255330313989
2002-04-01 13:46,0.21187318661159152,0.05925800140429701,0.022480926633279996,0.046831868735421334,0.07708249127880756
2002-04-02 16:42,0.2130086228798122,0.058747452849930194,0.02203600856085173,0.047507218028916644,0.07737198572750778
2002-04-03 19:37,0.2141447848101649,0.058234226407871306,0.02158924157832718,0.048187858766406286,0.07766096384787446
2002-04-04 22:32,0.21528173741728535,0.05771849430363523,0.02114080208901907,0.04887357106424949,0.07794935254171736
2002-04-06 01:27,0.216419546708776,0.057200430066197794,0.020690867901843386,0.0495641323362905,0.07823707843769023
2002-04-07 04:22,0.21755827965167637,0.05668020846590447,0.020239618171174305,0.05025931737257213,0.07852406791510354
2002-04-08 07:17,0.21869800413849194,0.056158005451814055,0.01978723333607029,0.05095889841901507,0.07881024712786255
2002-04-09 10:12,0.21983878895280823,0.05563399808849451,0.019333895058887156,0.05166264525804261,0.0790955420285264
2002-04-10 13:07,0.2209807037344999,0.055108364492291895,0.018879786163297697,0.052370325290119646,0.07937987839247887
2002-04-11 16:02,0.22212381894454655,0.05458128376709611,0.018425090571738766,0.05308170361617743,0.07966318184220414
2002-04-12 18:57,0.22326820582946444,0.05405293593962564,0.01796999324230733,0.05379654312089181,0.07994537787165654
2002-04-13 21:52,0.22441393638538254,0.05352350189424597,0.017514680105118426,0.054514604556794286,0.08022639187072153
2002-04-15 00:47,0.22556108332173097,0.052993163307366455,0.017059337998165468,0.055235646629159176,0.08050614914974824
2002-04-16 03:42,0.2267097200246227,0.052462102581403366,0.016604154602674018,0.055959426081678684,0.08078457496416175
2002-04-17 06:37,0.22785992051988652,0.0519305027783608,0.01614931837799438,0.056685697782860554,0.08106159453913409
2002-04-18 09:32,0.22901175943575916,0.051398547553050726,0.015695018496053093,0.05741421481311453,0.08133713309430377
2002-04-19 12:27,0.23016531196532022,0.050866421085945704,0.015241444775360408,0.058144728552541665,0.0816111158685531
2002-04-20 15:22,0.23132065382858225,0.050334308015731896,0.014788787614630872,0.058876988769330584,0.08188346814481041
2002-04-21 18:17,0.2324778612343319,0.049802393371547314,0.014337237926009272,0.059610743708783144,0.08215411527488925
2002-04-22 21:12,0.2336370108416916,0.04927086250494961,0.013886987067938852,0.06034574018290843,0.0824229827043449
2002-04-24 00:07,0.23479817972142744,0.04873990102163114,0.013438226777690021,0.0610817236605627,0.0826899959973435
2002-04-25 03:02,0.23596144531701368,0.048209694712904184,0.012991149103571797,0.0618184383581011,0.08295508086153458
2002-04-26 05:58,0.23712688540548016,0.04768042948697715,0.012545946336843819,0.06255562733051664,0.08321816317292147
2002-04-27 08:53,0.2382945780580139,0.04715229130006136,0.012102810943366751,0.06329303256300842,0.08347916900071141
2002-04-28 11:48,0.23946460160039756,0.04662546608730338,0.011661935494987716,0.06403039506299002,0.08373802463215363
2002-04-29 14:43,0.24063703457323973,0.04610013969359142,0.01122351260070456,0.06476745495246922,0.08399465659734247
2002-04-30 17:38,0.2418119556920095,0.04557649780426069,0.01078773483763254,0.06550395156076508,0.08424899169397833
2002-05-01 20:33,0.24298944380695947,0.04505472587569141,0.010354794681770418,0.06623962351757445,0.08450095701209243
2002-05-02 23:28,0.24416957786284693,0.044535009065866375,0.009924884438624548,0.06697420884629046,0.08475047995870552
2002-05-04 02:23,0.24535243685855435,0.044017532164877644,0.00949819617368547,0.06770744505759452,0.08499748828243046
2002-05-05 05:18,0.24653809980657576,0.043502479525423486,0.00907492164279336,0.06843906924325938,0.08524191009800047
2002-05-06 08:13,0.24772664569239755,0.042990034993315614,0.008655252222412924,0.06916881817014021,0.0854836739107177
2002-05-07 11:08,0.24891815343378212,0.04248038183802112,0.008239378839839759,0.06989642837431756,0.08572270864081374
2002-05-08 14:03,0.250112701839986,0.04197370268325812,0.00782749190335813,0.07062163625536892,0.085958943647716
2002-05-09 16:58,0.25131036957087666,0.04147017943768727,0.0074197812323873735,0.07134417817070793,0.0861923087542032
2002-05-10 19:53,0.2525112350960388,0.04096999322569322,0.007016435987615796,0.07206379053000325,0.08642273427045645
2002-05-11 22:48,0.2537153766538212,0.04047332431830497,0.006617644601165262,0.0727802098896066,0.08665015101798568
2002-05-13 01:43,0.25492287221033694,0.03998035206428022,0.006223594706810637,0.07349317304695749,0.0868744903534229
2002-05-14 04:38,0.2561337994185031,0.03949125482134786,0.005834473070252949,0.07420241713497394,0.08709568419218905
2002-05-15 07:33,0.2573482355770287,0.03900620988767511,0.00545046551950347,0.07490767971633411,0.08731366503200506
2002-05-16 10:28,0.2585662575894526,0.038525393433547966,0.005071756875374478,0.07560869887766883,0.08752836597625754
2002-05-17 13:23,0.25978794192319843,0.03804898043330829,0.004698530882113791,0.07630521332360353,0.08773972075720066
2002-05-18 16:18,0.26101336456867397,0.03757714459756414,0.0043309701382021615,0.07699696247062651,0.08794766375899066
2002-05-19 19:14,0.26224260099842556,0.03711005830570035,0.003969256027337789,0.0776836865407477,0.08815213004054318
2002-05-20 22:09,0.26347572612637604,0.03664789253870629,0.0036135686496265723,0.07836512665492511,0.0883530553582096
2002-05-22 01:04,0.26471281426711435,0.036190816812361665,0.003264086753014747,0.07904102492619997,0.08855037618825606
2002-05-23 03:59,0.2659539390953234,0.0357389991107765,0.00292098766496382,0.07971112455254996,0.08874402974915
2002-05-24 06:54,0.2671991736053008,0.03529260582033261,0.0025844472244124506,0.08037516990939514,0.0889339540236372
2002-05-25 09:49,0.2684485900705822,0.034851801664046854,0.0022546397140428692,0.08103290664172227,0.08912008778060146
2002-05-26 12:44,0.26970226000375475,0.034416749636358004,0.001931737792858948,0.08168408175583773,0.08930237059671056
2002-05-27 15:39,0.2709602541163693,0.03398761093839334,0.00161591242912551,0.08232844371065766,0.08948074287782548
2002-05-28 18:34,0.27222264227905096,0.03356454491371026,0.0013073328336682677,0.08296574250855385,0.08965514588017892
2002-05-29 21:29,0.27348949348177726,0.03314770898455012,0.0010061663935691384,0.08359572978569646,0.08982552173130859
2002-05-31 00:24,0.27476087579434844,0.03273725858862261,0.0007125786062759376,0.08421815890187263,0.0899918134507409
2002-06-01 03:19,0.27603685632706454,0.032333347116444644,0.0004267330141494441,0.08483278502974723,0.09015396497041722
2002-06-02 06:14,0.27731750119162024,0.031936125849254204,0.00014879113946936195,0.08543936524353525,0.09031192115485642
2002-06-03 09:09,0.27860287546223095,0.03154574389752446,-0.00012108758007738085,0.08603765860705687,0.09046562782104624
2002-06-04 12:04,0.27989304313700347,0.031162348140096302,-0.0003827458554051394,0.0866274262611427,0.0906150317580572
2002-06-05 14:59,0.28118806709956545,0.030786083163955286,-0.0006360286095125345,0.08720843151036112,0.0907600807463723
2002-06-06 17:54,0.28248800908096044,0.03041709120467192,-0.0008807830404175682,0.08778043990903489,0.09090072357692552
2002-06-07 20:49,0.2837929296218426,0.030055512087525008,-0.001116858683525429,0.08834321934652736,0.09103691006984475
2002-06-08 23:44,0.28510288803492856,0.029701483169341146,-0.0013441074734007463,0.08889654013174357,0.09116859109288714
2002-06-10 02:39,0.28641794236781637,0.02935513928104759,-0.0015623838049364652,0.08944017507686125,0.09129571857957045
2002-06-11 05:34,0.28773814936606745,0.029016612670989476,-0.0017715445938807362,0.0899738995802111,0.0914182455469828
2002-06-12 08:30,0.28906356443665926,0.028686032949006852,-0.0019714493367155306,0.09049749170831975,0.09153612611327366
2002-06-13 11:25,0.2903942416117695,0.028363527031306054,-0.002161960169857896,0.09101073227706498,0.09164931551481578
2002-06-14 14:20,0.29173023351292104,0.028049219086141414,-0.0023429419281657815,0.09151340493192289,0.0917577701230332
2002-06-15 17:15,0.29307159131549654,0.027743230480326384,-0.0025142622027285733,0.09200529622727752,0.09186144746088977
2002-06-16 20:10,0.2944183647136358,0.02744567972659706,-0.0026757913979196246,0.09248619570476668,0.09196030621903245
2002-06-17 23:05,0.2957706018855266,0.027156682431844076,-0.002827402787693764,0.09295589597063678,0.09205430627158363
2002-06-19 02:00,0.29712834945909844,0.026876351246235386,-0.002968972571106801,0.0934141927720793,0.09214340869157725
2002-06-20 04:55,0.2984916524781497,0.026604795813244403,-0.0031003799270405974,0.09386088507252868,0.09222757576603424
2002-06-21 07:50,0.29986055436886333,0.026342122720611996,-0.003221507068109433,0.09429577512587764,0.09230677101066914
2002-06-22 10:45,0.3012350969068243,0.026088435452244596,-0.0033322392937353146,0.09471866854961755,0.09238095918422823
2002-06-23 13:40,0.3026153201844276,0.02584383434108553,-0.0034324650423655234,0.09512937439683958,0.09245010630244774
2002-06-24 16:35,0.3040012625787876,0.025608416522962286,-0.003522075942819794,0.09552770522710319,0.09251417965163247
2002-06-25 19:30,0.3053929607201068,0.025382275891436053,-0.003600966864744398,0.09591347717613155,0.09257314780184792
2002-06-26 22:25,0.3067904494605312,0.025165503053667944,-0.00366903596815725,0.09628651002431476,0.09262698061972105
2002-06-28 01:20,0.3081937618435002,0.02495818528731849,-0.003726184752064876,0.09664662726399668,0.09267564928084618
2002-06-29 04:15,0.3096029290736035,0.024760406498498734,-0.0037723181021337565,0.09699365616552269,0.09271912628179138
2002-06-30 07:10,0.311017980486952,0.02457224718078921,-0.003807344337397489,0.09732742784202499,0.0927573854517009
2002-07-01 10:05,0.31243894352207424,0.0243937843753418,-0.0038311752559840317,0.09764777731292362,0.09279040196348953
2002-07-02 13:00,0.3138658436913632,0.024225091632079594,-0.003843726179845283,0.09795454356612456,0.09281815234462584
2002-07-03 15:55,0.3152987045530287,0.024066238972017075,-0.003844915998470963,0.09824756961888101,0.09284061448749878
2002-07-04 18:50,0.3167375476836696,0.02391729285070225,-0.0038346672115727592,0.09852670257732093,0.09285776765936588
2002-07-05 21:46,0.3181823926513475,0.023778316122811838,-0.0038129059707202317,0.09879179369459115,0.09286959251187821
2002-07-07 00:41,0.3196332569892766,0.023649368007901003,-0.003779562119913704,0.0990426984276222,0.09287607109017891
2002-07-08 03:36,0.32109015617008113,0.023530504057328983,-0.0037345692350782833,0.0992792764924805,0.09287718684157238
2002-07-09 06:31,0.3225531035806495,0.02342177612237209,-0.0036778646624634898,0.09950139191829413,0.09287292462376062
2002-07-10 09:26,0.3240221104975904,0.02332323232353739,-0.0036093895559340394,0.0997089130997324,0.09286327071264422
2002-07-11 12:21,0.32549718606329864,0.02323491702109154,-0.003529088913135442,0.09990171284802046,0.0928482128096841
2002-07-12 15:16,0.32697833726264147,0.023156870786816386,-0.0034369116105222447,0.10007966844047315,0.09282774004882255
2002-07-13 18:11,0.3284655689002681,0.02308913037700408,-0.0033328104372332967,0.10024266166852758,0.09280184300296002
2002-07-14 21:06,0.32995888357857295,0.023031728706703475,-0.0032167421277994324,0.10039057888426328,0.09277051368998551
2002-07-16 00:01,0.33145828167625724,0.02298469482523198,-0.0030886673936740827,0.10052331104538513,0.09273374557835887
2002-07-17 02:56,0.3329637613276113,0.022948053892958037,-0.00294855095356715,0.10064075375866474,0.09269153359224129
2002-07-18 05:51,0.3344753184023864,0.02292182715937402,-0.00279636156257565,0.1007428073218135,0.09264387411617366
2002-07-19 08:46,0.3359929464863782,0.022906031942461824,-0.002632072040095454,0.10082937676378156,0.09259076499930008
2002-07-20 11:41,0.33751663686266475,0.02290068160936605,-0.002455659296501961,0.10090037188346342,0.0925322055591347
2002-07-21 14:36,0.33904637849353,0.022905785558384212,-0.00226710435858829,0.10095570728679876,0.0924681965848703
2002-07-22 17:31,0.340582158003073,0.022921349202280963,-0.0020663923937510875,0.1009953024222551,0.09239874034022796
2002-07-23 20:26,0.34212395966051123,0.022947373952938138,-0.001853512732909901,0.10101908161467876,0.09232384056584547
2002-07-24 23:21,0.34367176536418403,0.022983857207347455,-0.0016284588921516435,0.10102697409750369,0.09224350248120351
2002-07-26 02:16,0.34522555462626103,0.023030792334955044,-0.0013912285930896412,0.10101891404330476,0.09215773278608935
2002-07-27 05:11,0.3467853045581657,0.02308816866636497,-0.0011418237819253163,0.10099484059268693,0.0920665396615965
2002-07-28 08:06,0.34835098985670937,0.02315597148340935,-0.0008802506472057603,0.10095469788149755,0.09196993277065973
2002-07-29 11:02,0.3499225827909699,0.02323418201059299,-0.0006065196362633474,0.10089843506635232,0.09186792325812403
2002-07-30 13:57,0.3515000531898541,0.02332277740791644,-0.00032064547033776314,0.10082600634846905,0.09176052375035075
2002-07-31 16:52,0.3530833684304471,0.023421730765087648,-2.2647158357730346e-05,0.10073737099579395,0.09164774835435437
2002-08-01 19:47,0.35467249342707396,0.023531011097124965,0.0002874519906141543,0.10063249336341774,0.09152961265647477
2002-08-02 22:42,0.3562673906210921,0.023650583341356696,0.0006096243562823261,0.10051134291227307,0.091406133720585
2002-08-04 01:37,0.3578680199714557,0.02378040835582454,0.0009438379973799038,0.10037389422610311,0.09127733008583075
2002-08-05 04:32,0.35947433894601977,0.023920442919093662,0.0012900566432907379,0.10022012702669822,0.09114322176390577
2002-08-06 07:27,0.36108630251360113,0.024070639731473373,0.0016482396870406701,0.10005002618739241,0.09100383023586178
2002-08-07 10:22,0.3627038631367998,0.024230947417652762,0.0020183421796658996,0.09986358174481641,0.09085917844845415
2002-08-08 13:17,0.3643269707655827,0.024401310530754505,0.002400314825961633,0.09966078890889983,0.09070929081002374
2002-08-09 16:12,0.36595557283163105,0.024581669557809105,0.0027941039816184315,0.09944164807112091,0.09055419318591612
2002-08-10 19:07,0.36758961424347486,0.024771960926653402,0.0031996516517537876,0.09920616481099587,0.09039391289343776
2002-08-11 22:02,0.3692290373823556,0.024972117014250533,0.0036168954908307877,0.09895434990081373,0.09022847869635535
2002-08-13 00:57,0.3708737820989184,0.0251820661564415,0.004045768803990921,0.09868621930860072,0.09005792079893099
2002-08-14 03:52,0.37252378571065436,0.025401732659122475,0.004486200549785227,0.09840179419932293,0.08988227083950232
2002-08-15 06:47,0.3741789830001072,0.025631036810847163,0.004938115344310545,0.09810110093432421,0.08970156188360733
2002-08-16 09:42,0.3758393062138906,0.025869894896862672,0.0054014334667644714,0.09778417106899334,0.08951582841665309
2002-08-17 12:37,0.37750468506247226,0.026118219214570595,0.005876070866409941,0.09745104134866484,0.08932510633613265
2002-08-18 15:32,0.3791750467207451,0.026375918090417214,0.006361939170958453,0.09710175370275284,0.0891294329433918
2002-08-19 18:27,0.3808503158293851,0.026642895898208785,0.006858945696370147,0.09673635523711724,0.08892884693494749
2002-08-20 21:22,0.3825304144969941,0.02691905307885359,0.007366993458075025,0.09635489822466586,0.08872338839336062
2002-08-22 00:18,0.3842152623030295,0.02720428616152483,0.007885981183612889,0.09595744009419353,0.08851309877766536
2002-08-23 03:13,0.3859047763015362,0.027498487786248943,0.008415803326701374,0.09554404341745679,0.08829802091335656
2002-08-24 06:08,0.3875988710256256,0.027801546727902443,0.008956350082710729,0.09511477589450174,0.08807819898194397
2002-08-25 09:03,0.38929745849279673,0.02811334792163403,0.009507507405578638,0.09466971033722454,0.08785367851006441
2002-08-26 11:58,0.39100044821101665,0.02843377248969281,0.010069157026136241,0.09420892465119013,0.08762450635816624
2002-08-27 14:53,0.392707747185577,0.02876269776965963,0.010641176471849922,0.09373250181570891,0.08739073070876639
2002-08-28 17:48,0.39441925992676297,0.02909999734408683,0.011223439087990283,0.09324052986216844,0.08715240105427813
2002-08-29 20:43,0.3961348884582951,0.02944554107153137,0.011815814060213162,0.0927331018506353,0.08690956818441938
2002-08-30 23:38,0.39785453232655726,0.02979919511898113,0.012418166438555395,0.09221031584472937,0.08666228417320186
2002-09-01 02:33,0.3995780886106096,0.030160821995665943,0.013030357162842524,0.0916722748847799,0.08641060236550549
2002-09-02 05:28,0.401305451932983,0.03053028058824936,0.013652243089505162,0.09111908695926826,0.08615457736324263
2002-09-03 08:23,0.40303651447125066,0.030907426197391466,0.014283677019798616,0.09055086497456977,0.08589426501111516
2002-09-04 11:18,0.4047711659703959,0.031292110575681986,0.014924507729431019,0.08996772672299361,0.08562972238196676
2002-09-05 14:13,0.406509293755911,0.03168418196692119,0.015574579999571334,0.08936979484915299,0.08536100776174335
2002-09-06 17:08,0.4082507827477258,0.03208348514676343,0.016233734649270082,0.08875719681464062,0.08508818063405083
2002-09-07 20:03,0.4099955154748818,0.03248986146469647,0.01690180856925802,0.08813006486104775,0.08481130166432735
2002-09-08 22:58,0.41174337209094036,0.03290314888734669,0.017578634757113104,0.08748853597134035,0.08453043268363583
2002-09-10 01:53,0.41349423039023153,0.0333231820431239,0.018264042353832055,0.08683275182956629,0.08424563667206422
2002-09-11 04:48,0.4152479658247862,0.03374979226816305,0.01895785668174073,0.0861628587789598,0.08395697774176325
2002-09-12 07:43,0.4170044515220743,0.034182807653580366,0.019659899283785795,0.08547900777840955,0.08366452111960557
2002-09-13 10:38,0.4187635583034789,0.03462205309401886,0.02036998796417447,0.0847813543573292,0.0833683331294835
2002-09-14 13:34,0.4205251547035219,0.03506735033747607,0.021087936830362544,0.08407005856893515,0.08306848117424535
2002-09-15 16:29,0.4222891069898368,0.03551851803640328,0.021813556336381698,0.0833452849419471,0.0827650337172783
2002-09-16 19:24,0.4240552791838788,0.03597537180006313,0.02254665332749814,0.08260720243072603,0.08245806026374138
2002-09-17 22:19,0.42582353308237386,0.036437724248135336,0.023287031086193608,0.0818559843638656,0.08214763134145583
2002-09-19 01:14,0.4275937282794962,0.03690538506555524,0.024034489379458276,0.08109180839125071,0.08183381848145695
2002-09-20 04:09,0.42936572218977365,0.037378161058575055,0.02478882450738848,0.0803148564296017,0.08151669419821467
2002-09-21 07:04,0.43113937007170733,0.03785585621203105,0.025549829353074885,0.07952531460652015,0.08119633196952815
2002-09-22 09:59,0.43291452505212363,0.038338271747811264,0.02631729343378192,0.07872337320304733,0.08087280621609821
2002-09-23 12:54,0.4346910381512031,0.03882520618449237,0.02709100295338493,0.07790922659477115,0.08054619228079092
2002-09-24 15:49,0.4364687583082423,0.039316455398153205,0.027870740856082016,0.07708307319147475,0.0802165664075887
2002-09-25 18:44,0.4382475324080979,0.03981181268433244,0.028656286881348775,0.0762451153753638,0.0798840057202421
2002-09-26 21:39,0.4400272053083216,0.04031106882112491,0.029447417620131908,0.07539555943788492,0.07954858820062731
2002-09-28 00:34,0.4418076198669809,0.040814012133395625,0.030243906572267776,0.07453461551515535,0.07921039266681437
2002-09-29 03:29,0.44358861697115337,0.04132042855809938,0.031045524205113972,0.07366249752202403,0.0788694987508547
2002-09-30 06:24,0.44537003556609206,0.041830101710686324,0.03185203801337977,0.07277942308478491,0.07852598687629297
2002-10-01 09:19,0.44715171268505177,0.042342812952579384,0.03266321258014303,0.07188561347256248,0.07817993823541164
2002-10-02 12:14,0.4489334834797696,0.04285834145970441,0.03347880963903903,0.07098129352739253,0.07783143476621371
2002-10-03 15:09,0.4507151812515898,0.043376464292055494,0.03429858813760568,0.07006669159301958,0.07748055912915258
2002-10-04 18:04,0.45249663748324487,0.043896956464284764,0.035122304301781745,0.06914203944242334,0.07712739468361074
2002-10-05 20:59,0.4542776818712183,0.04441959101727652,0.035949711701508846,0.06820757220413219,0.07677202546414878
2002-10-06 23:54,0.45605814235880726,0.044944139090726906,0.03678056131748478,0.06726352828727976,0.07641453615650615
2002-10-08 02:50,0.4578378451697208,0.0454703699966625,0.037614601608976755,0.06631014930550944,0.07605501207339244
2002-10-09 05:45,0.4596166148423342,0.04599805129391764,0.038451578582740786,0.06534767999968485,0.07569353913005043
2002-10-10 08:40,0.4613942742645194,0.04652694886352991,0.03929123586299635,0.06437636815946537,0.07533020381961342
2002-10-11 11:35,0.46317064470906744,0.0470568269850411,0.04013331476245246,0.06339646454376022,0.07496509318825816
2002-10-12 14:30,0.46494554586968784,0.047587448413681566,0.04097755435436505,0.0624082228000879,0.07459829481016331
2002-10-13 17:25,0.46671879589757703,0.04811857445841905,0.04182369154560833,0.06141189938286707,0.07422989676228027
2002-10-14 20:20,0.468490211438546,0.048649965060849315,0.042671461150743384,0.0604077534706631,0.0738599875989249
2002-10-15 23:15,0.4702596076706949,0.049181378874908255,0.043520595967064056,0.05939604688241992,0.0734886563261972
2002-10-17 02:10,0.4720267983426436,0.04971257334738956,0.044370826850611514,0.05837704399268977,0.07311599237623384
2002-10-18 05:05,0.47379159581224506,0.050243304799226216,0.045221882793107626,0.05735101164592844,0.07274208558131552
2002-10-19 08:00,0.47555381108589295,0.05077332850755184,0.04607349099984772,0.056318219069808086,0.07236702614780913
2002-10-20 10:55,0.4773132538582622,0.05130239878847334,0.04692537696846054,0.05527893778766681,0.07199090462998756
2002-10-21 13:50,0.47906973255259533,0.05183026908057056,0.047777264568574805,0.054233441530046896,0.07161381190370669
2002-10-22 16:45,0.480823054361461,0.052356692029078916,0.04862887612234231,0.053182006145391966,0.07123583913996322
2002-10-23 19:40,0.4825730252879887,0.05288141957073976,0.04947993248580575,0.052124909509916634,0.07085707777833627
2002-10-24 22:35,0.48431945018757183,0.05340420301929283,0.050330153131090336,0.05106243143668023,0.07047761950032244
2002-10-26 01:30,0.48606213281002375,0.05392479315158841,0.0511792562293982,0.04999485358389416,0.07009755620257185
2002-10-27 04:25,0.48780087584217746,0.054442940294294695,0.05202695873478471,0.04892245936249119,0.06971697997003445
2002-10-28 07:20,0.48953548095091426,0.054958394411175754,0.052872976468693766,0.04784553384298848,0.06933598304902439
2002-10-29 10:15,0.49126574882663043,0.05547090519092118,0.05371702420524076,0.04676436366166118,0.06895465782020777
2002-10-30 13:10,0.4929914792270641,0.055980222135485674,0.05455881575718972,0.045679236926098404,0.06857309677153561
2002-10-31 16:06,0.49471247102159366,0.05648609464894641,0.0553980640626614,0.04459044312009369,0.06819139247110403
2002-11-01 19:01,0.4964285222358471,0.056988272126813344,0.05623448127247799,0.04349827300799577,0.06780963753998281
2002-11-02 21:56,0.49813943009672923,0.05748650404579908,0.057067778838181066,0.042403018538472906,0.06742792462499472
2002-11-04 00:51,0.4998449910777945,0.0579805400540085,0.057897667600668695,0.04130497274776267,0.06704634637146718
2002-11-05 03:46,0.5015450009449677,0.05847013006152277,0.05872385787943679,0.04020442966242595,0.06666499539596168
2002-11-06 06:41,0.5032392548026023,0.05895502433135709,0.05954605956240285,0.03910168420163829,0.06628396425898979
2002-11-07 09:36,0.5049275471398611,0.059434973570762675,0.06036398219628686,0.037997032079050364,0.06590334543772391
2002-11-08 12:31,0.5066096718774065,0.059909729022846234,0.0611773350775241,0.036890769704248,0.06552323129871217
2002-11-09 15:26,0.5082854224143892,0.060379042558484614,0.06198582734369015,0.035783194083846254,0.06514371407060549
2002-11-10 18:21,0.5099545916757212,0.0608426667685035,0.0627891680654094,0.03467460272224751,0.06476488581690618
2002-11-11 21:16,0.5116169721596175,0.06130035505609632,0.06358706633872363,0.03356529352209815,0.06438683840874647
2002-11-13 00:11,0.5132723559854107,0.06175186172945925,0.06437923137790501,0.03245556468446616,0.0640096634977031
2002-11-14 03:06,0.5149205349415822,0.06219694209460397,0.06516537260866481,0.03134571460879854,0.06363345248866441
2002-11-15 06:01,0.5165613005340552,0.06263535254833891,0.06594519976176526,0.030236041792655582,0.06325829651274818
2002-11-16 08:56,0.5181944440346904,0.06306685067137571,0.06671842296698369,0.029126844731281024,0.0628842864002863
2002-11-17 11:51,0.5198197565299925,0.06349119532154383,0.0674847528474159,0.028018421817031333,0.06251151265388241
2002-11-18 14:46,0.5214370289700065,0.06390814672707953,0.06824390061408947,0.026911071238697702,0.06214006542155122
2002-11-19 17:41,0.5230460522173922,0.06431746657996683,0.06899557816086221,0.02580509088075513,0.061770034469948706
2002-11-20 20:36,0.524646617096667,0.06471891812929864,0.06973949815958057,0.024700778222570288,0.0614015091577013
2002-11-21 23:31,0.5262385144435953,0.0651122662746337,0.07047537415547028,0.023598430237602518,0.06103457840884266
2002-11-23 02:26,0.5278215351547183,0.0654972776593185,0.07120292066273541,0.022498343292630566,0.060669330686367325
2002-11-24 05:22,0.5293954702370027,0.06587372076374894,0.07192185326033626,0.021400813047040605,0.06030585396590932
2002-11-25 08:17,0.5309601108576184,0.06624136599854553,0.07263188868793008,0.02030613435219504,0.059944235709551236
2002-11-26 11:12,0.5325152483937636,0.06659998579760062,0.0733327449419192,0.01921460115095843,0.05958456283978498
2002-11-27 14:07,0.5340606744826458,0.0669493547109984,0.07402414137163316,0.01812650637733434,0.059226921713607154
2002-11-28 17:02,0.5355961810714573,0.06728924949774327,0.07470579877555314,0.017042141856342695,0.05887139809678976
2002-11-29 19:57,0.5371215604674511,0.06761944921829897,0.07537743949760585,0.015961798204092884,0.05851807713830753
2002-11-30 22:52,0.5386366053880401,0.06793973532689189,0.07603878752346942,0.014885764728127453,0.05816704334494546
2002-12-02 01:47,0.5401411090109238,0.06824989176356058,0.07668956857687674,0.013814329328056669,0.057818380556089524
2002-12-03 04:42,0.5416348650242261,0.06854970504591593,0.07732951021588388,0.01274777839651886,0.057472171918709694
2002-12-04 07:37,0.5431176676766336,0.06883896436058867,0.07795834192908013,0.011686396720500371,0.05712849986254399
2002-12-05 10:32,0.5445893118275128,0.06911746165433512,0.07857579523170997,0.01063046738304757,0.05678744607549129
2002-12-06 13:27,0.5460495929969977,0.06938499172477028,0.0791816037616794,0.009580271665406096,0.05644909147922164
2002-12-07 16:22,0.5474983074160457,0.06964135231070624,0.0797755033754273,0.008536088949608056,0.05611351620500832
2002-12-08 19:17,0.5489352520763936,0.06988634418205546,0.0803572322436105,0.007498196621580022,0.055780799569802496
2002-12-09 22:12,0.5503602247805052,0.0701197712292907,0.0809265309466179,0.006466869974728758,0.05545102005253442
2002-12-11 01:07,0.5517730241913659,0.07034144055240997,0.08148314256983548,0.005442382114131027,0.05512425527067807
2002-12-12 04:02,0.5531734498822176,0.07055116254939862,0.08202681279867569,0.004425003861283075,0.05480058195706404
2002-12-13 06:57,0.5545613023861626,0.07074875100414735,0.08255729001332125,0.0034150036594833115,0.05448007593695986
2002-12-14 09:52,0.5559363832456383,0.07093402317380579,0.08307432538316488,0.0024126474798685897,0.05416281210542276
2002-12-15 12:47,0.5572984950617488,0.07110679987553907,0.08357767296091331,0.0014181987281357625,0.0538488644049328
2002-12-16 15:42,0.5586474415434395,0.07126690557266262,0.08406708977633084,0.00043191815198393227,0.053538305803312786
2002-12-17 18:37,0.5599830275564976,0.07141416846012584,0.08454233592959366,-0.0005459362506937751,0.05323120827194445
2002-12-18 21:33,0.5613050591723635,0.07154842054931713,0.08500317468422636,-0.001515109322834194,0.05292764276428697
2002-12-20 00:28,0.5626133437167573,0.07166949775216531,0.08544937255960046,-0.0024753488384228473,0.052627679194703084
2002-12-21 03:23,0.5639076898180527,0.071777239964503,0.08588069942294746,-0.0034264055918421764,0.05233138641761015
2002-12-22 06:18,0.5651879074554815,0.07187149114867546,0.08629692858089366,-0.004368033486384218,0.05203883220694321
2002-12-23 09:13,0.566453808007036,0.07195209941535745,0.08669783687044984,-0.005299989621813677,0.05175008323596188
2002-12-24 12:08,0.5677052042971551,0.07201891710455612,0.08708320474945833,-0.006222034381020522,0.05146520505738829
2002-12-25 15:03,0.5689419106441232,0.07207180086577365,0.0874528163864571,-0.007133931515693161,0.051184262083893116
2002-12-26 17:58,0.570163742907192,0.07211061173729971,0.08780645974993517,-0.008035448230994576,0.05090731756893329
2002-12-27 20:53,0.5713705185334012,0.07213521522460895,0.0881439266969537,-0.008926355269210602,0.05063443358794871
2002-12-28 23:48,0.5725620566040903,0.0721454813778386,0.08846501306110607,-0.009806426992337938,0.05036567101992477
2002-12-30 02:43,0.5737381778810859,0.07214128486831539,0.08876951873978811,-0.01067544146358589,0.05010108952932716
2002-12-31 05:38,0.574898704852551,0.07212250506411066,0.08905724778075376,-0.011533180527759963,0.049840747548414444
2003-01-01 08:33,0.5760434617784818,0.0720890261045942,0.08932800846792793,-0.012379429890500403,0.04958470225993618
2003-01-02 11:28,0.5771722747358408,0.0720407369739631,0.0895816134064506,-0.01321397919634364,0.04933300958022243
2003-01-03 14:23,0.5782849716633186,0.07197753157371832,0.08981787960692755,-0.014036622105589595,0.04908572414266796
2003-01-04 17:18,0.5793813824056884,0.07189930879406542,0.09003662856885526,-0.014847156369922537,0.04884289928162394
2003-01-05 20:13,0.5804613387577735,0.07180597258421315,0.0902376863632024,-0.015645383906789025,0.048604587016694706
2003-01-06 23:08,0.5815246745079894,0.07169743202154491,0.0904208837141151,-0.016431110872482422,0.04837083803745113
2003-01-08 02:03,0.5825712254814589,0.07157360137963925,0.09058605607972306,-0.017204147733916944,0.048141701688563646
2003-01-09 04:58,0.5836008295826836,0.07143440019511386,0.09073304373201999,-0.017964309339062085,0.04791722595536184
2003-01-10 07:53,0.5846133268377601,0.07127975333326987,0.09086169183579261,-0.018711414986012316,0.04769745744982486
2003-01-11 10:49,0.5856085594361302,0.07110959105251169,0.09097185052657338,-0.019445288490664996,0.04748244139700854
2003-01-12 13:44,0.5865863717718495,0.0709238490675188,0.09106337498759148,-0.02016575825298233,0.04727222162191429
2003-01-13 16:39,0.5875466104843645,0.070722468611146,0.09113612552569554,-0.020872657321811372,0.047066840536804766
2003-01-14 19:34,0.5884891244987849,0.07050539649503071,0.09118996764622658,-0.021565823458236082,0.04686633912897116
2003-01-15 22:29,0.5894137650656456,0.0702725851688783,0.09122477212681246,-0.022245099197447164,0.04667075694895555
2003-01-17 01:24,0.5903203858001191,0.07002399277841581,0.09124041509006194,-0.022910331909076494,0.04648013209923886
2003-01-18 04:19,0.591208842720725,0.06975958322197125,0.09123677807513388,-0.023561373856025015,0.04629450122338664
2003-01-19 07:14,0.5920789942874496,0.06947932620567888,0.09121374810815552,-0.024198082251700302,0.046113899495672496
2003-01-20 10:09,0.5929307014393195,0.06918319729727543,0.09117121777146985,-0.024820319315682807,0.04593836061117187
2003-01-21 13:04,0.593763827631414,0.06887117797846139,0.09110908527168282,-0.025427952327796276,0.0457679167763321
2003-01-22 15:59,0.5945782388712617,0.06854325569582481,0.0910272545064933,-0.02602085368052951,0.045602598700029806
2003-01-23 18:54,0.5953738037546646,0.06819942391028777,0.09092563513027802,-0.026598900929826436,0.045442435585109936
2003-01-24 21:49,0.5961503935009036,0.06783968214506426,0.09080414261840972,-0.027161976844199607,0.045287455120416056
2003-01-26 00:44,0.5969078819873288,0.06746403603210914,0.09066269833028806,-0.027709969452155814,0.04513768347331404
2003-01-27 03:39,0.597646145783319,0.0670724973570362,0.0905012295710576,-0.028242772087910366,0.04499314528271142
2003-01-28 06:34,0.5983650641836076,0.06666508410248255,0.09031966965199159,-0.02876028343537915,0.04485386365257641
2003-01-29 09:29,0.5990645192409421,0.06624182048991749,0.09011795794952555,-0.029262407570407042,0.04471986014596218
2003-01-30 12:24,0.5997443957981117,0.06580273701984335,0.08989603996290513,-0.029749054001254154,0.04459115477953209
2003-01-31 15:19,0.6004045815192762,0.06534787051040987,0.0896538673704445,-0.030220137707275836,0.044467766018598476
2003-02-01 18:14,0.6010449669206308,0.064877264134397,0.08939139808436287,-0.030675579175811016,0.044349710772670026
2003-02-02 21:09,0.6016654454003874,0.06439096745454907,0.08910859630417638,-0.031115304437259374,0.04423700439151161
2003-02-04 00:05,0.6022659132680396,0.06388903645726543,0.08880543256863857,-0.03153924509830913,0.044129660661723275
2003-02-05 03:00,0.6028462697729352,0.06337153358460385,0.0884818838061946,-0.03194733837332657,0.04402769180383459
2003-02-06 05:55,0.6034064171321265,0.06283852776459617,0.08813793338393752,-0.03233952711387568,0.04393110846992061
2003-02-07 08:50,0.6039462605574946,0.06229009443985595,0.08777357115504564,-0.03271575983635877,0.043839919741738634
2003-02-08 11:45,0.6044657082821405,0.06172631559446363,0.08738879350468218,-0.03307599074776181,0.04375413312938967
2003-02-09 14:40,0.60496467158604,0.061147279779105404,0.08698360339433331,-0.033420179769497106,0.04367375457050396
2003-02-10 17:35,0.6054430648209292,0.06055308213447622,0.08655801040458282,-0.03374829255931402,0.04359878842995479
2003-02-11 20:30,0.6059008054344601,0.059943824412888216,0.086112030776275,-0.03406030053129307,0.04352923750009716
2003-02-12 23:25,0.6063378139935616,0.05931961499812265,0.08564568745008433,-0.03435618087387972,0.04346510300153829
2003-02-14 02:20,0.6067540142070416,0.05868056892347531,0.08515901010444915,-0.03463591656596903,0.04340638458443634
2003-02-15 05:15,0.60714933294741,0.058026807887983665,0.08465203519185309,-0.03489949639102712,0.043353080330328295
2003-02-16 08:10,0.6075237002719003,0.05735846027085352,0.0841248059734599,-0.03514691494922563,0.04330518675449184
2003-02-17 11:05,0.6078770494427068,0.056675661144035674,0.08357737255205769,-0.035378172667597935,0.043262698808835334
2003-02-18 14:00,0.6082093169464141,0.05597855228296346,0.08300979190331374,-0.03559327580819634,0.04322560988532173
2003-02-19 16:55,0.6085204425126189,0.05526728217543399,0.0824221279053208,-0.035792236474245245,0.04319391181992259
2003-02-20 19:50,0.6088103691317366,0.05454200602862016,0.08181445136641743,-0.03597507261428366,0.04316759489710449
2003-02-21 22:45,0.6090790430719857,0.0538028857742069,0.08118684005126953,-0.036141808024287854,0.04314664785484623
2003-02-23 01:40,0.6093264138955462,0.05305009007163847,0.08053937870520031,-0.0362924723477693,0.043131057890186966
2003-02-24 04:35,0.6095524344738841,0.05228379430946488,0.07987215907674688,-0.0364271010738413,0.04312081066530444
2003-02-25 07:30,0.6097570610022369,0.05150418060479244,0.07918527993844714,-0.03654573553324804,0.04311589031412281
2003-02-26 10:25,0.6099402530132559,0.05071143780081519,0.07847884710582813,-0.03664842289235201,0.04311627944944901
2003-02-27 13:21,0.6101019733898032,0.04990576146240918,0.07775297345457616,-0.03673521614507938,0.043121959170635736
2003-02-28 16:16,0.6102421883768885,0.049087353869824796,0.07700777893591237,-0.03680617410281129,0.043132909071771766
2003-03-01 19:11,0.6103608675927557,0.04825642401041896,0.07624339059011864,-0.03686136138222694,0.04314910725039592
2003-03-02 22:06,0.6104579840391013,0.04741318756845385,0.07545994255823078,-0.036900848391091895,0.04317053031673446
2003-03-04 01:01,0.6105335141104314,0.046557866912943655,0.07465757609187729,-0.036924711311990474,0.04319715340345942
2003-03-05 03:56,0.6105874376025462,0.04569069108354741,0.07383643956125673,-0.03693303208400182,0.043228950175967104
2003-03-06 06:51,0.6106197377201512,0.04481189577450035,0.07299668846124058,-0.03692589838231945,0.043265892843172386
2003-03-07 09:46,0.6106304010835937,0.04392172331658345,0.07213848541559761,-0.03690340359581416,0.04330795216881925
2003-03-08 12:41,0.6106194177347183,0.04302042265711403,0.0712620001793165,-0.03686564680254124,0.043355097483303295
2003-03-09 15:36,0.6105867811418391,0.04210824933798886,0.07036740963905158,-0.03681273274319479,0.043407296696003156
2003-03-10 18:31,0.6105324882038289,0.041185465471721486,0.0694548978116325,-0.03674477179250937,0.043464516308120565
2003-03-11 21:26,0.6104565392533196,0.04025233971551692,0.06852465584067119,-0.03666187992861265,0.043526721426024026
2003-03-13 00:21,0.6103589380590144,0.03930914724338245,0.06757688199126172,-0.036564178700335806,0.043593875775091565
2003-03-14 03:16,0.6102396918271068,0.03835616971621963,0.06661178164271292,-0.03645179519247822,0.04366594171405498
2003-03-15 06:11,0.6100988112018108,0.03739369524997495,0.06562956727938465,-0.036324861989040474,0.04374288024983436
2003-03-16 09:06,0.609936310264992,0.036422018381781884,0.06463045847955737,-0.03618351713442439,0.04382465105286562
2003-03-17 12:01,0.6097522065349081,0.035441440034132146,0.0636146819023633,-0.03602790409260871,0.04391121247291431
2003-03-18 14:56,0.609546520964052,0.03445226747706294,0.06258247127276509,-0.03585817170430801,0.04400252155537207
2003-03-19 17:51,0.6093192779360979,0.03345481428836737,0.06153406736457971,-0.03567447414212043,0.04409853405803169
2003-03-20 20:46,0.6090705052619498,0.032449400311814904,0.06046971798153137,-0.03547697086367223,0.04419920446833843
2003-03-21 23:41,0.6088002341748998,0.03143635161342394,0.05938967793636858,-0.03526582656277283,0.04430448602110756
2003-03-23 02:37,0.6085084993248807,0.030416000435726967,0.05829420902798053,-0.03504121111858002,0.04441433071671208
2003-03-24 05:32,0.608195338771828,0.029388685150081972,0.05718358001655975,-0.034803299542793396,0.044528689339728464
2003-03-25 08:27,0.6078607939781504,0.028354750207038,0.056058066596816156,-0.03455227192488865,0.04464751147803722
2003-03-26 11:22,0.6075049098002954,0.02731454608469346,0.05491795136917009,-0.03428831337538943,0.04477074554237828
2003-03-27 14:17,0.6071277344794342,0.02626842923514619,0.05376352380902297,-0.03401161396720975,0.044898338786347115
2003-03-28 17:12,0.6067293196312482,0.025216762028963276,0.05259508023402416,-0.03372236867506129,0.045030237326834616
2003-03-29 20:07,0.6063097202348267,0.02415991269771564,0.05141292376937419,-0.033420777312948964,0.045166386164899555
2003-03-30 23:02,0.6058689946206799,0.023098255274575923,0.050217364311156296,-0.033107044469765,0.045306729207071295
2003-04-01 01:57,0.6054072044578658,0.022032169532984563,0.049008718487697445,-0.032781379442997666,0.04545120928707399
2003-04-02 04:52,0.6049244147402291,0.020962040923385022,0.04778730961894783,-0.03244399617056451,0.04559976818797108
2003-04-03 07:47,0.6044206937717742,0.01988826050806828,0.04655346767392451,-0.032095113160799604,0.04575234666471521
2003-04-04 10:42,0.6038961131511463,0.018811224894080193,0.04530752922615075,-0.03173495342059018,0.045908884467108946
2003-04-05 13:37,0.603350747755244,0.017731336164245257,0.044049837407151765,-0.031363744381695605,0.04606932036316089
2003-04-06 16:32,0.6027846757219741,0.016649001806325895,0.04278074185801673,-0.030981717825269307,0.04623359216283068
2003-04-07 19:27,0.6021979784321185,0.01556463464025758,0.04150059867895264,-0.030589109804578095,0.04640163674216583
2003-04-08 22:22,0.6015907404903602,0.014478652743568042,0.04020977037694705,-0.030186160565969258,0.0465733900678095
2003-04-10 01:17,0.600963049705441,0.013391479374909684,0.03890862581144926,-0.02977311446808134,0.046748787221883456
2003-04-11 04:12,0.6003149970694677,0.012303542895765084,0.03759754013812997,-0.029350219899328112,0.04692776242723384
2003-04-12 07:07,0.5996466767363747,0.011215276690317973,0.03627689475070586,-0.02891772919367532,0.04711024907303371
2003-04-13 10:02,0.5989581859995408,0.010127119083512149,0.03494707722084264,-0.028475898544732627,0.04729617974073387
2003-04-14 12:57,0.598249625268563,0.009039513257295871,0.03360848123612703,-0.02802498791817445,0.04748548623035824
2003-04-15 15:53,0.5975210980452194,0.007952907165105959,0.0322615065361649,-0.027565260962532125,0.047678099587127334
2003-04-16 18:48,0.5967727108985794,0.0068677534445430385,0.0309065588467341,-0.02709698491835115,0.047873950128414534
2003-04-17 21:43,0.5960045734393078,0.005784509328304068,0.029544049812065383,-0.026620430525759728,0.04807296747101798
2003-04-19 00:38,0.5952167982931686,0.0047036365533931965,0.028174396925267502,-0.026135871930474234,0.048275080558738304
2003-04-20 03:33,0.5944095010736902,0.003625601268558442,0.026798023456819347,-0.025643586588238478,0.04848021769026705
2003-04-21 06:28,0.5935828003540645,0.002550873940067498,0.025415358381262035,-0.025143855167761547,0.048688306547359964
2003-04-22 09:23,0.5927368176382335,0.0014799292557606536,0.024026836302001475,-0.02463696145214702,0.04889927422330105
2003-04-23 12:18,0.5918716773311965,0.0004132460274401291,0.022632897374284706,-0.024123192238857435,0.04911304725164049
2003-04-24 15:13,0.5909875067085402,-0.000648692908398061,0.02123398722634743,-0.023602837238236425,0.04932955163520197
2003-04-25 18:08,0.5900844358852,-0.0017054007914704405,0.01983055687874613,-0.023076188970614503,0.04954871287534801
2003-04-26 21:03,0.5891625977834575,-0.0027563870402294716,0.018423062661887892,-0.02254354266202938,0.04977045600149599
2003-04-27 23:58,0.5882221281001867,-0.0038011573559856293,0.017011966131772846,-0.022005196138586355,0.049994705600875336
2003-04-29 02:53,0.587263165273356,-0.004839213828607095,0.015597733983961047,-0.021461449719490253,0.05022138584851708
2003-04-30 05:48,0.5862858504477929,-0.005870055043777467,0.014180837965779822,-0.02091260610877791,0.05045042053746521
2003-05-01 08:43,0.5852903274402246,-0.0068931761917848874,0.012761754786790095,-0.02035897028578017,0.05068173310920246
2003-05-02 11:38,0.5842767427035918,-0.007908069177837613,0.01134096602750672,-0.019800849394339973,0.050915246684282045
2003-05-03 14:33,0.5832452452906803,-0.00891422273384277,0.009918958046446675,-0.019238552630838304,0.05115088409314675
2003-05-04 17:28,0.5821959868170131,-0.009911122531696615,0.008496221885418192,-0.018672391131017638,0.05138856790714466
2003-05-05 20:23,0.5811291214230936,-0.010898251297978279,0.007073253173189971,-0.018102677855685395,0.05162822046970905
2003-05-06 23:18,0.5800448057359574,-0.011875088930083783,0.005650552027474519,-0.017529727475294493,0.05186976392770796
2003-05-08 02:13,0.5789431988300351,-0.012841112613771875,0.00422862295524264,-0.01695385625343692,0.05211312026295387
2003-05-09 05:09,0.577824462187396,-0.013795796942050118,0.00280797475146298,-0.016375381929309134,0.05235821132384999
2003-05-10 08:04,0.5766887596573169,-0.01473861403543452,0.0013891203961958337,-0.01579462359915107,0.052604958857178995
2003-05-11 10:59,0.5755362574152266,-0.015669033663520238,-2.7423049884102435e-05,-0.015211901596713338,0.05285328454001438
2003-05-12 13:54,0.5743671239210256,-0.016586523367850527,-0.0014411345515353106,-0.014627537372780653,0.05310311001174722
2003-05-13 16:49,0.5731815298767934,-0.017490548586053707,-0.0028514892065399228,-0.014041853373787758,0.053354356906217794
2003-05-14 19:44,0.5719796481838835,-0.018380572777230413,-0.004257958354835022,-0.013455172919557591,0.0536069468839437
2003-05-15 22:39,0.5707616538994638,-0.019256057548533843,-0.005660009689109048,-0.012867820080218889,0.0538608016644258
2003-05-17 01:34,0.5695277241924247,-0.020116462782972556,-0.007057107366941456,-0.012280119552298518,0.054115843058538185
2003-05-18 04:29,0.5682780382987755,-0.020961246768338278,-0.008448712124343241,-0.01169239653407416,0.05437199300097062
2003-05-19 07:24,0.5670127774764666,-0.021789866327277377,-0.009834281390759533,-0.01110497660019185,0.05462917358272791
2003-05-20 10:19,0.5657321249596509,-0.022601776948479237,-0.011213269405509318,-0.01051818557558458,0.05488730708367551
2003-05-21 13:14,0.5644362659124615,-0.023396432918905627,-0.01258512733556598,-0.009932349408758735,0.055146316005106756
2003-05-22 16:09,0.5631253873822419,-0.024173287457086107,-0.013949303394743741,-0.009347794044454315,0.055406123102337675
2003-05-23 19:04,0.5617996782522874,-0.024931792847415958,-0.015305242964209535,-0.00876484529573461,0.055666651417308435
2003-05-24 21:59,0.5604593291940975,-0.025671400575436314,-0.016652388714314403,-0.008183828715541193,0.055927824311183726
2003-05-26 00:54,0.5591045326191586,-0.026391561464062907,-0.017990180727712787,-0.007605069467752135,0.05618956549694041
2003-05-27 03:49,0.557735482630247,-0.027091725810741783,-0.019318056623763152,-0.0070288921977783025,0.05645179907193468
2003-05-28 06:44,0.5563523749723293,-0.027771343525470796,-0.020635451684127677,-0.006455620902757822,0.05671444955042733
2003-05-29 09:39,0.5549554069829663,-0.028429864269707956,-0.021941798979645294,-0.005885578801348233,0.056977441896075356
2003-05-30 12:34,0.5535447775423573,-0.029066737596070924,-0.023236529498331285,-0.005319088203206451,0.057240701554356954
2003-05-31 15:29,0.5521206870229571,-0.029681413088839523,-0.02451907227456048,-0.004756470378161473,0.05750415448493207
2003-06-01 18:25,0.5506833372386802,-0.0302733405052244,-0.025788854519398996,-0.004198045425123163,0.05776772719393032
2003-06-02 21:20,0.549232931393777,-0.030841969917336808,-0.027045301751995612,-0.0036441321407956195,0.05803134676613966
2003-06-04 00:15,0.5477696740313118,-0.03138675185486195,-0.02828783793207784,-0.003095047888201273,0.05829494089710155
2003-06-05 03:10,0.5462937709813119,-0.031907137448383506,-0.02951588559348018,-0.0025511084650808036,0.05855843792509132
2003-06-06 06:05,0.5448054293085827,-0.032402578573327005,-0.030728865978688014,-0.0020126279722006146,0.05882176686297633
2003-06-07 09:00,0.5433048572602096,-0.03287252799448931,-0.03192619917436396,-0.0014799186816145324,0.05908485742993909
2003-06-08 11:55,0.541792264212745,-0.033316439511120864,-0.033107304247840225,-0.0009532909049122101,0.059347640083058685
2003-06-09 14:50,0.5402678606191531,-0.03373376810251301,-0.034271599384502194,-0.00043305286152048317,0.059610046048727355
2003-06-10 17:45,0.5387318579554184,-0.034123970074082285,-0.035418502026116724,8.0489452941368e-05,0.05987200735391183
2003-06-11 20:40,0.537184468666965,-0.034486503203878846,-0.036547429009970524,0.000587032398161963,0.06013345685722462
2003-06-12 23:35,0.5356259061148121,-0.034820826889512005,-0.03765779670886109,0.0010862748204840816,0.06039432827981014
2003-06-14 02:30,0.5340563845214819,-0.03512640229545032,-0.03874902117190243,0.001577918184051598,0.06065455623603379
2003-06-15 05:25,0.5324761189167541,-0.03540269250064413,-0.03982051826605855,0.0020616667016903484,0.060914076263950755
2003-06-16 08:20,0.5308853250831901,-0.03564916264645382,-0.040871703818439215,0.002537227465508912,0.061172824855558264
2003-06-17 11:15,0.529284219501498,-0.03586528008483523,-0.04190199375928491,0.003004310577158817,0.061430739486810874
2003-06-18 14:10,0.5276730192957392,-0.036050514526747166,-0.04291080426562011,0.0034626292777160256,0.0616877586473913
2003-06-19 17:05,0.5260519421783927,-0.0362043381907445,-0.04389755190553975,0.003911900077139957,0.06194382187022514
2003-06-20 20:00,0.5244212063952947,-0.036326225951717236,-0.04486165378309467,0.0043518428832673844,0.06219886976072826
2003-06-21 22:55,0.5227810306704732,-0.03641565548973992,-0.04580252768374267,0.004782181130295486,0.0624528440257756
2003-06-23 01:50,0.5211316341508734,-0.036472107438991194,-0.04671959222033823,0.00520264190671782,0.06270568750238449
2003-06-24 04:45,0.519473236351049,-0.03649506553670394,-0.04761226697959467,0.005612956082652706,0.06295734418609104
2003-06-25 07:41,0.5178060570977446,-0.03648401677211364,-0.04847997266904046,0.006012858436546031,0.06320775925902422
2003-06-26 10:36,0.516130316474457,-0.03643845153535752,-0.049322131264384325,0.00640208778118509,0.06345687911765563
2003-06-27 13:31,0.5144462347660043,-0.036357863766293096,-0.05013816615725775,0.006780387088978934,0.06370465140021238
2003-06-28 16:26,0.5127540324030149,-0.036241751103191146,-0.05092750230334893,0.007147503616486306,0.0639510250137583
2003-06-29 19:21,0.5110539299064993,-0.03608961503126962,-0.05168956637081767,0.007503189028113033,0.06419595016091109
2003-06-30 22:16,0.5093461478323988,-0.03590096103102468,-0.05242378688901827,0.007847199518964829,0.0644393783662032
2003-07-02 01:11,0.5076309067161955,-0.035675298726322656,-0.05312959439745993,0.008179295936796033,0.06468126250206613
2003-07-03 04:06,0.5059084270175791,-0.03541214203221038,-0.05380642159497897,0.008499243903017109,0.064921556814431
2003-07-04 07:01,0.5041789290651921,-0.035111009302408146,-0.05445370348908302,0.008806813932717317,0.06516021694793422
2003-07-05 09:56,0.5024426330014495,-0.03477142347643919,-0.05507087754543963,0.009101781553660093,0.06539719997072134
2003-07-06 12:51,0.5006997587275166,-0.0343929122263695,-0.05565738383744632,0.009383927424201702,0.06563246439882933
2003-07-07 15:46,0.49895052584835375,-0.03397500810309748,-0.05621266519588512,0.00965303745010554,0.0658659702201531
2003-07-08 18:41,0.49719515361793487,-0.03351724868217017,-0.05673616735859071,0.009908902900195485,0.06609767891797261
2003-07-09 21:36,0.4954338608846572,-0.03301917670908972,-0.057227339120097025,0.010151320520806556,0.06632755349403237
2003-07-11 00:31,0.4936668660368547,-0.03248034024404006,-0.05768563248125435,0.010380092649007078,0.06655555849117609
2003-07-12 03:26,0.49189438694858684,-0.03190029280604082,-0.058110502798738195,0.01059502732452576,0.06678166001550785
2003-07-13 06:21,0.4901166409255864,-0.03127859351644452,-0.05850140893444225,0.010795938400362665,0.06700582575808622
2003-07-14 09:16,0.4883338446514576,-0.030614807241762194,-0.05885781340470267,0.010982645652033288,0.06722802501613338
2003-07-15 12:11,0.4865462141341179,-0.029908504735772355,-0.05917918252932183,0.011154974885403776,0.06744822871375336
2003-07-16 15:06,0.48475396465250337,-0.02915926278086988,-0.059464986580347275,0.011312758043080545,0.06766640942214777
2003-07-17 18:01,0.48295731070353765,-0.028366664328610527,-0.05971469993057642,0.011455833309311436,0.06788254137932474
2003-07-18 20:57,0.48115646594944456,-0.027530298639438018,-0.05992780120173327,0.011584045213354294,0.06809660050928242
2003-07-19 23:52,0.47935164316531315,-0.026649761421506532,-0.060103773412298986,0.011697244731282336,0.06830856444067221
2003-07-21 02:47,0.4775430541870223,-0.025724654968597875,-0.06024210412494073,0.011795289386175939,0.06851841252492225
2003-07-22 05:42,0.47573090985954425,-0.02475458829709841,-0.06034228559350416,0.01187804334666541,0.06872612585381149
2003-07-23 08:37,0.47391541998553427,-0.02373917728193934,-0.060403814909538917,0.011945377523789977,0.06893168727649995
2003-07-24 11:32,0.47209679327438214,-0.022678044791542555,-0.06042619414830602,0.011997169666124602,0.06913508141598729
2003-07-25 14:27,0.4702752372916057,-0.021570820821663367,-0.060408930514236625,0.012033304453145405,0.0693362946850086
2003-07-26 17:22,0.4684509584086808,-0.02041714262812902,-0.06035153648580174,0.012053673586788174,0.06953531530134863
2003-07-27 20:17,0.46662416175329235,-0.019216654858419335,-0.060253529959751556,0.012058175881167726,0.06973213330257194
2003-07-28 23:12,0.46479505116003805,-0.017969009682057918,-0.060114434394686986,0.012046717350416389,0.06992674056015893
2003-07-30 02:07,0.4629638291215721,-0.01667386691975664,-0.059933778953924474,0.012019211294606577,0.07011913079304297
2003-07-31 05:02,0.46113069674027507,-0.015330894171322398,-0.05971109864761856,0.011975578383721305,0.07030929958053454
2003-08-01 07:57,0.45929585368035614,-0.013939766942212252,-0.0594459344740942,0.011915746739634178,0.07049724437463599
2003-08-02 10:52,0.4574594981204935,-0.012500168768757751,-0.05913783356035883,0.011839652016065266,0.07068296451173113
2003-08-03 13:47,0.45562182670703083,-0.011011791342030161,-0.05878634930175636,0.011747237476477379,0.07086646122364162
2003-08-04 16:42,0.4537830345076387,-0.009474334630220606,-0.05839104150071109,0.01163845406987439,0.07104773764805593
2003-08-05 19:37,0.45194331496561035,-0.007887506999620306,-0.057951476504542715,0.011513260504473072,0.07122679883830742
2003-08-06 22:32,0.4501028598546779,-0.006251025334058982,-0.05746722734229551,0.011371623319209267,0.07140365177250756
2003-08-08 01:27,0.4482618592344345,-0.004564615152823956,-0.056937873860556126,0.011213516953047759,0.07157830536202367
2003-08-09 04:22,0.4464205014063539,-0.00282801072699701,-0.056363002858212774,0.011038923812061896,0.07175077045929507
2003-08-10 07:17,0.4445789728704251,-0.0010409551941849005,-0.0557422082201252,0.0108478343342506,0.07192105986498175
2003-08-11 10:13,0.4427374582824215,0.0007967993284028335,-0.05507509104966102,0.010640247052061458,0.0720891883344418
2003-08-12 13:08,0.44089614041181024,0.002685491632559489,-0.054361259800062886,0.01041616865258789,0.07225517258352919
2003-08-13 16:03,0.4390552001003265,0.00462535130940693,-0.053600330404610735,0.01017561403540998,0.07241903129371005
2003-08-14 18:58,0.4372148162212177,0.006616598641481591,-0.05279192640553569,0.009918606368048546,0.0725807851164888
2003-08-15 21:53,0.4353751656391816,0.008659444496603823,-0.051935679081657596,0.009645177139003258,0.0727404566771424
2003-08-17 00:48,0.43353642317098656,0.010754090223603116,-0.05103122757468906,0.009355366208343263,0.07289807057775743
2003-08-18 03:43,0.4316987615468577,0.012900727549843144,-0.05007821901421082,0.009049221855830888,0.07305365339956088
2003-08-19 06:38,0.4298623513725147,0.01509953848073723,-0.049076308641211416,0.008726800826531766,0.07320723370455097
2003-08-20 09:33,0.42802736109202916,0.01735069520110405,-0.04802515993023769,0.008388168373908905,0.07335884203641127
2003-08-21 12:28,0.42619395695138873,0.01965435997854651,-0.04692444471005018,0.008033398300353378,0.0735085109207137
2003-08-22 15:23,0.4243623029628488,0.022010685068808968,-0.04577384328278586,0.007662572995135855,0.07365627486440271
2003-08-23 18:18,0.42253256087006164,0.024419812623168807,-0.04457304454157804,0.007275783469752453,0.07380217035455801
2003-08-24 21:13,0.4207048901139995,0.026881874597894137,-0.043321746086600735,0.006873129390638694,0.07394623585643259
2003-08-26 00:08,0.418879447799685,0.029396992665799197,-0.04201965433950072,0.006454719109227944,0.07408851181076337
2003-08-27 03:03,0.41705638866373906,0.03196527812992777,-0.04066648465618332,0.0060206696893328054,0.07422904063035123
2003-08-28 05:58,0.41523586504276266,0.034586831839393456,-0.03926196143791774,0.005571106931825706,0.07436786669590818
2003-08-29 08:53,0.41341802684254103,0.037261744107442346,-0.03780581824070861,0.005106165396591908,0.07450503635117081
2003-08-30 11:48,0.4116030215081515,0.03999009463165909,-0.03629779788295957,0.004625988421752547,0.07464059789727231
2003-08-31 14:43,0.40979099399485835,0.04277195241654881,-0.03473765255128328,0.004130728140101916,0.07477460158638184
2003-09-01 17:38,0.4079820867399607,0.04560737569828091,-0.03312514390455701,0.003620545492783525,0.07490709961459688
2003-09-02 20:33,0.40617643963547506,0.048496411871821694,-0.03146004317608364,0.003095610240147595,0.07503814611409762
2003-09-03 23:29,0.4043741900017365,0.05143909742038008,-0.029742131273880118,0.002556100969796027,0.07516779714455635
2003-09-05 02:24,0.4025754725619002,0.05443545784722892,-0.02797119887904212,0.002002205101785351,0.0752961106838034
2003-09-06 05:19,0.400780419417361,0.057485507609922014,-0.026147046542158048,0.0014341188909769015,0.07542314661774771
2003-09-07 08:14,0.39898916002410045,0.060589250056938784,-0.024269484777735634,0.0008520474265163447,0.07554896672955227
2003-09-08 11:09,0.39720182116996683,0.06374667736677858,-0.022338334156612488,0.0002562046284261543,0.07567363468806504
2003-09-09 14:04,0.3954185269529054,0.06695777048953036,-0.020353425396321317,-0.00035318675869830396,0.07579721603550268
2003-09-10 16:59,0.39363939876012355,0.07022249909097925,-0.01831459944935318,-0.0009758951749146427,0.07591977817439188
2003-09-11 19:54,0.3918645552482666,0.07354082149915206,-0.016221707589367862,-0.0016116802570655953,0.07604139035376153
2003-09-12 22:49,0.3900941123244882,0.07691268465356244,-0.01407461149517239,-0.002260292853877993,0.07616212365459761
2003-09-14 01:44,0.3883281831285754,0.08033802405688785,-0.01187318333262069,-0.002921475043981464,0.07628205097454922
2003-09-15 04:39,0.3865668780160123,0.08381676372934518,-0.009617305834251133,-0.0035949601569033873,0.07640124701189666
2003-09-16 07:34,0.3848103045420539,0.08734881616565415,-0.007306872376720397,-0.0042804727970263,0.07651978824877836
2003-09-17 10:29,0.3830585674467998,0.09093408229465873,-0.004941787055971286,-0.004977728870521045,0.07663775293368001
2003-09-18 13:24,0.38131176864127364,0.09457245144161427,-0.0025219647601168182,-0.005686435615265134,0.07675522106318744
2003-09-19 16:19,0.37957000719451917,0.0982638012931713,-4.733124000733113e-05,-0.0064062916337506715,0.07687227436300573
2003-09-20 19:14,0.3778333793217148,0.10200799786506777,0.002482176822541815,-0.00713698692898912,0.07698899626824643
2003-09-21 22:09,0.3761019783733177,0.1058048954725499,0.005066611748887673,-0.007878202943416304,0.07710547190298737
2003-09-23 01:04,0.37437589482522393,0.10965433670358395,0.00770601480011926,-0.008629612600809536,0.0772217880591067
2003-09-24 03:59,0.3726552162700109,0.11355615239473286,0.0104004161159649,-0.00939088035119337,0.0773380331743927
2003-09-25 06:54,0.3709400274091494,0.11751016160999038,0.013149834656260101,-0.010161662218788323,0.07745429730993915
2003-09-26 09:49,0.3692304100463366,0.12151617162225241,0.015954278144770295,-0.01094160585293888,0.07757067212682148
2003-09-27 12:45,0.3675264430818322,0.12557397789772223,0.018813743015584167,-0.011730350582075819,0.07768725086206527
2003-09-28 15:40,0.3658282025078675,0.12968336408311484,0.021728214361996234,-0.012527527470681463,0.0778041283039069
2003-09-29 18:35,0.36413576140511106,0.1338441019957238,0.024697665887938536,-0.013332759379268727,0.07792140076635284
2003-09-30 21:30,0.36244918994019604,0.1380559516163597,0.027722059861974596,-0.014145661027367015,0.07803916606304141
2003-10-02 00:25,0.36076855536431285,0.14231866108517394,0.030801347073881463,-0.014965839059514402,0.0781575234804138
2003-10-03 03:20,0.3590939220128688,0.14663196670038176,0.03393546679384091,-0.015792892114251333,0.07827657375019749
2003-10-04 06:15,0.3574253513062191,0.15099559291989667,0.037124346734259045,-0.016626410896108973,0.07839641902120875
2003-10-05 09:10,0.35576290175146885,0.1554092523658887,0.04036790301423421,-0.017465978250589473,0.07851716283048144
2003-10-06 12:05,0.3541066289453516,0.15987264583227262,0.04366604012669309,-0.018311169242126543,0.07863891007372445
2003-10-07 15:00,0.3524565855781664,0.164385462295188,0.04701865090824639,-0.019161551235031188,0.07876176697512002
2003-10-08 17:55,0.35081282143883585,0.16894737892630998,0.05042561651165972,-0.020016683977379338,0.07888584105646164
2003-10-09 20:50,0.3491753834209681,0.17355806110932515,0.05388680638119861,-0.020876119687894795,0.07901124110564842
2003-10-10 23:45,0.34754431553006926,0.17821716245918198,0.057402078230564785,-0.021739403145739383,0.07913807714453235
2003-10-12 02:40,0.3459196588917836,0.18292432484445273,0.06097127802369201,-0.022606071783262432,0.07926646039613461
2003-10-13 05:35,0.3443014517612286,0.18767917841263673,0.06459423995827765,-0.023475655781663066,0.07939650325123383
2003-10-14 08:30,0.34268972953340204,0.19248134161846797,0.06827078645211382,-0.024347678169561765,0.07952831923433527
2003-10-15 11:25,0.34108452475466217,0.1973304212552244,0.07200072813222375,-0.02522165492446593,0.07966202296903013
2003-10-16 14:20,0.33948586713528006,0.20222601248904432,0.07578386382681845,-0.026097095077114454,0.07979773014275171
2003-10-17 17:15,0.33789378356306277,0.20716769889625455,0.07961998056008837,-0.02697350081868284,0.07993555747093832
2003-10-18 20:10,0.3363082981180464,0.21215505250370317,0.08350885354983341,-0.02785036761083201,0.08007562266061188
2003-10-19 23:05,0.3347294320882387,0.21718763383216172,0.08745024620799288,-0.028727184298593778,0.0802180443733806
2003-10-21 02:01,0.33315720398646687,0.22226499194260668,0.09144391014393669,-0.029603433226035827,0.08036294218787406
2003-10-22 04:56,0.3315916295682154,0.22738666448574227,0.095489585170812,-0.030478590354754406,0.08051043656162626
2003-10-23 07:51,0.3300327218505882,0.2325521777543194,0.09958699931460363,-0.031352125385093646,0.08066064879240606
2003-10-24 10:46,0.3284804911322768,0.2377610467386192,0.10373586882621075,-0.03222350188013165,0.08081370097901633
2003-10-25 13:41,0.3269349450145912,0.24301277518490025,0.107935898196389,-0.03309217739237895,0.08096971598156379
2003-10-26 16:36,0.3253960884235295,0.24830685565687172,0.11218678017361847,-0.033957603593174554,0.08112881738121584
2003-10-27 19:31,0.32386392363288347,0.2536427696001803,0.11648819578489639,-0.03481922640475278,0.08129112943945085
2003-10-28 22:26,0.3223384502883739,0.25901998740990606,0.12083981435946026,-0.035676486134956054,0.08145677705681591
2003-10-30 01:21,0.32081966543281093,0.2644379685010648,0.12524129355545,-0.03652881761456661,0.08162588573120265
2003-10-31 04:16,0.3193075635322739,0.2698961613821016,0.12969227938950528,-0.037375650337226216,0.08179858151565234
2003-11-01 07:11,0.3178021365032875,0.27539400373143325,0.1341924062693542,-0.03821640860192842,0.08197499097570268
2003-11-02 10:06,0.3163033737410439,0.2809309224768265,0.13874129702922966,-0.03905051165801798,0.08215524114628514
2003-11-03 13:01,0.31481126214855326,0.28650633387799634,0.1433385629684359,-0.03987737385273027,0.08233945948819357
2003-11-04 15:56,0.31332578616685325,0.292119643611934,0.1479838038926728,-0.040696404781162945,0.08252777384412444
2003-11-05 18:51,0.31184692780615053,0.297770246861349,0.15267660815844464,-0.04150700943871005,0.08272031239431206
2003-11-06 21:46,0.31037466667795527,0.3034575284060083,0.157416552720379,-0.04230858837589101,0.0829172036117651
2003-11-08 00:41,0.30890898002817246,0.3091808627170225,0.16220320318151216,-0.04310053785555139,0.08311857621712196
2003-11-09 03:36,0.30744984277114684,0.31493961405406246,0.16703611384653144,-0.04388225001239894,0.08332455913313389
2003-11-10 06:31,0.3059972275246515,0.3207331365654913,0.17191482777797312,-0.044653113014838805,0.08353528143879316
2003-11-11 09:26,0.30455110464581137,0.3265607743913992,0.17683887685537314,-0.04541251122906953,0.08375087232311872
2003-11-12 12:21,0.303111442267949,0.3324218617695167,0.18180778183736057,-0.04615982538540346,0.08397146103861194
2003-11-13 15:17,0.3016782063383303,0.338315723144062,0.186821052426748,-0.04689443274677903,0.084197176854401
2003-11-14 18:12,0.3002513606568499,0.3442416732772823,0.19187818733842515,-0.04761570727939879,0.08442814900907838
2003-11-15 21:07,0.29883086691554206,0.35019901736409276,0.19697867437040656,-0.04832301982550473,0.08466450666326307
2003-11-17 00:02,0.2974166847390345,0.35618705114927995,0.2021219904775894,-0.04901573827818549,0.08490637885188167
2003-11-18 02:57,0.29600877172582435,0.3622050610476771,0.20730760184857722,-0.04969322775822549,0.08515389443620014
2003-11-19 05:52,0.2946070834904225,0.36825232426706117,0.21253496398536198,-0.05035485079292497,0.08540718205561303
2003-11-20 08:47,0.29321157370633644,0.37432810893382673,0.2178035217859246,-0.050999967496857146,0.0856663700792065
2003-11-21 11:42,0.2918221941498757,0.38043167422140556,0.2231127096297325,-0.05162793575451395,0.08593158655711239
2003-11-22 14:37,0.2904388947447739,0.3865622704814059,0.22846195146612078,-0.05223811140479631,0.08620295917166766
2003-11-23 17:32,0.28906162360760473,0.3927191393774578,0.23385066090555387,-0.05282984842730473,0.08648061518839555
2003-11-24 20:27,0.28769032709398645,0.39890151402173063,0.23927824131374756,-0.0534024991303772,0.08676468140682383
2003-11-25 23:22,0.2863249498455508,0.40510861911410684,0.2447440859086448,-0.05395541434083387,0.0870552841111579
2003-11-27 02:17,0.28496543483767345,0.4113396710839726,0.25024757786021956,-0.05448794359537147,0.08735254902082198
2003-11-28 05:12,0.2836117234279235,0.4175938782346774,0.2557880903931627,-0.05499943533357132,0.08765660124089131
2003-11-29 08:07,0.28226375540527926,0.42387044089039155,0.26136498689222093,-0.05548923709244498,0.08796756521241798
2003-11-30 11:02,0.2809214690399868,0.4301685515457939,0.26697762101057665,-0.05595669570250546,0.08828556466269132
2003-12-01 13:57,0.2795848011341703,0.4364873950180076,0.27262533678076295,-0.056401157485270914,0.08861072255542096
2003-12-02 16:52,0.2782536870730882,0.4428261486011439,0.2783074687284424,-0.05682196845217487,0.0889431610408799
2003-12-03 19:47,0.2769280608770279,0.44918398222340783,0.28402334198901547,-0.05721847450482849,0.08928300140602424
2003-12-04 22:42,0.2756078552538835,0.4555600586064215,0.28977227242675946,-0.057590021636561406,0.0896303640245897
2003-12-06 01:37,0.2742930016523195,0.461953533427118,0.2955535667568234,-0.057935956135210714,0.0899853683072035
2003-12-07 04:33,0.27298343031555244,0.4683635554819352,0.3013665226698441,-0.05825562478708701,0.09034813265151578
2003-12-08 07:28,0.2716790703357156,0.4747892668533572,0.30721042895923173,-0.05854837508206673,0.090718774392373
2003-12-09 10:23,0.2703798497087906,0.48122980307875796,0.31308456565109816,-0.05881355541975487,0.0910974097520503
2003-12-10 13:18,0.26908569539008687,0.4876842933215112,0.3189882041367953,-0.05905051531665928,0.09148415379056113
2003-12-11 16:13,0.26779653335025044,0.49415186054432536,0.32492060730804284,-0.05925860561431601,0.0918791203560606
2003-12-12 19:08,0.266512288631773,0.500631621684829,0.3308810296946716,-0.059437178688315995,0.09228242203536581
2003-12-13 22:03,0.265232885406009,0.5071226878332139,0.3368687176048142,-0.05958558865816101,0.09269417010460086
2003-12-15 00:58,0.2639582470306526,0.5136241644120484,0.3428829092676585,-0.05970319159790005,0.09311447447999452
2003-12-16 03:53,0.2626882961076431,0.5201351513582912,0.34892283497879484,-0.05978934574748279,0.09354344366885248
2003-12-17 06:48,0.2614229545415383,0.5266547433071296,0.35498771724782374,-0.05984341172476376,0.09398118472070266
2003-12-18 09:43,0.2601621435982651,0.5331820297780001,0.3610767709485576,-0.05986475273810349,0.09442780317865664
2003-12-19 12:38,0.2589057839642676,0.5397160953625035,0.3671892034715645,-0.059852734799500956,0.09488340303098902
2003-12-20 15:33,0.2576537958060172,0.5462560199142604,0.37332421487909634,-0.059806726938193236,0.095348086662961
2003-12-21 18:28,0.2564060988298694,0.5528008787406473,0.37948099806236335,-0.059726101414664085,0.09582195480890382
2003-12-22 21:23,0.25516261234223797,0.5593497427963741,0.38565873890111935,-0.05961023393499176,0.0963051065045822
2003-12-24 00:18,0.2539232553100731,0.565901678878852,0.3918566164255205,-0.05945850386547892,0.0967976390398548
2003-12-25 03:13,0.2526879464216055,0.5724557498253696,0.3980738029802849,-0.05927029444749282,0.09729964791165738
2003-12-26 06:08,0.2514566041473623,0.5790110147118769,0.4043094643909675,-0.05904499301245836,0.09781122677731224
2003-12-27 09:03,0.250229146801409,0.5855665290534815,0.41056276013246173,-0.058781991196934495,0.0983324674081981
2003-12-28 11:58,0.24900549260277507,0.5921213450066807,0.4168328434997558,-0.05848068515770412,0.09886345964380087
2003-12-29 14:53,0.24778555973710803,0.5986745115729413,0.4231188617805862,-0.05814047578682367,0.09940429134614238
2003-12-30 17:49,0.246569266418456,0.6052250748039885,0.4294199564303355,-0.057760768926553435,0.09995504835463144
2003-12-31 20:44,0.2453565309512019,0.6117720780084968,0.43573526324889356,-0.05734097558410753,0.10051581444134335
2004-01-01 23:39,0.24414727179210982,0.6183145619602234,0.4420639125595317,-0.05688051214615679,0.10108667126674686
2004-01-03 02:34,0.24294140761246016,0.6248515651075277,0.4484050293897348,-0.05637880059301504,0.101667698335902
2004-01-04 05:29,0.24173885736025338,0.6313821237842197,0.45475773365395433,-0.05583526871244206,0.10225897295514369
2004-01-05 08:24,0.24053954032245645,0.6379052724216763,0.4611211403382273,-0.05524935031299652,0.10286057018927149
2004-01-06 11:19,0.2393433761872556,0.6444200437622529,0.46749435968669384,-0.054620485436862966,0.1034725628192695
2004-01-07 14:14,0.2381502851063203,0.6509254690737678,0.4738764973898104,-0.05394812057210126,0.10409502130056111
2004-01-08 17:09,0.2369601877570293,0.6574205783651615,0.4802666547743633,-0.05323170886423378,0.10472801372182895
2004-01-09 20:04,0.23577300540461396,0.6639044006033487,0.4866639289953073,-0.05247071032709559,0.10537160576443036
2004-01-10 22:59,0.23458865996426026,0.6703759639308854,0.49306741322907405,-0.051664592052909644,0.10602586066239059
2004-01-12 01:54,0.23340707406308453,0.6768342958847111,0.4994761968686035,-0.05081282842148904,0.10669083916302559
2004-01-13 04:49,0.2322281711019542,0.6832784236159111,0.5058893657200636,-0.049914901308490064,0.10736659948821273
2004-01-14 07:44,0.23105187531719562,0.689707374110109,0.5123060022008743,-0.04897030029269192,0.10805319729629456
2004-01-15 10:39,0.2298781118420713,0.6961201744089094,0.5187251855394627,-0.04797852286217059,0.10875068564468054
2004-01-16 13:34,0.22870680676809252,0.7025158518318532,0.5251459919762238,-0.04693907461936522,0.10945911495311683
2004-01-17 16:29,0.22753788720605425,0.708893434199294,0.5315674949661023,-0.045851469484896254,0.11017853296769095
2004-01-18 19:24,0.22637128134682843,0.7152519500558154,0.5379887653824239,-0.04471522990011676,0.11090898472555473
2004-01-19 22:19,0.22520691852188618,0.7215904288941288,0.5444088717219234,-0.043529887028329134,0.11165051252038295
2004-01-21 01:14,0.22404472926347285,0.7279079013796996,0.5508268803112286,-0.04229498095454487,0.11240315586861821
2004-01-22 04:09,0.22288464536446156,0.7342033995757313,0.557241855514435,-0.04101006088376922,0.11316695147648856
2004-01-23 07:05,0.2217265999378484,0.7404759571685273,0.5636528599417963,-0.03967468533773398,0.11394193320781854
2004-01-24 10:00,0.2205705274758507,0.7467246096932376,0.5700589546595541,-0.03828842234999054,0.11472813205266404
2004-01-25 12:55,0.21941636390856561,0.7529483947600106,0.576459199400928,-0.03685084965927782,0.11552557609679447
2004-01-26 15:50,0.21826404666222662,0.7591463522801614,0.582852652777883,-0.03536155490116663,0.11633429049200197
2004-01-27 18:45,0.21711351471694623,0.7653175246927447,0.5892383724940782,-0.033820135797813,0.1171542974273076
2004-01-28 21:40,0.2159647086640057,0.7714609571910129,0.5956154155584744,-0.03222620034585558,0.11798561610102533
2004-01-30 00:35,0.2148175707625813,0.7775756979491533,0.6019828385000108,-0.030579367002280256,0.11882826269375805
2004-01-31 03:30,0.21367204499593875,0.7836607983489174,0.6083396975829661,-0.02887926486826156,0.11968225034230022
2004-02-01 06:25,0.21252807712707333,0.7897153132060939,0.6146850490229545,-0.02712553387091464,0.12054758911446345
2004-02-02 09:20,0.2113856147537096,0.7957383009970447,0.6210179492038028,-0.025317824942808716,0.12142428598488247
2004-02-03 12:15,0.21024460736269523,0.8017288240849532,0.6273374548949411,-0.023455800199257568,0.12231234481177333
2004-02-04 15:10,0.2091050063837484,0.8076859489457864,0.63364262346933,-0.02153913311329908,0.12321176631467277
2004-02-05 18:05,0.20796676524251703,0.8136087463939845,0.6399325131219338,-0.01956750868827705,0.12412254805318068
2004-02-06 21:00,0.20682983941291483,0.8194962918078844,0.6462061830887673,-0.0175406236279331,0.12504468440673572
2004-02-07 23:55,0.20569418646876123,0.825347665354516,0.6524626938661372,-0.015458186504037186,0.12597816655539243
2004-02-09 02:50,0.20455976613464616,0.8311619522140061,0.6587011074303355,-0.013319917921400526,0.12692298246165676
2004-02-10 05:45,0.2034265403359931,0.8369382428035106,0.6649204874577155,-0.011125550680195669,0.12787911685339992
2004-02-11 08:40,0.2022944732483555,0.8426756330003237,0.6711198995447771,-0.008874829935633849,0.12884655120781102
2004-02-12 11:35,0.20116353134583714,0.8483732243645092,0.6772984114286454,-0.006567513354778981,0.12982526373647493
2004-02-13 14:30,0.20003368344868427,0.8540301243606356,0.683455093207499,-0.004203371270566927,0.13081522937152584
2004-02-14 17:25,0.19890490076998335,0.8596454465787522,0.6895890175611072,-0.0017821868328949803,0.13181641975292718
2004-02-15 20:21,0.19777715696142717,0.8652183109545944,0.6956992599714718,0.0006962438433150697,0.13282880321689944
2004-02-16 23:16,0.19665042815818568,0.8707478439886773,0.7017848989432123,0.0032321115330174593,0.13385234478545985
2004-02-18 02:11,0.19552469302279485,0.876233178964483,0.7078450162239266,0.00582559375908491,0.13488700615713375
2004-02-19 05:06,0.19439993278804724,0.8816734561656742,0.7138786970244643,0.008476854653561502,0.13593274569885164
2004-02-20 08:01,0.19327613129891158,0.8870678230919917,0.7198850302387474,0.011186044822052127,0.13698951843899226
2004-02-21 10:56,0.192153275053379,0.8924154346741693,0.7258631086635099,0.01395330121149839,0.13805727606165602
2004-02-22 13:51,0.19103135324229265,0.8977154534874003,0.7318120292174559,0.016778746981204698,0.1391359669021049
2004-02-23 16:46,0.18991035778805732,0.9029670499636818,0.7377308931602043,0.019662491377369723,0.14022553594345707
2004-02-24 19:41,0.18879028338226422,0.9081694026026996,0.743618806310656,0.022604629611044327,0.14132592481459183
2004-02-25 22:36,0.18767112752220164,0.9133216981811927,0.7494748792647236,0.025605242739566297,0.14243707178927467
2004-02-27 01:31,0.1865528905461838,0.9184231319609857,0.7552982276126434,0.028664397551672993,0.14355891178656704
2004-02-28 04:26,0.18543557566772106,0.9234729078953663,0.7610879721555184,0.031782146456203086,0.14469137637247442
2004-02-29 07:21,0.1843191890085027,0.9284702388338106,0.7668432391211009,0.03495852737447727,0.14583439376285798
2004-03-01 10:16,0.18320373963015246,0.9334143467250527,0.772563160378822,0.03819356363644409,0.1469878888276291
2004-03-02 13:11,0.18208923956472486,0.9383044628184878,0.778246873654068,0.041487263880689296,0.14815178309625043
2004-03-03 16:06,0.18097570384397224,0.9431398278636106,0.7838935227413657,0.044839621958201736,0.14932599476449832
2004-03-04 19:01,0.17986315052731094,0.9479196923076592,0.7895022577166861,0.0482506168401001,0.15051043870254405
2004-03-05 21:56,0.17875160072846324,0.9526433164914018,0.7950722351488034,0.051720212529376766,0.15170502646436818
2004-03-07 00:51,0.17764107864081025,0.957309970842765,0.8006026183093675,0.05524835797654026,0.15290966629845293
2004-03-08 03:46,0.17653161156136687,0.961918936068536,0.8060925773819705,0.05883498699941331,0.1541242631598327
2004-03-09 06:41,0.17542322991340378,0.9664695033438924,0.8115412896699336,0.062480018207003135,0.15534871872346484
2004-03-10 09:37,0.1743159672676749,0.9709609744997691,0.8169479398028228,0.06618335492753773,0.15658293139894183
2004-03-11 12:32,0.17320986036224645,0.9753926622079753,0.8223117199416163,0.06994488514070302,0.15782679634654656
2004-03-12 15:27,0.17210494912088198,0.9797638901640616,0.827631829982522,0.07376448141417058,0.1590802054946715
2004-03-13 18:22,0.17100127667001463,0.9840739932677176,0.8329074777591925,0.07764200084432116,0.16034304755856033
2004-03-14 21:17,0.16989888935421926,0.9883223178008953,0.8381378792435907,0.08157728500143543,0.161615208060452
2004-03-16 00:12,0.16879783675022061,0.9925082216033876,0.8433222587451789,0.08557015987920112,0.1628965693510676
2004-03-17 03:07,0.16769817167940954,0.9966310742458434,0.8484598491084268,0.08962043584862213,0.16418701063245902
2004-03-18 06:02,0.1665999502188374,1.0006902572002248,0.8535498919086473,0.09372790761641073,0.16548640798223446
2004-03-19 08:57,0.16550323171065615,1.0046851640076822,0.8585916376461487,0.0978923541879556,0.16679463437918396
2004-03-20 11:52,0.16440807877004632,1.0086152004435962,0.8635843459383967,0.10211353883470242,0.16811155973023864
2004-03-21 14:47,0.1633145572915597,1.012479784679928,0.8685272857103714,0.10639120906617382,0.16943705089883082
2004-03-22 17:42,0.1622227364538663,1.0162783474448085,0.8734197353830511,0.11072509660667182,0.17077097173465478
2004-03-23 20:37,0.16113268872294184,1.0200103321791203,0.8782609830597146,0.11511491737647724,0.17211318310476384
2004-03-24 23:32,0.16004448985360586,1.0236751951902967,0.8830503267103564,0.11956037147788919,0.1734635429260973
2004-03-26 02:27,0.15895821888947625,1.0272724058029956,0.8877870743537977,0.12406114318581266,0.17482190619934157
2004-03-27 05:22,0.157873958161246,1.030801446506877,0.8924705442377787,0.1286169009432468,0.17618812504421943
2004-03-28 08:17,0.15679179328332657,1.034261813101221,0.8971000650167331,0.13322729736147207,0.1775620487361402
2004-03-29 11:12,0.15571181314884772,1.0376530148363625,0.9016749759271833,0.13789196922496688,0.17894352374420713
2004-03-30 14:07,0.15463410992294277,1.0409745745520358,0.9061946269609278,0.14261053750129132,0.18033239377064658
2004-03-31 17:02,0.15355877903437076,1.0442260288124203,0.9106583790357272,0.14738260735574532,0.18172849979158806
2004-04-01 19:57,0.1524859191654423,1.0474069280378662,0.9150656041634913,0.15220776817087278,0.18313168009921085
2004-04-02 22:53,0.1514156322402356,1.0505168366333058,0.9194156856159622,0.1570855935708869,0.18454177034526525
2004-04-04 01:48,0.1503480234110714,1.0535553331133172,0.923708018087888,0.16201564145109978,0.1859586035859867
2004-04-05 04:43,0.14928320104330062,1.056522010223641,0.9279420078573977,0.16699745401211796,0.18738201032831894
2004-04-06 07:38,0.14822127669831622,1.0594164750593205,0.9321170729438398,0.17203055779917442,0.1888118185775479
2004-04-07 10:33,0.14716236511485942,1.0622383491791945,0.9362326432627126,0.17711446374624532,0.19024785388623205
2004-04-08 13:28,0.14610658418853667,1.064987268716913,0.9402881607779353,0.18224866722533378,0.19168993940452939
2004-04-09 16:23,0.1450540549495985,1.0676628844882732,0.9442830796511836,0.18743264810066484,0.19313789593183736
2004-04-10 19:18,0.14400490153895462,1.070264862094867,0.9482168663882942,0.19266587078786251,0.1945915419697556
2004-04-11 22:13,0.1429592511824175,1.0727928820240322,0.9520889999827222,0.19794778431817656,0.19605069377638198
2004-04-13 01:08,0.14191723416314816,1.0752466397450897,0.9558989720560546,0.2032778224078364,0.19751516542194905
2004-04-14 04:03,0.14087898379235592,1.0776258458016965,0.9596462869953264,0.20865540353227552,0.19898476884572208
2004-04-15 06:58,0.139844636378197,1.079930225900401,0.9633304620872809,0.21407993100548142,0.20045931391421795
2004-04-16 09:53,0.1388143311928693,1.0821595209953543,0.9669510276495226,0.2195507930644843,0.20193860848073625
2004-04-17 12:48,0.13778821043795386,1.0843134873690161,0.9705075271583127,0.22506736295870514,0.20342245844611723
2004-04-18 15:43,0.13676641920792582,1.0863918967089872,0.9739995173732408,0.2306289990445588,0.2049106678208215
2004-04-19 18:38,0.13574910545191007,1.088394536180766,0.9774265684584413,0.23623504488490363,0.20640303878821048
2004-04-20 21:33,0.1347364199336069,1.090321208496549,0.9807882641005781,0.24188482935373867,0.20789937176912507
2004-04-22 00:28,0.13372851618944176,1.092171731979923,0.9840842016233547,0.24757766674585988,0.20939946548767124
2004-04-23 03:23,0.13272555048493603,1.0939459406264342,0.9873139920985259,0.25331285689146327,0.2109031170382018
2004-04-24 06:18,0.13172768176925567,1.0956436841600785,0.9904772604535077,0.2590896852759655,0.21241012195355072
2004-04-25 09:13,0.13073507162798825,1.0972648280855875,0.9935736455753867,0.26490742316474736,0.21392027427443255
2004-04-26 12:09,0.12974788423413988,1.0988092537365137,0.9966028004113253,0.27076532773288087,0.21543336662001059
2004-04-27 15:04,0.12876628629734163,1.1002768583190936,0.9995643920653516,0.27666264219988795,0.216949190259634
2004-04-28 17:59,0.12779044701126338,1.1016675549518793,1.002458101891532,0.28259859596959336,0.2184675351857489
2004-04-29 20:54,0.1268205379992864,1.1029812727010326,1.0052836255833228,0.2885724047747391,0.21998819018788351
2004-04-30 23:49,0.12585673325837504,1.1042179566113597,1.008040673259278,0.2945832708267778,0.22151094292780335
2004-05-02 02:44,0.12489920910122043,1.105377567732956,1.0107289695448578,0.300630382970377,0.2230355800157054
2004-05-03 05:39,0.12394814409659763,1.1064600831435403,1.013348253650507,0.306712916843053,0.2245618870875419
2004-05-04 08:34,0.1230037190079953,1.1074654959663697,1.015898279445812,0.31283003503959295,0.22608964888337776
2004-05-05 11:29,0.12206611673051149,1.1083938153837536,1.018378815529744,0.31898088728130974,0.22761864932677767
2004-05-06 14:24,0.12113552222601745,1.1092450666461342,1.0207896452969738,0.3251646105901763,0.22914867160522207
2004-05-07 17:19,0.120212122456588,1.110019291076743,1.023130567000257,0.33138032946787993,0.23067949825154965
2004-05-08 20:14,0.11929610631625433,1.1107165460717552,1.0254013938087327,0.337627156079469,0.23221091122633003
2004-05-09 23:09,0.11838766456104982,1.1113369050959774,1.0276019538622205,0.3439041904418513,0.23374269200121794
2004-05-11 02:04,0.11748698973735597,1.111880457674045,1.0297320903214842,0.3502105206171127,0.23527462164326818
2004-05-12 04:59,0.11659427610861448,1.1123473093770797,1.0317916614143094,0.35654522291030444,0.23680648090010908
2004-05-13 07:54,0.11570971958035073,1.1127375818048397,1.0337805404775353,0.3629073620721101,0.23833805028606297
2004-05-14 10:49,0.11483351762359018,1.1130514125633144,1.0356986159948487,0.3692959915058931,0.2398691101690772
2004-05-15 13:44,0.11396586919661965,1.113288955237777,1.0375457916304602,0.37571015347953907,0.24139944085855095
2004-05-16 16:39,0.11310697466515576,1.1134503793612716,1.039321986258539,0.3821488793417297,0.24292882269395688
2004-05-17 19:34,0.11225703572093546,1.1135358703785279,1.0410271339883796,0.3886111897425979,0.24445703613423
2004-05-18 22:29,0.11141625529870786,1.113545629605304,1.0426611841853675,0.3950960948590324,0.24598386184797355
2004-05-20 01:25,0.11058483749168758,1.1134798741831429,1.0442241014876255,0.4016025946242602,0.24750908080437778
2004-05-21 04:20,0.10976298746547869,1.113338837029545,1.0457158658183494,0.408129678961744,0.2490324743648461
2004-05-22 07:15,0.10895091137047974,1.1131227667835506,1.0471364723938297,0.41467632802340426,0.25055382437531476
2004-05-23 10:10,0.10814881625278253,1.112831927746729,1.0484859317271509,0.42124151243220315,0.2520729132592594
2004-05-24 13:05,0.10735690996363036,1.1124665998195793,1.0497642696274792,0.4278241935286855,0.25358952411127883
2004-05-25 16:00,0.10657540106739716,1.112027078433338,1.0509715271950237,0.4344233236218942,0.25510344079133573
2004-05-26 18:55,0.10580449874817252,1.1115136744772072,1.0521077608115559,0.4410378462441197,0.25661444801951594
2004-05-27 21:50,0.10504441271492115,1.110926714220989,1.0531730421265635,0.44766669640989587,0.2581223314713811
2004-05-29 00:45,0.10429535310527778,1.1102665392331463,1.0541674580389635,0.454308800878837,0.2596268778738101
2004-05-30 03:40,0.10355753038800383,1.1095335062942968,1.0550911106743759,0.46096307842233014,0.26112787510131036
2004-05-31 06:35,0.10283115526411071,1.1087279873061475,1.0559441173579645,0.4676284400940907,0.26262511227279056
2004-06-01 09:30,0.1021164385666827,1.1078503691958559,1.0567266105828395,0.4743037895045987,0.2641183798487762
2004-06-02 12:25,0.10141359115945348,1.106901053815878,1.057438737973973,0.48098802309901734,0.26560746972896376
2004-06-03 15:20,0.10072282383413686,1.105880457839277,1.0580806622476653,0.48768003043883934,0.2670921753501526
2004-06-04 18:15,0.10004434720653688,1.1047890126504991,1.0586525611665507,0.49437869448719696,0.2685722917845188
2004-06-05 21:10,0.0993783716115109,1.1036271642316866,1.059154627490106,0.5010828918974126,0.2700476158381243
2004-06-07 00:05,0.09872510699675922,1.1023953730444735,1.0595870689207074,0.5077914933052078,0.27151794614973196
2004-06-08 03:00,0.09808476281552868,1.1010941139073527,1.0599501080451856,0.514503363623989,0.27298308328978327
2004-06-09 05:55,0.0974575479182162,1.0997238758685695,1.0602439822719323,0.5212173623436256,0.2744428298596106
2004-06-10 08:50,0.09684367044293428,1.098285162074602,1.0604689437635142,0.5279323438322947,0.27589699059077233
2004-06-11 11:45,0.09624333770507854,1.096778489634271,1.0606252593648162,0.5346471576413072,0.27734537244447566
2004-06-12 14:41,0.09565675608590113,1.0952043894784342,1.0607132105267312,0.541360648813162,0.2787877847111203
2004-06-13 17:36,0.09508413092015369,1.0935634062153534,1.0607330932253778,0.5480716581924019,0.28022403910985405
2004-06-14 20:31,0.09452566638283465,1.0918560979817498,1.0606852178768724,0.5547790227392766,0.28165394988812076
2004-06-15 23:26,0.09398156537506724,1.0900830362895664,1.060569909247656,0.561481575846193,0.28307733392117906
2004-06-17 02:21,0.09345202940914309,1.0882448058684362,1.0603875063603891,0.5681781476569477,0.2844940108115711
2004-06-18 05:16,0.09293725849279905,1.0863420045039793,1.0601383623954272,0.5748675653883073,0.2859038029884301
2004-06-19 08:11,0.09243745101273126,1.0843752428718623,1.059822844587887,0.5815486536542491,0.2873065358066731
2004-06-20 11:06,0.09195280361741172,1.0823451443677135,1.0594413341203217,0.5882202347925187,0.28870203764598656
2004-06-21 14:01,0.09148351109923712,1.0802523449329153,1.0589942260110203,0.5948811291934943,0.2900901400095863
2004-06-22 16:56,0.09102976627605959,1.0780974928763143,1.0584819289979521,0.6015301556312372,0.2914706776227008
2004-06-23 19:51,0.09059175987213249,1.0758812486918652,1.057904865418363,0.6081661315967126,0.29284348853076164
2004-06-24 22:46,0.09016968039853082,1.073604284872325,1.0572634710840703,0.6147878736328382,0.2942084141972045
2004-06-26 01:41,0.08976371403306882,1.0712672857189165,1.0565581951524465,0.6213941976716557,0.2955652996009248
2004-06-27 04:36,0.08937404449977632,1.0688709471471063,1.0557894999931356,0.6279839193731986,0.2969139933332791
2004-06-28 07:31,0.08900085294798195,1.0664159764885526,1.0549578610505372,0.634555854465951,0.29825434769459064
2004-06-29 10:26,0.08864431783102988,1.063903092289149,1.0540637667020496,0.6411088190891125,0.2995862187901818
2004-06-30 13:21,0.08830461478469562,1.0613330241033394,1.053107718112132,0.6476416301362318,0.3009094666258244
2004-07-01 16:16,0.08798191650534651,1.058706512284716,1.0520902290822143,0.654153105600192,0.3022239552025847
2004-07-02 19:11,0.08767639262788483,1.056024307772935,1.0510118258964691,0.6606420649194983,0.30352955261103187
2004-07-03 22:06,0.08738820960352989,1.0532871718769643,1.0498730471634758,0.6671073293258543,0.3048261311247856
2004-07-05 01:01,0.08711753057749144,1.0504958760548457,1.048674443653847,0.6735477221925796,0.3061135672932931
2004-07-06 03:56,0.08686451526658054,1.0476512016899069,1.0474165781338203,0.6799620693840793,0.30739174203385844
2004-07-07 06:52,0.08662931983680314,1.0447539398634782,1.046100025194837,0.686349199606247,0.30866054072287596
2004-07-08 09:47,0.08641209678100294,1.0418048911243092,1.044725371079216,0.6927079447573565,0.3099198532861625
2004-07-09 12:42,0.0862129947965887,1.0388048652545516,1.0432932135018735,0.6990371402798007,0.31116957428843495
2004-07-10 15:37,0.08603215866341436,1.0357546810325744,1.0418041614682243,0.7053356255120788,0.3124096030217968
2004-07-11 18:32,0.0858697291218478,1.0326551659924683,1.0402588350882098,0.7116022440413841,0.3136398435932805
2004-07-12 21:27,0.08572584275109993,1.0295071561804567,1.0386578653865741,0.7178358440563322,0.31486020501133416
2004-07-14 00:22,0.08560063184785578,1.0263114959082467,1.037001894109418,0.7240352786997961,0.3160706012712259
2004-07-15 03:17,0.08549422430526718,1.023069037503353,1.03529157352706,0.7301994064217939,0.3172709514393332
2004-07-16 06:12,0.08540674349236035,1.0197806410564239,1.0335275662332366,0.7363270913323848,0.3184611797362892
2004-07-17 09:07,0.08533830813391957,1.0164471741658077,1.0317105449407795,0.7424172035541224,0.3196412156188745
2004-07-18 12:02,0.08528903219089284,1.0130695116792008,1.029841192273696,0.7484686195743979,0.3208109938607022
2004-07-19 14:57,0.08525902474139022,1.0096485354326885,1.0279202005558457,0.7544802225970879,0.3219704546315574
2004-07-20 17:52,0.08524838986231617,1.0061851339870171,1.0259482715961301,0.7604509028938345,0.32311954357543676
2004-07-21 20:47,0.08525722651170806,1.0026802023613388,1.023926116470346,0.7663795581545125,0.3242582118871816
2004-07-22 23:42,0.08528562841182921,0.9991346417645147,1.0218544552997744,0.7722650938367703,0.32538641638765975
2004-07-24 02:37,0.08533368393307937,0.9955493593238818,1.0197340170264555,0.7781064235148031,0.3265041195975076
2004-07-25 05:32,0.08540147597878046,0.9919252678117387,1.0175655391853204,0.7839024692269314,0.3276112898093303
2004-07-26 08:27,0.08548908187089571,0.9882632853695904,1.015349767673214,0.7896521618219461,0.3287079011583314
2004-07-27 11:22,0.08559657323674197,0.9845643352301903,1.0130874565148558,0.7953544413041429,0.32979393369133714
2004-07-28 14:17,0.08572401589675994,0.9808293454374214,1.0107793676257688,0.8010082571770029,0.330869373434187
2004-07-29 17:12,0.08587146975339299,0.9770592485642817,1.0084262705723617,0.8066125687850955,0.33193421245739035
2004-07-30 20:08,0.08603898868114151,0.9732549814288836,1.006028942329122,0.8121663456543643,0.3329884489400593
2004-07-31 23:03,0.0862266204178578,0.9694174848085502,1.0035881670329916,0.8176685678306539,0.3340320872320697
2004-08-02 01:58,0.08643440645732775,0.9655477031522923,1.0011047357351128,0.8231182262160712,0.33506513791435716
2004-08-03 04:53,0.08666238194322028,0.9616465842914825,0.9985794461498517,0.8285143229034557,0.33608761785737706
2004-08-04 07:48,0.08691057556444554,0.9577150791490936,0.9960131024013457,0.8338558715084168,0.337099550277609
2004-08-05 10:43,0.08717900945200256,0.9537541414473221,0.9934065147674827,0.8391418974992164,0.33810096479213836
2004-08-06 13:38,0.0874676990773655,0.9497647274138765,0.9907604994215023,0.8443714385240777,0.33909189747121693
2004-08-07 16:33,0.08777665315247103,0.9457477954870364,0.9880758781713148,0.8495435447358025,0.3400723908887633
2004-08-08 19:28,0.0881058735313788,0.9417043060193788,0.9853534781964806,0.8546572791138212,0.34104249417080545
2004-08-09 22:23,0.08845535511365944,0.9376352209804687,0.9825941317830686,0.8597117177832811,0.3420022630417763
2004-08-11 01:18,0.08882508574956788,0.9335415036585719,0.9797986760564492,0.8647059503311019,0.34295175986862747
2004-08-12 04:13,0.08921504614707987,0.929424118361347,0.9769679527120129,0.8696390801190381,0.34389105370275586
2004-08-13 07:08,0.08962520978083374,0.9252840301158657,0.9741028077440658,0.8745102245933263,0.3448202203196402
2004-08-14 10:03,0.09005554280306177,0.9211222043677701,0.9712040911727943,0.8793185155911264,0.3457393422562164
2004-08-15 12:58,0.09050600395655922,0.9169396066798762,0.9682726567695283,0.8840630996433856,0.34664850884590004
2004-08-16 15:53,0.09097654448974672,0.9127372024303311,0.9653093617803947,0.888743138273996,0.3475478162512195
2004-08-17 18:48,0.09146710807391698,0.9085159565102199,0.9623150666483107,0.8933578082953597,0.3484373674940604
2004-08-18 21:43,0.09197763072269957,0.9042768330209325,0.9592906347335539,0.8979063020999799,0.3493172724834402
2004-08-20 00:38,0.09250804071381319,0.9000207949713478,0.9562369320329616,0.9023878279480324,0.3501876480407819
2004-08-21 03:33,0.09305825851317501,0.8957488039748841,0.9531548268978286,0.9068016102508333,0.35104861792266273
2004-08-22 06:28,0.09362819670143385,0.8914618199464805,0.9500451897505504,0.911146889850134,0.3519003128410055
2004-08-23 09:24,0.09421775990296258,0.8871608007998105,0.9469088928002657,0.9154229242928985,0.35274287048063646
2004-08-24 12:19,0.09482684471739755,0.8828467021446449,0.9437468097574461,0.9196289881016609,0.35357643551421175
2004-08-25 15:14,0.0954553396537875,0.8785204769844578,0.9405598155475272,0.9237643730403295,0.3544011596144772
2004-08-26 18:09,0.09610312506738322,0.8741830754146134,0.9373487860238449,0.9278283883751035,0.35521720146378194
2004-08-27 21:04,0.09677007309916943,0.8698354443209199,0.9341145976797456,0.931820361130689,0.3560247267608725
2004-08-28 23:59,0.0974560476181576,0.8654785270789878,0.9308581273602047,0.9357396363413861,0.35682390822486953
2004-08-30 02:54,0.09816090416654358,0.8611132632541808,0.9275802519728296,0.939585577297227,0.3576149255964551
2004-08-31 05:49,0.09888448990775847,0.8567405883024941,0.9242818481985036,0.9433575657848366,0.35839796563619425
2004-09-01 08:44,0.0996266435774684,0.8523614332724732,0.9209637922017884,0.9470550023229105,0.35917322211995867
2004-09-02 11:39,0.10038719543761872,0.8479767245080632,0.9176269593410199,0.9506773063923731,0.3599408958314593
2004-09-03 14:34,0.10116596723354748,0.8435873833527321,0.9142722238783716,0.9542239166609157,0.36070119455181693
2004-09-04 17:29,0.1019627721542258,0.8391943258549257,0.9109004586899649,0.9576942912018387,0.3614543330461486
2004-09-05 20:24,0.10277741479571822,0.8347984624748181,0.9075125349760076,0.961087907707215,0.36220053304716576
2004-09-06 23:19,0.10360969112786649,0.8304006977927346,0.9041093219712792,0.9644042636950433,0.36294002323571084
2004-09-08 02:14,0.10445938846431009,0.8260019302190569,0.9006916866558369,0.9676428767105352,0.36367303921825456
2004-09-09 05:09,0.1053262854358607,0.8216030517059366,0.8972604934662144,0.9708032845212463,0.36439982350129135
2004-09-10 08:04,0.10621015196728278,0.8172049474609366,0.8938166040072332,0.9738850453059557,0.3651206254626047
2004-09-11 10:59,0.1071107492575775,0.8128084956625007,0.8903608767643663,0.9768877378373444,0.36583570131941334
2004-09-12 13:54,0.10802782976378052,0.8084145671775748,0.8868941668169373,0.9798109616582077,0.3665453140933364
2004-09-13 16:49,0.10896113718833758,0.8040240252814508,0.8834173255522257,0.9826543372511474,0.3672497335721645
2004-09-14 19:44,0.10991040647011995,0.7996377253798814,0.8799312003805455,0.9854175062016789,0.3679492362684195
2004-09-15 22:40,0.11087536377914443,0.7952565147335373,0.8764366344513775,0.9881001313546873,0.3686441053746938
2004-09-17 01:35,0.11185572651499956,0.7908812321851295,0.8729344663708289,0.9907018969639976,0.3693346307157072
2004-09-18 04:30,0.1128512033090784,0.7865127078890986,0.8694255299203764,0.9932225088351092,0.37002110869710286
2004-09-19 07:25,0.11386149403065934,0.7821517630439849,0.8659106537769962,0.9956616944609916,0.3707038422509562
2004-09-20 10:20,0.11488628979684598,0.7777992096278121,0.8623906612349838,0.9980192031507266,0.3713831407779489
2004-09-21 13:15,0.11592527298646732,0.7734558501362834,0.858866369929316,1.0002948061510915,0.3720593200862389
2004-09-22 16:10,0.11697811725792992,0.7691224773242198,0.8553385915609357,1.0024882967608233,0.3727327023269588
2004-09-23 19:05,0.11804448757112415,0.7647998739500357,0.8518081316238121,1.0045994904376458,0.37340361592638216
2004-09-24 22:00,0.11912404021338938,0.7604888125235894,0.8482757891340799,1.0066282248978653,0.3740723955147019
2004-09-26 00:55,0.1202164228295726,0.7561900550575105,0.8447423563613645,1.0085743602084627,0.3747393818514175
2004-09-27 03:50,0.12132127445627652,0.751904352821914,0.8412086185622458,1.010437778871706,0.3754049217473453
2004-09-28 06:45,0.12243822556028719,0.7476324461028175,0.8376753537161443,1.0122183859021023,0.37606936798321133
2004-09-29 09:40,0.12356689808122878,0.7433750639643282,0.8341433322637144,1.0139161088956534,0.3767330792248249
2004-09-30 12:35,0.12470690547851279,0.7391329240146025,0.8306133168477703,1.015530898091384,0.3773964199348405
2004-10-01 15:30,0.12585785278258985,0.7349067321757996,0.827086062056954,1.0170627264250303,0.3780597602810872
2004-10-02 18:25,0.12701933665055307,0.7306971824580808,0.8235623141722179,1.0185115895748496,0.3787234760414624
2004-10-03 21:20,0.12819094542612725,0.7265049567377722,0.8200428109162456,1.01987750599949,0.37938794850539237
2004-10-05 00:15,0.12937225920407383,0.7223307245397947,0.8165282812059245,1.0211605169678588,0.38005356437185006
2004-10-06 03:10,0.1305628498990485,0.7181751428244634,0.813019444907983,1.0223606865809358,0.38072071564393456
2004-10-07 06:05,0.13176228131893794,0.714038855778769,0.8095170125979153,1.0234781017854861,0.38138979952000795
2004-10-08 09:00,0.13297010924271943,0.7099224946121877,0.8060216853222617,1.0245128723796268,0.3820612182814
2004-10-09 11:56,0.134185881502829,0.705826677357279,0.8025341543644885,1.0254651310101683,0.3827353791766602
2004-10-10 14:51,0.1354091380721366,0.7017520086749165,0.7990551010143689,1.0263350331617556,0.38341269430239966
2004-10-11 17:46,0.13663941115548778,0.6976990796644632,0.7955851963411542,1.0271227571377046,0.3840935804806974
2004-10-12 20:41,0.1378762252858473,0.693668467678981,0.7921251009706404,1.0278285040325188,0.3847784591330767
2004-10-13 23:36,0.13911909742511472,0.6896607361453768,0.7886754648660811,1.028452497696077,0.38546775615109197
2004-10-15 02:31,0.14036753706957134,0.6856764343897871,0.7852369271132283,1.0289949846894295,0.38616190176350573
2004-10-16 05:26,0.14162104636000078,0.6817160974682412,0.781810115709565,1.0294562342321876,0.3868613304000712
2004-10-17 08:21,0.14287912019650748,0.6777802460026507,0.7783956473578062,1.029836538141485,0.38756648055194365
2004-10-18 11:16,0.1441412463580587,0.6738693860221707,0.7749941272637315,1.0301362107624987,0.3882777946287437
2004-10-19 14:11,0.1454069056267157,0.669984008810221,0.7716061489386298,1.0303555888904898,0.3889957188122525
2004-10-20 17:06,0.1466755719166089,0.6661245907570614,0.7682322940062957,1.0304950316843717,0.3897207029067904
2004-10-21 20:01,0.14794671240768073,0.6622915932180133,0.7648731320146891,1.0305549205717868,0.390453200186301
2004-10-22 22:56,0.14921978768413097,0.6584854623776101,0.7615292202525309,1.0305356591456856,0.3911936672381182
2004-10-24 01:51,0.1504942518776623,0.654706629119488,0.7582011035707052,1.030437673052404,0.39194256380349846
2004-10-25 04:46,0.15176955281545412,0.6509555089023366,0.7548893142087759,1.0302614098712426,0.39270035261488845
2004-10-26 07:41,0.15304513217290808,0.6472325016418561,0.7515943716266045,1.0300073389855497,0.39346749922998464
2004-10-27 10:36,0.15432042563117748,0.6435379915987621,0.7483167823411353,1.0296759514453102,0.3942444718626184
2004-10-28 13:31,0.15559486303942008,0.6398723472731085,0.7450570397686157,1.029267759821261,0.39503174121045626
2004-10-29 16:26,0.15686786858182175,0.6362359213048178,0.7418156240721935,1.028783298050547,0.3958297802795827
2004-10-30 19:21,0.15813886094939777,0.6326290503804988,0.7385930020149835,1.0282231212739166,0.39663906420599887
2004-10-31 22:16,0.15940725351648488,0.6290520551468066,0.7353896268188713,1.0275878056645156,0.3974600700740284
2004-11-02 01:12,0.16067245452201576,0.6255052401301548,0.7322059380289095,1.026877948248258,0.3982932767317269
2004-11-03 04:07,0.16193386725546666,0.621988893663108,0.7290423613836403,1.0260941667158603,0.39913916460326837
2004-11-04 07:02,0.16319089024755218,0.6185032878172687,0.7258993086912043,1.0252370992265112,0.399998215498411
2004-11-05 09:57,0.164442917465589,0.6150486783429016,0.7227771777114855,1.0243074042032545,0.40087091241903505
2004-11-06 12:52,0.1656893385135078,0.6116253046153521,0.7196763520443862,1.023305760120136,0.4017577393628028
2004-11-07 15:47,0.16692953883655418,0.6082333895881544,0.7165972010241569,1.022232865281103,0.40265918112401544
2004-11-08 18:42,0.16816289993058803,0.6048731397530609,0.7135400796200368,1.021089437590762,0.40357572309168055
2004-11-09 21:37,0.16938879955597538,0.601544745106997,0.710505328343234,1.0198762143170308,0.4045078510448408
2004-11-11 00:32,0.1706066119560553,0.5982483791259618,0.7074932731603012,1.0185939518457348,0.4054560509452253
2004-11-12 03:27,0.1718157080801654,0.5949841987458842,0.7045042254129484,1.0172434254271854,0.40642080872728625
2004-11-13 06:22,0.17301545581113348,0.5917523443506402,0.7015384817445154,1.0158254289148716,0.40740261008562956
2004-11-14 09:17,0.17420522019725712,0.5885529397671292,0.6985963240330427,1.0143407744962722,0.408401940259935
2004-11-15 12:12,0.17538436368873206,0.5853860922674364,0.6956780193310037,1.0127902924158603,0.409419283817426
2004-11-16 15:07,0.17655224637842654,0.5822518925783035,0.6927838198119318,1.0111748306904424,0.41045512443289645
2004-11-17 18:02,0.17770822624704666,0.5791504148976997,0.689913962723792,1.009495254816821,0.41150994466642554
2004-11-18 20:57,0.17885165941255868,0.5760817169187662,0.6870686703493769,1.0077524474719608,0.4125842257387686
2004-11-19 23:52,0.17998190038390038,0.5730458398609426,0.6842481499735897,1.005947308205649,0.4136784473045618
2004-11-21 02:47,0.18109830231887475,0.570042808508465,0.6814525938578251,1.0040807531258147,0.4147930872233514
2004-11-22 05:42,0.18220021728618147,0.5670726312562225,0.6786821792214659,1.002153714576594,0.41592862132852637
2004-11-23 08:37,0.18328699653154829,0.5641353001629654,0.6759370682305335,1.000167140809218,0.4170855231942371
2004-11-24 11:32,0.18435799074790338,0.5612307910118507,0.6732174079935029,0.9981219956458074,0.4182642639003831
2004-11-25 14:28,0.18541255034948828,0.5583590633784935,0.6705233305644868,0.9960192581362779,0.41946531179568447
2004-11-26 17:23,0.18645002574990466,0.5555200607063311,0.6678549529536343,0.9938599222083355,0.4206891322589928
2004-11-27 20:18,0.18746976764396484,0.552713710389526,0.6652123771449984,0.9916449963108236,0.4219361874588341
2004-11-28 23:13,0.18847112729334017,0.549939923863206,0.6625956901217163,0.9893755030503918,0.42320693611134375
2004-11-30 02:08,0.189453456815891,0.5471985967011955,0.6600049638986795,0.9870524788217208,0.4245018332366169
2004-12-01 05:03,0.190416109478592,0.5444896087212374,0.6574402555627417,0.9846769734314363,0.42582132991355076
2004-12-02 07:58,0.19135843999403285,0.5418128240975749,0.6549016073203586,0.9822500497157322,0.42716587303332665
2004-12-03 10:53,0.1922798048203558,0.5391680914810224,0.6523890465528364,0.9797727831519532,0.42853590505155126
2004-12-04 13:48,0.19317956246456194,0.5365552441264896,0.6499025858791772,0.9772462614642556,0.4299318637391618
2004-12-05 16:43,0.19405707378910786,0.5339741000279093,0.6474422232265221,0.9746715842234598,0.4313541819321961
2004-12-06 19:38,0.1949117023217138,0.5314244620605383,0.6450079419081873,0.972049862441208,0.4328032872805387
2004-12-07 22:33,0.1957428145682464,0.528906118130729,0.6425997107094361,0.9693822181587157,0.4342796019956636
2004-12-09 01:28,0.1965497803286218,0.5264188413330355,0.6402174839808789,0.9666697840301415,0.4357835425975364
2004-12-10 04:23,0.19733197301563038,0.5239623901146305,0.6378612017395282,0.9639137029007373,0.4373155196607721
2004-12-11 07:18,0.19808876997653696,0.5215365084471333,0.6355307897776304,0.9611151273800795,0.438875937560072
2004-12-12 10:13,0.19881955281741454,0.5191409260056359,0.6332261597791151,0.9582752194103537,0.4404651942151452
2004-12-13 13:08,0.1995237077300398,0.5167753583550801,0.6309472094438392,0.9553951498300661,0.4420836808351025
2004-12-14 16:03,0.20020062582130363,0.5144395071437687,0.6286938226194538,0.952476097933158,0.4437317816625429
2004-12-15 18:58,0.20084970344497188,0.5121330603040999,0.6264658694410222,0.9495192510238437,0.44540987371734597
2004-12-16 21:53,0.20147034253569998,0.5098556922604454,0.6242632064783411,0.9465258039673281,0.44711832654030415
2004-12-18 00:48,0.20206195094518475,0.5076070641441076,0.6220856768909402,0.9434969587365545,0.4488575019367098
2004-12-19 03:44,0.2026239427803348,0.5053868240152667,0.6199331105907162,0.9404339239551329,0.45062775372004066
2004-12-20 06:39,0.20315573874330967,0.5031946070919883,0.6178053244122972,0.9373379144368026,0.4524294274557504
2004-12-21 09:34,0.20365676647333514,0.5010300359860708,0.6157021222909624,0.9342101507214053,0.45426286020541373
2004-12-22 12:29,0.20412646089012296,0.49889272094582954,0.6136232954482499,0.9310518586077947,0.4561283802712016
2004-12-23 15:24,0.20456426453880402,0.4967822601055953,0.6115686225850668,0.9278642686836617,0.4580263069409356
2004-12-24 18:19,0.20496962793620394,0.4946982397419697,0.6095378700823828,0.9246486158526384,0.4599569502337465
2004-12-25 21:14,0.20534200991832532,0.4926402345367592,0.6075307922094608,0.9214061388588913,0.4619206106464516
2004-12-27 00:09,0.20568087798891893,0.4906078078464147,0.6055471313394971,0.9181380798092684,0.46391757890086377
2004-12-28 03:04,0.20598570866896393,0.48860051197799553,0.6035866181727169,0.9148456836933627,0.46594813569205995
2004-12-29 05:59,0.20625598784692595,0.48661788847154575,0.6016489719668581,0.9115301979016797,0.4680125514377522
2004-12-30 08:54,0.20649121112964136,0.4846594683887773,0.599733900774964,0.9081928717420926,0.4701110860289098
2004-12-31 11:49,0.20669088419366788,0.48272477260793756,0.5978411016904089,0.9048349559547659,0.47224398858178296
2005-01-01 14:44,0.20685452313694222,0.48081331212486694,0.5959702610991887,0.9014577022259369,0.4744114971913537
2005-01-02 17:39,0.20698165483058784,0.4789245883600504,0.5941210549393164,0.8980623627006279,0.4766138386864378
2005-01-03 20:34,0.2070718172707096,0.47705809347155914,0.5922931489672619,0.8946501894945177,0.47885122838657346
2005-01-04 23:29,0.20712455993000156,0.47521331067387723,0.590486199031449,0.8912224342053802,0.4811238698607143
2005-01-06 02:24,0.2071394441090083,0.47338971456235346,0.5886998513526011,0.8877803474240793,0.48343195468801636
2005-01-07 05:19,0.207116043286859,0.47158677144331873,0.5869337428109913,0.8843251782456137,0.4857756622206866
2005-01-08 08:14,0.20705394347130396,0.4698039396695974,0.5851875012403727,0.8808581737801983,0.4881551593491935
2005-01-09 11:09,0.20695274354787263,0.4680406699814006,0.5834607457286008,0.8773805786648143,0.4905706002698552
2005-01-10 14:04,0.20681205562797633,0.46629640585244825,0.5817530869248252,0.8738936345754251,0.49302212625496056
2005-01-11 17:00,0.20663150539576758,0.46457058384116345,0.5800641273531293,0.8703985797400671,0.4955098654255979
2005-01-12 19:55,0.2064107324535704,0.4628626339467961,0.5783934617325021,0.8668966484530236,0.49803393252735095
2005-01-13 22:50,0.20614939066569843,0.46117197997041376,0.5767406773031095,0.8633890705905062,0.5005944287088812
2005-01-15 01:45,0.20584714850046087,0.4594980398805258,0.5751053541586597,0.8598770711278892,0.5031914413036807
2005-01-16 04:40,0.20550368937016894,0.4578402261832488,0.5734870655847981,0.856361869658875,0.5058250436150469
2005-01-17 07:35,0.20511871196894083,0.4561979462968483,0.5718853784033958,0.8528446799168024,0.5084952947044523
2005-01-18 10:30,0.20469193060811114,0.45457060293050716,0.5702998533226044,0.8493267092983624,0.5112022391834415
2005-01-19 13:25,0.20422307554903796,0.4529575944671616,0.5687300452925443,0.8458091583899712,0.5139459070092087
2005-01-20 16:20,0.2037118933331058,0.45135831535024196,0.5671755038664936,0.8422932204970626,0.516726313283989
2005-01-21 19:15,0.20315814710872115,0.4497721564741658,0.565635773567436,0.8387800811765599,0.5195434580584068
2005-01-22 22:10,0.20256161695507735,0.4481985055783838,0.5641103942598066,0.8352709177727455,0.522397326138964
2005-01-24 01:05,0.20192210020250528,0.44663674764487676,0.5625989015263383,0.8317668989569147,0.525287886899703
2005-01-25 04:00,0.20123941174916138,0.44508626529882406,0.5611008270497659,0.8282691842708602,0.5282150940983621
2005-01-26 06:55,0.20051338437385857,0.44354643921235437,0.5596156989993035,0.8247789236746284,0.5311788856970312
2005-01-27 09:50,0.199743869044832,0.44201664851118194,0.558143042421727,0.8212972570987944,0.534179183687449
2005-01-28 12:45,0.19893073522418409,0.4404962711838828,0.5566823796368267,0.8178253140013604,0.5372158939212276
2005-01-29 15:40,0.19807387116781605,0.4389846844936891,0.5552332306371286,0.8143642129297002,0.5402889059450114
2005-01-30 18:35,0.1971731842206202,0.4374812653925931,0.5537951134916851,0.8109150610877702,0.5433980928407449
2005-01-31 21:30,0.1962286011066961,0.43598539093754873,0.5523675447537417,0.8074789539088082,0.5465433110712322
2005-02-02 00:25,0.19524006821434803,0.43449643870855426,0.5509500398720706,0.8040569746337297,0.549724400331175
2005-02-03 03:20,0.19420755187568373,0.43301378722848666,0.5495421136058571,0.8006501938956707,0.5529411834036664
2005-02-04 06:16,0.19313103864051706,0.43153681638438546,0.5481432804428404,0.7972596693106719,0.5561934660225181
2005-02-05 09:11,0.19201053554441005,0.4300649078500764,0.5467530550206099,0.7938864450750233,0.5594810367403286
2005-02-06 12:06,0.19084607037054818,0.42859744550981754,0.5453709525507482,0.7905315515692666,0.5628036668026684
2005-02-07 15:01,0.18963769190526386,0.4271338158828377,0.5439964892456914,0.787196004969295,0.5661611100283673
2005-02-08 17:56,0.18838547018696433,0.4256734085485244,0.5426291827480663,0.7838808068647514,0.5695531026960703
2005-02-09 20:51,0.18708949674820446,0.42421561657202256,0.5412685525622732,0.7805869438849407,0.5729793634372571
2005-02-10 23:46,0.18574988485065458,0.42275983693000857,0.5399141204880784,0.77731538733246,0.5764395931359062
2005-02-12 02:41,0.18436676971277755,0.4213054709364824,0.5385654110560449,0.7740670928249564,0.5799334748347716
2005-02-13 05:36,0.1829403087299159,0.4198519246682719,0.5372219519645136,0.7708429999450926,0.5834606736485883
2005-02-14 08:31,0.18147068168654246,0.41839860939002826,0.5358832745178916,0.7676440318989604,0.5870208366843404
2005-02-15 11:26,0.17995809096049803,0.4169449419785426,0.534548914066076,0.7644710951833479,0.5906135929685558
2005-02-16 14:21,0.17840276171886987,0.4154903453460419,0.5332184104446704,0.7613250792618522,0.594238553382024
2005-02-17 17:16,0.17680494210537484,0.41403424886234,0.5318913084158424,0.7582068562503127,0.5978953106018047
2005-02-18 20:11,0.1751649034188844,0.4125760887754807,0.5305671581094686,0.7551172806115528,0.6015834390509303
2005-02-19 23:06,0.17348294028292888,0.41111530863071943,0.5292455154643806,0.7520571888598242,0.6053024948557508
2005-02-21 02:01,0.17175937080592996,0.40965135968757804,0.5279259426694418,0.7490273992751603,0.6090520158110555
2005-02-22 04:56,0.16999453673183612,0.40818370133467374,0.5266080086041317,0.7460287116277154,0.6128315213532742
2005-02-23 07:51,0.16818880358099308,0.4067118015021219,0.5252912892784241,0.7430619069124513,0.616640512541717
2005-02-24 10:46,0.1663425607809797,0.405235137071258,0.5239753682716736,0.7401277470943317,0.6204784720480165
2005-02-25 13:41,0.16445622178714608,0.403753194281398,0.5226598371702101,0.7372269748642035,0.6243448641539464
2005-02-26 16:36,0.16253022419257507,0.40226546913336136,0.5213442960033474,0.73436031340552,0.628239134757788
2005-02-27 19:32,0.1605650298273189,0.4007714677895854,0.520028353677583,0.7315284661722554,0.6321607113891672
2005-02-28 22:27,0.15856112484653334,0.3992707069704494,0.5187116284086062,0.7287321166779852,0.6361090032327572
2005-03-02 01:22,0.15651901980739164,0.3977627143466652,0.517393748150912,0.7259719282965275,0.6400834011606864
2005-03-03 04:17,0.1544392497344016,0.3962470289273625,0.5160743510246334,0.7232485440741125,0.6440832777740453
2005-03-04 07:12,0.15232237417297562,0.39472320144367884,0.5147530857393515,0.7205625865534047,0.6481079874534019
2005-03-05 10:07,0.15016897723098827,0.39319079472757223,0.513429612014568,0.7179146576094972,0.6521568664184887
2005-03-06 13:02,0.1479796676080553,0.3916493840855724,0.5121036009965101,0.7153053382980157,0.6562292327972067
2005-03-07 15:57,0.14575507861226278,0.3900985576671878,0.5107747356709461,0.7127351887154394,0.6603243867041113
2005-03-08 18:52,0.143495868164209,0.3885379168277632,0.5094427112717519,0.7102047478719254,0.6644416103282791
2005-03-09 21:47,0.1412027187880215,0.3869670764854631,0.5081072356848559,0.7077145335766365,0.6685801680308536
2005-03-11 00:42,0.13887633758910217,0.3853856654720905,0.5067680298472296,0.7052650423357097,0.6727393064523653
2005-03-12 03:37,0.13651745621848443,0.3837933268775672,0.5054248281406741,0.7028567492631139,0.6769182546297148
2005-03-13 06:32,0.13412683082339905,0.3821897183876789,0.5040773787799762,0.7004901080043309,0.6811162241232077
2005-03-14 09:27,0.13170524198399214,0.3805745126149399,0.5027254441951987,0.6981655506731497,0.6853324091534183
2005-03-15 12:22,0.12925349463578673,0.37894739742218186,0.5013688014076774,0.6958834878014901,0.6895659867482791
2005-03-16 15:17,0.12677241797779054,0.3773080762386877,0.5000072423994577,0.6936443083024801,0.6938161169002519
2005-03-17 18:12,0.12426286536601822,0.3756562683685887,0.49864057447582827,0.6914483794468562,0.6980819427336644
2005-03-18 21:07,0.12172571419209188,0.3739917092911886,0.4972686206205511,0.6892960468526519,0.7023625906824872
2005-03-20 00:02,0.1191618657468208,0.3723141509530135,0.49589121984350887,0.6871876344883572,0.7066571706784073
2005-03-21 02:57,0.11657224506851366,0.3706233620513053,0.49450822752040463,0.6851234446895632,0.7109647763493259
2005-03-22 05:52,0.11395780077578599,0.368919128308675,0.493119515724163,0.6831037581891242,0.7152844852283715
2005-03-23 08:48,0.11131950488461573,0.36720125273861737,0.49172497354765193,0.6811288341608382,0.7196153589735561
2005-03-24 11:43,0.10865835260958162,0.3654695559017182,0.4903245074174578,0.6791989102767866,0.7239564435978867
2005-03-25 14:38,0.10597536214889414,0.3637238761521663,0.4889180413982601,0.6773142027781938,0.7283067697102965
2005-03-26 17:33,0.10327157445321589,0.3619640698744281,0.4875055174875509,0.6754749065599654,0.7326653527671217
2005-03-27 20:28,0.10054805297788211,0.3601900117097024,0.4860868959002476,0.6736811952687543,0.7370311933344686
2005-03-28 23:23,0.0978058834184804,0.3584015947719859,0.48466215534291696,0.6719332214146339,0.7414032773612835
2005-03-30 02:18,0.095046173429566,0.3565987308534706,0.483231293277232,0.6702311164963399,0.7457805764631988
2005-03-31 05:13,0.09227005232630925,0.35478135061899685,0.48179432617229745,0.6685749911400043,0.7501620482172291
2005-04-01 08:08,0.0894786707688659,0.3529494037892885,0.4803512897454601,0.6669649352513237,0.7545466364673911
2005-04-02 11:03,0.08667320042943422,0.35110285931280527,0.478902239191323,0.6654010181811774,0.7589332716410369
2005-04-03 13:58,0.08385483364171004,0.34924170552588163,0.4774472493985295,0.6638832889045377,0.763320871076119
2005-04-04 16:53,0.08102478303257932,0.3473659503009038,0.4759864151539699,0.6624117762125963,0.7677083393593924
2005-04-05 19:48,0.0781842811360367,0.3454756211823762,0.4745198513341117,0.6609864889180738,0.7720945686753131
2005-04-06 22:43,0.07533457998899051,0.34357076551050914,0.47304769308300426,0.6596074160735031,0.7764784391659509
2005-04-08 01:38,0.07247695070901905,0.3416514505322248,0.4715700959767009,0.6582745272024652,0.7808588193015629
2005-04-09 04:33,0.0696126830537393,0.3397177634992187,0.4700872361736393,0.6569877725435324,0.7852345662621297
2005-04-10 07:28,0.06674308496182063,0.33776981175294,0.4685993105506953,0.6557470833068527,0.7896045263295972
2005-04-11 10:23,0.06386948207551119,0.33580772279627735,0.46710653682456493,0.6545523719431975,0.793967535290778
2005-04-12 13:18,0.06099321724444273,0.3338316443516253,0.4656091536580407,0.6534035324252369,0.7983224188510956
2005-04-13 16:13,0.058115650010753306,0.33184174440522485,0.4641074207509127,0.6523004405409236,0.8026679930588829
2005-04-14 19:08,0.055238156075387956,0.3298382112375366,0.4626016189151219,0.6512429541987508,0.807003064740248
2005-04-15 22:04,0.052362126745477966,0.3278212534394252,0.46109205013380555,0.6502309137446594,0.8113264319444797
2005-04-17 00:59,0.0494889683626723,0.3257910999139237,0.4595790376038695,0.6492641422903518,0.8156368843999771
2005-04-18 03:54,0.046620101712504636,0.32374799986349334,0.45806292576181995,0.6483424460528117,0.8199332039804048
2005-04-19 06:49,0.04375696141459706,0.32169222276248327,0.45654408029244564,0.6474656147047192,0.8242141651811992
2005-04-20 09:44,0.04090099529365132,0.3196240583146124,0.45502288812000996,0.6466334217354888,0.8284785356063236
2005-04-21 12:39,0.03805366373133656,0.31754381639540175,0.4534997573817016,0.6458456248226825,0.8327250764649539
2005-04-22 15:34,0.035216438998840915,0.3154518269792389,0.4519751173829051,0.6451019662134322,0.8369525430782815
2005-04-23 18:29,0.03239080457024568,0.31334844005103946,0.45044941853406123,0.6444021731155984,0.8411596853960541
2005-04-24 21:24,0.02957825441661177,0.31123402550227763,0.44892313226874087,0.6437459580983046,0.845345248522873
2005-04-26 00:19,0.02678029228075729,0.3091089730112115,0.44739675094260273,0.6431330195014832,0.8495079732541518
2005-04-27 03:14,0.023998430932881454,0.30697369190726875,0.44587078771299965,0.6425630418541088,0.8536465966213793
2005-04-28 06:09,0.021234191406918623,0.3048286110193581,0.44434577639885114,0.6420356963006948,0.8577598524467333
2005-04-29 09:04,0.01848910221767247,0.30267417850797185,0.4428222713204829,0.6415506410356626,0.8618464719068852
2005-04-30 11:59,0.0157646985589055,0.3005108616810711,0.44130084711921136,0.6411075217451947,0.8659051841056147
2005-05-01 14:54,0.01306252148228515,0.2983391467935154,0.4397820985562926,0.6407059720561092,0.8699347166553046
2005-05-02 17:49,0.010384117057362752,0.2961595388300061,0.4382666402910059,0.6403456139913276,0.8739337962669695
2005-05-03 20:44,0.0077310355126410935,0.293972561271431,0.436755106637581,0.6400260584314744,0.8779011493486721
2005-05-04 23:39,0.005104830357831269,0.2917787558445217,0.43524815130069394,0.6397469055821228,0.8818355026121087
2005-05-06 02:34,0.002507057487419362,0.28957868225475547,0.4337464470892756,0.6395077454462016,0.8857355836871463
2005-05-07 05:29,-6.072573432785999e-05,0.2873729179024274,0.4322506856083739,0.6393081583010497,0.8896001217440764
2005-05-08 08:24,-0.002596961406774345,0.28516205758184915,0.4307615769288229,0.6391477151795923,0.893427848123348
2005-05-09 11:20,-0.005100092044611482,0.282946713163587,0.42927984923446383,0.6390259783550989,0.8972174969725726
2005-05-10 14:15,-0.007568561547574015,0.28072751325980494,0.427806248446745,0.6389425018289687,0.9009678058903963
2005-05-11 17:10,-0.010000816188139805,0.27850510287253205,0.4263415378263794,0.6388968318209651,0.9046775165772076
2005-05-12 20:05,-0.012395305616875851,0.27628014302496784,0.4248864975519337,0.6388885072613122,0.9083453754922011
2005-05-13 23:00,-0.014750483885220267,0.27405331037580916,0.42344192427513727,0.6389170602840517,0.9119701345165111
2005-05-15 01:55,-0.017064810485572235,0.2718252968165088,0.4220086306526496,0.6389820167210345,0.9155505516222966
2005-05-16 04:50,-0.019336751408312758,0.26959680905158756,0.42058744485418087,0.6390828965959174,0.9190853915472663
2005-05-17 07:45,-0.021564780215513057,0.2673685681620186,0.4191792100467737,0.6392192146175025,0.9225734264743655
2005-05-18 10:40,-0.0237473791311128,0.26514130915164524,0.4177847838550447,0.6393904806717663,0.9260134367164097
2005-05-19 13:35,-0.02588304014712728,0.2629157804768252,0.4164050377973165,0.6395962003118827,0.9294042114051007
2005-05-20 16:30,-0.02797026614570991,0.2606927435592127,0.4150408566974074,0.6398358752455509,0.9327445491843123
2005-05-21 19:25,-0.030007572036607866,0.2584729722818772,0.413693138072033,0.6401090038189139,0.9360332589070965
2005-05-22 22:20,-0.031993485909656505,0.25625725246885,0.41236279149369626,0.6404150814963331,0.9392691603360351
2005-05-24 01:15,-0.03392655020201685,0.25404638134810165,0.411050737928914,0.6407536013352888,0.9424510848466966
2005-05-25 04:10,-0.035805322879655654,0.25184116699818243,0.40975790905175624,0.6411240544556419,0.9455778761336291
2005-05-26 07:05,-0.03762837863266416,0.24964242777863813,0.4084852465326202,0.6415259305024853,0.9486483909185164
2005-05-27 10:00,-0.0393943100839943,0.24745099174432142,0.40723370130215575,0.6419587181018033,0.9516614996600994
2005-05-28 12:55,-0.041101729011160715,0.24526769604374227,0.4060042327903056,0.6424219053081488,0.9546160872654564
2005-05-29 15:50,-0.042749267580331984,0.24309338630174662,0.4047978081404824,0.642914980043506,0.9575110538020355
2005-05-30 18:45,-0.044335579592389596,0.24092891598660587,0.40361540139882435,0.6434374305265306,0.9603453152101251
2005-05-31 21:40,-0.04585934174040829,0.2387751457617424,0.4024579926785336,0.6439887456913356,0.9631178040152681
2005-06-02 00:36,-0.047319254877925654,0.2366329428224121,0.4013265672993882,0.6445684155949462,0.9658274700399901
2005-06-03 03:31,-0.04871404529752982,0.2345031802174471,0.40022211490238147,0.645175931812599,0.9684732811145391
2005-06-04 06:26,-0.050042466019052545,0.23238673615645886,0.39914562853963587,0.6458107878199697,0.9710542237859106
2005-06-05 09:21,-0.051303298086840254,0.23028449330263576,0.39809810373959004,0.6464724793614942,0.9735693040248279
2005-06-06 12:16,-0.05249535187537652,0.22819733805153294,0.39708053754761685,0.64716050480385,0.9760175479299924
2005-06-07 15:11,-0.05361746840258358,0.22612615979615636,0.3960939275421814,0.6478743654736963,0.9783980024290517
2005-06-08 18:06,-0.05466852065015487,0.22407185017857628,0.39513927082663647,0.6486135659787902,0.9807097359758363
2005-06-09 21:01,-0.05564741489012276,0.22203530232851487,0.3942175629968625,0.6493776145115241,0.9829518392431515
2005-06-10 23:56,-0.056553092016930595,0.22001741008924208,0.39332979708491256,0.6501660231339492,0.9851234258105644
2005-06-12 02:51,-0.057384528884241615,0.21801906723110442,0.3924769624788467,0.6509783080433854,0.9872236328466395
2005-06-13 05:46,-0.05814073964563127,0.21604116665319523,0.39166004381902286,0.6518139898176123,0.9892516217848784
2005-06-14 08:41,-0.058820777098379295,0.21408459957344514,0.3908800198710304,0.6526725936387466,0.9912065789928677
2005-06-15 11:36,-0.059423734029444064,0.21215025470767754,0.3901378623755848,0.6535536494948111,0.9930877164338829
2005-06-16 14:31,-0.059948744562738854,0.2102390174380706,0.38943453487567037,0.6544566923580186,0.9948942723202829
2005-06-17 17:26,-0.060394985506807275,0.20835176897141844,0.38877099152121125,0.6553812623388541,0.996625511758114
2005-06-18 20:21,-0.06076167770190616,0.20648938548777446,0.3881481758516577,0.6563269048149343,0.9982807273821312
2005-06-19 23:16,-0.06104808736553452,0.20465273727996827,0.3875670195568357,0.657293170533679,0.9998592399805675
2005-06-21 02:11,-0.061253527435380706,0.2028426878845049,0.38702844121645585,0.6582796156878282,1.0013603991089413
2005-06-22 05:06,-0.06137735890865176,0.20106009320438892,0.3865333450186926,0.6592858019628421,1.002783583692193
2005-06-23 08:01,-0.061418992176689724,0.19930580062452297,0.3860826194583086,0.6603112965551525,1.0041282026143266
2005-06-24 10:56,-0.06137788835378022,0.19758064812020046,0.3856771360147762,0.6613556721603345,1.0053936952948772
2005-06-25 13:52,-0.06125356059899617,0.19588546335930324,0.3853177478109029,0.6624185069302315,1.0065795322514173
2005-06-26 16:47,-0.06104557542990907,0.19422106279893148,0.38500528825251534,0.6634993843979986,1.0076852156472578
2005-06-27 19:42,-0.06075355402695026,0.1925882507770018,0.38474056964973996,0.6645978933701775,1.0087102798236325
2005-06-28 22:37,-0.060377173527187855,0.1909878185996137,0.3845243818204939,0.6657136277847591,1.009654291815463
2005-06-30 01:32,-0.059916168306224926,0.18942054362476818,0.3843574906767984,0.6668461865343518,1.0105168518499632
2005-07-01 04:27,-0.05937033124691615,0.18788718834324963,0.3842406367945813,0.6679951732534594,1.0112975938271807
2005-07-02 07:22,-0.05873951499356028,0.18638849945741076,0.3841745339676589,0.6691601960689162,1.0119961857816273
2005-07-03 10:17,-0.058023633190157964,0.1849252069585497,0.3841598677466078,0.6703408673126117,1.012612330324179
2005-07-04 13:12,-0.0572226617013345,0.18349802320376007,0.38419729396329955,0.6715368031955246,1.013145765063311
2005-07-05 16:07,-0.05633663981446846,0.18210764199303378,0.3842874372418772,0.6727476234421783,1.0135962630047968
2005-07-06 19:02,-0.05536567142152071,0.18075473764744188,0.3844308894970083,0.6739729508846373,1.013963632928966
2005-07-07 21:57,-0.05430992617901226,0.17943996408923538,0.3846282084202693,0.6752124110151803,1.0142477197446091
2005-07-09 00:52,-0.05316964064463542,0.17816395392481862,0.3848799159555611,0.6764656314967343,1.0144484048185667
2005-07-10 03:47,-0.05194511938880353,0.17692731753140997,0.38518649676450367,0.6777322416303171,1.0145656062800963
2005-07-11 06:42,-0.05063673607957925,0.17573064214839829,0.38554839668275603,0.6790118717785727,1.014599279299025
2005-07-12 09:37,-0.049244934539201146,0.17457449097427258,0.3859660211683071,0.6803041527447031,1.014549416336747
2005-07-13 12:32,-0.04777022977053119,0.17345940227015513,0.38643973374276586,0.6816087151059533,1.0144160473690569
2005-07-14 15:27,-0.04621320895165548,0.17238588847092584,0.38696985442674514,0.6829251885009168,1.014199240079845
2005-07-15 18:22,-0.04457453239679132,0.1713544353049421,0.38755665817047874,0.6842532008699657,1.013899100024632
2005-07-16 21:17,-0.042854934481631024,0.1703655009233964,0.38820037328085055,0.6855923776481269,1.0135157707629334
2005-07-18 00:12,-0.041055224531303725,0.16941951504042352,0.38890117984602707,0.686942340909684,1.01304943395842
2005-07-19 03:08,-0.03917628766892767,0.16851687808501142,0.3896592081589775,0.6883027084639531,1.0125003094458387
2005-07-20 06:03,-0.0372190856227792,0.16765796036582545,0.39047453714118535,0.6896730929016373,1.0118686552636178
2005-07-21 08:58,-0.03518465749012445,0.16684310125014512,0.3913471927678656,0.6910531005911491,1.0111547676511312
2005-07-22 11:53,-0.03307412045551983,0.16607260835800308,0.3922771464961318,0.6924423306244945,1.010358981009504
2005-07-23 14:48,-0.03088867046159749,0.16534675677278915,0.39326431369749015,0.6938403737121441,1.0094816678249172
2005-07-24 17:43,-0.02862958283003103,0.16466578826946626,0.3943085520962114,0.6952468110265821,1.0085232385532685
2005-07-25 20:38,-0.026298212830563994,0.16402991056168756,0.395409660215071,0.6966612129940881,1.007484141465117
2005-07-26 23:33,-0.023895996195869573,0.16343929656905476,0.39656737583002466,0.6980831380344249,1.0063648624498063
2005-07-28 02:28,-0.021424449579804383,0.16289408370579722,0.397781374435515,0.6995121312482451,1.0051659247775908
2005-07-29 05:23,-0.018885170956836284,0.16239437319218927,0.3990512677220255,0.7009477230519172,1.0038878888186773
2005-07-30 08:18,-0.016279839960206988,0.16194022939005023,0.4003766020676327,0.7023894277596527,1.0025313517180305
2005-07-31 11:13,-0.01361021815636998,0.16153167916366062,0.4017568570453463,0.7038367421128426,1.00109694702479
2005-08-01 14:08,-0.010878149253154445,0.16116871126748192,0.4031914439480937,0.7052891437566007,0.9995853442750969
2005-08-02 17:03,-0.008085559239267903,0.1608512757621057,0.4046797043331649,0.706746089663475,0.997997248527263
2005-08-03 19:58,-0.005234456452335778,0.1605792834598186,0.4062209085881585,0.7082070145045365,0.9963333998479882
2005-08-04 22:53,-0.0023269315730339857,0.16035260540127913,0.4078142545203215,0.7096713289679288,0.9945945727485644
2005-08-06 01:48,0.0006348424575685074,0.16017107236473352,0.4094588659714389,0.7111384180252321,0.9927815755697661
2005-08-07 04:43,0.003648610600081703,0.1600344744093049,0.4111537914603081,0.7126076391459115,0.9908952498143132
2005-08-08 07:38,0.0067120359610928215,0.1599425604538497,0.4128980028549784,0.7140783204602894,0.9889364694256981
2005-08-09 10:33,0.009822700122585903,0.15989503789293524,0.4146903940769937,0.7155497588715592,0.9869061400121506
2005-08-10 13:28,0.01297810355942286,0.15989157225149214,0.416529779839955,0.7170212181174718,0.9848051980145054
2005-08-11 16:24,0.01617566614769317,0.15993178687973358,0.41841489442464774,0.7184919267823,0.9826346098168641
2005-08-12 19:19,0.019412727767090243,0.16001526268994154,0.4203443904932253,0.7199610762599591,0.9803953707987407
2005-08-13 22:14,0.02268654900038014,0.16014153793675207,0.4223168379449221,0.7214278186691658,0.9780885043274646
2005-08-15 01:09,0.025994311932927006,0.1603101080425824,0.42433072281571904,0.722891264721568,0.9757150606897369
2005-08-16 04:04,0.02933312105564101,0.16052042546987505,0.42638444622467664,0.7243504815440441,0.9732761159609853
2005-08-17 06:59,0.032700004274458516,0.16077189964184163,0.42847632336951014,0.7258044904563384,0.9707727708113757
2005-08-18 09:54,0.03609191402968326,0.16106389691341555,0.43060458257416023,0.727252264705398,0.9682061492472291
2005-08-19 12:49,0.0395057285285203,0.16139574059414621,0.4327673643911317,0.7286927271578696,0.9655773972866313
2005-08-20 15:44,0.042938253094203405,0.16176671102477647,0.4349627207614589,0.7301247479523518,0.962887681568011
2005-08-21 18:39,0.046386221635172586,0.1621760457092665,0.4371886142352115,0.7315471421131277,0.9601381878904645
2005-08-22 21:34,0.049846298237802955,0.16262293950405277,0.4394429172555335,0.7329586671272412,0.9573301196846232
2005-08-24 00:29,0.053315078886305156,0.16310654486634157,0.44172341150928957,0.7343580204869271,0.9544646964128064
2005-08-25 03:24,0.056789093313288186,0.16362597216323876,0.44402778734736903,0.735743837199508,0.9515431518973627
2005-08-26 06:19,0.060264806984889674,0.1641802900435773,0.4463536432779814,0.7371146872671335,0.9485667325758208
2005-08-27 09:14,0.06373862322402968,0.16476852587426577,0.4486984855360938,0.7384690731387522,0.9455366956817992
2005-08-28 12:09,0.06720688547563936,0.165389666243026,0.4510597277323798,0.7398054271369545,0.9424543073504521
2005-08-29 15:04,0.0706658797178038,0.1660426575294108,0.4534346905851486,0.7411221088625073,0.9393208406471975
2005-08-30 17:59,0.07411183702265434,0.16672640654597826,0.4558206017386872,0.7424174025795055,0.9361375735186351
2005-08-31 20:54,0.07754093627102931,0.16743978125152822,0.4582145956716,0.7436895145842974,0.9329057866644423
2005-09-01 23:49,0.08094930702498249,0.16818161153833294,0.46061371369882165,0.7449365705615235,0.9296267613290752
2005-09-03 02:44,0.08433303256211633,0.1689506900952513,0.46301490407092194,0.7461566129307382,0.9263017770122446
2005-09-04 05:40,0.08768815307611066,0.16974577334871932,0.465415022174656,0.7473475981874075,0.9229321090968299
2005-09-05 08:35,0.09101066904750743,0.17056558248351442,0.4678108308385063,0.7485073942421315,0.9195190263932895
2005-09-06 11:30,0.09429654478903937,0.17140880454526275,0.4701990007471837,0.7496337777622308,0.9160637885994498
2005-09-07 14:25,0.09754171217001484,0.17227409362667623,0.47257611096922814,0.7507244315200883,0.912567643674433
2005-09-08 17:20,0.10074207452400341,0.17316007213946188,0.4749386496017147,0.7517769417527578,0.9090318251258123
2005-09-09 20:15,0.10389351074434272,0.1740653321738776,0.4772830145362932,0.7527887955376538,0.9054575492089032
2005-09-10 23:10,0.10699187957203804,0.17498843694793534,0.47960551435087095,0.7537573781893643,0.9018460120371192
2005-09-12 02:05,0.11003302408068749,0.17592792234823407,0.4819023693313333,0.754679970682876,0.898198386602328
2005-09-13 05:00,0.11301277636294949,0.17688229856437354,0.48416971262763864,0.7555537471086942,0.8945158197043989
2005-09-14 07:55,0.11592696242342537,0.17785005181897337,0.486403591548942,0.756375772165687,0.8907994287887953
2005-09-15 10:50,0.11877140728273905,0.1788296461952908,0.48859996900236474,0.7571429986977145,0.8870502986912703
2005-09-16 13:45,0.12154194029752086,0.17981952556436606,0.49075472508000884,0.757852265280313,0.8832694782889301
2005-09-17 16:40,0.12423440070142355,0.18081811561375696,0.4928636587991824,0.7585002938641212,0.8794579770565099
2005-09-18 19:35,0.12684464337193924,0.18182382597976218,0.4949224900005591,0.7590836874818772,0.8756167615272716
2005-09-19 22:30,0.12936854482825666,0.1828350524851827,0.49692686140940684,0.7595989280262468,0.8717467516574217
2005-09-21 01:25,0.13180200946513265,0.18385017948453852,0.4988723408648484,0.7600423741059468,0.8678488170934411
2005-09-22 04:20,0.13414097602797237,0.18486758231870346,0.500754423722337,0.7604102589879955,0.863923773341523
2005-09-23 07:15,0.13638142433439204,0.18588562988092222,0.5025685354346271,0.7606986886342495,0.8599723778383378
2005-09-24 10:10,0.13851938224758764,0.1869026872961681,0.5043100343166119,0.7609036398406966,0.8559953259223754
2005-09-25 13:05,0.1405509329067438,0.1879171187156937,0.5059742144993657,0.7610209584883232,0.851993246705429
2005-09-26 16:00,0.14247222222008454,0.18892729022877794,0.507556309079064,0.7610463579147402,0.8479666988433006
2005-09-27 18:56,0.14427946662589702,0.18993157289347368,0.5090514934662874,0.7609754174161012,0.8439161662054535
2005-09-28 21:51,0.14596896112722224,0.19092834588830998,0.5104548889415521,0.7608035808892198,0.8398420534427977
2005-09-30 00:46,0.14753708760574413,0.1919159997867519,0.5117615664228163,0.7605261556241767,0.8357446814533074
2005-10-01 03:41,0.14898032342055212,0.19289293995625248,0.5129665504508881,0.7601383112581017,0.8316242827450508
2005-10-02 06:36,0.15029525029762048,0.19385759008375042,0.5140648233988269,0.7596350789012101,0.8274809966960344
2005-10-03 09:31,0.1514785635157096,0.19480839582934517,0.5150513299113875,0.7590113504465894,0.823314864710733
2005-10-04 12:26,0.15252708139461307,0.19574382860993078,0.5159209815807589,0.7582618780756694,0.8191258252729632
2005-10-05 15:21,0.15343775509168223,0.1966623895145025,0.5166686618649255,0.7573812739717195,0.814913708894832
2005-10-06 18:16,0.15420767871264807,0.19756261335285713,0.5172892312550892,0.7563640102541643,0.8106782329615336
2005-10-07 21:11,0.15483409974274764,0.19844307283929102,0.5177775326986375,0.755204419147012,0.8064189964720873
2005-10-09 00:06,0.15531442980433996,0.1993023829129627,0.5181283972843357,0.7538966933950985,0.8021354746757736
2005-10-10 03:01,0.1556462557471756,0.20013920519649953,0.5183366501964644,0.7524348869423318,0.7978270136042718
2005-10-11 05:56,0.15582735107755863,0.2009522525943464,0.518397116944724,0.7508129158867205,0.793492824499806
2005-10-12 08:51,0.15585568773273295,0.20174029403240512,0.5183046298768815,0.7490245597272879,0.7891319781391395
2005-10-13 11:46,0.15572944820685308,0.20250215934036753,0.5180540349811906,0.7470634629187182,0.7847433990539538
2005-10-14 14:41,0.15544703803498056,0.2032367442781781,0.5176401989857522,0.7449231367498717,0.7803258596476058
2005-10-15 17:36,0.15500709864159146,0.2039430157079497,0.5170580167620767,0.742596961563059,0.775877974208848
2005-10-16 20:31,0.1544085205601604,0.20462001691261647,0.5163024190402263,0.7400781893314251,0.7713981928229341
2005-10-17 23:26,0.15365045703043034,0.20526687306258432,0.5153683804430204,0.737359946612358,0.7668847951805801
2005-10-19 02:21,0.15273233798002395,0.20588279683153501,0.5142509278468678,0.7344352378953906,0.7623358842853493
2005-10-20 05:16,0.1516538843971722,0.2064670941624754,0.5129451490769843,0.7312969493638705,0.7577493800604143
2005-10-21 08:12,0.15041512310128613,0.20701917018511606,0.5114462019447299,0.7279378530899232,0.7531230128551505
2005-10-22 11:07,0.14901640191829546,0.20753853528549054,0.5097493236350708,0.724350611683296,0.7484543168528084
2005-10-23 14:02,0.1474584052675748,0.20802481132877443,0.5078498404521102,0.720527783414862,0.7437406233799049
2005-10-24 16:57,0.14574217016746954,0.2084777380360781,0.5057431779308895,0.7164618278366102,0.738979054118668
2005-10-25 19:52,0.14386910266645653,0.20889717951596298,0.5034248713237356,0.7121451119204774,0.7341665142237128
2005-10-26 22:47,0.14184099470692402,0.20928313095135534,0.5008905764694312,0.707569916738883,0.7292996853440378
2005-10-28 01:42,0.13966004142877164,0.2096357254424036,0.4981360810537707,0.7027284447108713,0.7243750185519602
2005-10-29 04:37,0.13732885891999375,0.2099552410057603,0.4951573162700928,0.6976128274383063,0.7193887271804611
2005-10-30 07:32,0.13485050242145719,0.21024210773067875,0.49195036888846916,0.6922151341572728,0.7143367795705211
2005-10-31 10:27,0.1322284849931079,0.21049691509219995,0.48851149374231945,0.6865273808305625,0.7092148917301284
2005-11-01 13:22,0.12946679664906668,0.21072041942160735,0.4848371266415481,0.6805415399082493,0.7040185199070916
2005-11-02 16:17,0.12656992396887246,0.21091355153422592,0.48092389772111876,0.6742495507836457,0.6987428530774059
2005-11-03 19:12,0.12354287019229737,0.2110774245145292,0.47676864523420104,0.6676433309729441,0.6933828053513149
2005-11-04 22:07,0.12039117580534431,0.21121334165838979,0.47236842979937743,0.6607147880480391,0.6879330082995845
2005-11-06 01:02,0.11712093962475367,0.21132280457221425,0.46772054911103633,0.6534558323521024,0.6823878032020232
2005-11-07 03:57,0.11373884038879456,0.21140752142854682,0.4628225531227498,0.6458583905292656,0.6767412332211808
2005-11-08 06:52,0.11025215886173184,0.21146941537763386,0.45767225971297504,0.6379144198997075,0.6709870355035246
2005-11-09 09:47,0.106668800459785,0.2115106331142716,0.45226777084303776,0.6296159237131619,0.6651186332112149
2005-11-10 12:42,0.10299731840623899,0.2115335535991485,0.44660748921722904,0.6209549673144037,0.6591291274874151
2005-11-11 15:37,0.09924693742339974,0.21154079693373384,0.44069013545494046,0.6119236952551691,0.6530112893582242
2005-11-12 18:32,0.09542757796912538,0.21153523338763497,0.43451476578484316,0.6025143493878964,0.6467575515744508
2005-11-13 21:28,0.09154988102592815,0.21151999257715542,0.4280807902716407,0.5927192879782834,0.6403600003970531
2005-11-15 00:23,0.08762523345022988,0.2114984727936801,0.42138799158529827,0.5825310058735125,0.6338103673294291
2005-11-16 03:18,0.08366579388993339,0.21147435048029958,0.41443654432364346,0.5719421557653958,0.6271000208008515
2005-11-17 06:13,0.07968451927793108,0.21145158985495088,0.40722703489844886,0.560945570587336,0.6202199578046016
2005-11-18 09:08,0.07569519190970381,0.21143445267815797,0.39976048199599357,0.549534287086283,0.6131607954952989
2005-11-19 12:03,0.07171244711297803,0.21142750816328543,0.39203835762292827,0.537701570611503,0.6059127627498322
2005-11-20 14:58,0.06775180151725102,0.21143564302702217,0.3840626087479963,0.5254409411625208,0.5984656916961293
2005-11-21 17:53,0.06382968193140642,0.211464071677634,0.37583567955100805,0.5127462007408461,0.5908090092148779
2005-11-22 20:48,0.05996345483742177,0.21151834653830776,0.36736053429011245,0.49961146205056606,0.5829317284190942
2005-11-23 23:43,0.056171456508189,0.21160436850271808,0.35864068079856803,0.4860311785941305,0.5748224401166632
2005-11-25 02:38,0.0524730237575039,0.21172839751973635,0.3496801946222474,0.4720001762107539,0.5664693042611224
2005-11-26 05:33,0.04888852533051352,0.2118970633039729,0.3404837438098038,0.4575136861070103,0.5578600413967307
2005-11-27 08:28,0.04543939394256402,0.21211737616862852,0.33105661436669964,0.4425673794291584,0.5489819241032862
2005-11-28 11:23,0.04214815897459656,0.21239673797690847,0.32140473638479017,0.4271574034286141,0.539821768446751
2005-11-29 14:18,0.03903847983341158,0.21274295320798542,0.3115347108597605,0.41128041927410075,0.5303659254424462
2005-11-30 17:13,0.03613517998475163,0.21316424013329005,0.3014538372078064,0.39493364156374655,0.5206002725368423
2005-12-01 20:08,0.033464281667492546,0.21366924209862756,0.29117014149395315,0.3781148795931896,0.5105102051150907
2005-12-02 23:03,0.031053041297076645,0.21426703890737253,0.2806924053840751,0.360822580436457,0.5000806280412446
2005-12-04 01:58,0.028929985566361727,0.2149671582997223,0.270030195832927,0.34305587389805314,0.4892959472385364
2005-12-05 04:53,0.02712494825204137,0.2157795875227272,0.25919389552045013,0.3248146193958709,0.47814006131716447
2005-12-06 07:48,0.025669107734863528,0.2167147849854929,0.2481947340492462,0.30609945483695233,0.46659635325787263
2005-12-07 10:44,0.02459502524170387,0.2177836919937357,0.23704481991519122,0.2869118475478719,0.4546476821587957
2005-12-08 13:39,0.023936683817747884,0.21899774455749388,0.22575717326445283,0.26725414732510944,0.44227637505457845
2005-12-09 16:34,0.023729528036878,0.22036888526552345,0.21434575944963163,0.2471296416712528,0.4294642188163881
2005-12-10 19:29,0.02401050445838071,0.22190957521961896,0.20282552339769472,0.22654261328422445,0.41619245214156686
2005-12-11 22:24,0.024818102838105704,0.2236328060217323,0.19121242480302508,0.2054983998693183,0.4024417576425602
2005-12-13 01:19,0.026192398102155567,0.22555211180644857,0.17952347415860126,0.18400345634481624,0.38819225404464136
2005-12-14 04:14,0.028175093091166448,0.22768158131104388,0.16777676963857174,0.16206541951392367,0.3734234885024142
2005-12-15 07:09,0.030809562083223496,0.23003586997498726,0.1559915348455776,0.1396931752774912,0.35811442904540935
2005-12-16 10:04,0.034140895103401125,0.23263021206038992,0.1441881574362862,0.11689692846381639,0.34224345716342564
2005-12-17 12:59,0.03821594302795672,0.23548043278457625,0.1323882286385346,0.09368827535329055,0.3257883605423959
2005-12-18 15:54,0.04308336349096481,0.2386029604554275,0.12061458367417133,0.07008027897870822,0.30872632596271155
2005-12-19 18:49,0.04879366760151049,0.24201483860003886,0.1088913431006242,0.04608754728165648,0.2910339323707245
2005-12-20 21:44,0.05539926747913315,0.24573373807653126,0.0972439550856149,0.021726314209890518,0.2726871441362549
2005-12-22 00:39,0.0629545246152331,0.24977796915854794,0.08569923862894857,-0.002985476158552214,0.2536613045086127
2005-12-23 03:34,0.07151579906850603,0.254166493581766,0.07428542774484437,-0.02802808237790827,0.2339311292830614
2005-12-24 06:29,0.0811414995018156,0.2589189365409499,0.06303221661948533,-0.05337987519298043,0.21347070069180052
2005-12-25 09:24,0.0918921340681561,0.264055598625864,0.05197080575786839,-0.07901724380152264,0.19225346153291095
2005-12-26 12:19,0.1038303621533554,0.26959746768389015,0.041133949134074754,-0.10491449872706288,0.1702522095510406
2005-12-27 15:14,0.11702104698322185,0.27556623059680707,0.030556002359244272,-0.1310437712062889,0.14743909208397865
2005-12-28 18:09,0.13153130910198135,0.2819842849583353,0.020272971882229818,-0.15737490899137818,0.12378560099104452
2005-12-29 21:04,0.14743058072983833,0.28887475063908225,0.010322565236927428,-0.18387536846789024,0.09926256787759541
2005-12-31 00:00,0.16479066100708162,0.29626148122483986,0.0007442423509386176,-0.21051010298535006,0.07384015963128157


==> data/Netflix/example_Netflix-DTF2.csv <==
time,186,110,29,196,180
1999-11-11 00:00,0.16488202308112854,0.16496889736832693,0.010150369890627883,0.030220545679199712,0.11889304808315404
1999-11-12 02:55,0.16421743358333796,0.16487592288682562,0.011968832829118578,0.027099528852695592,0.12050532702731148
1999-11-13 05:50,0.16363800449733873,0.16478152801258314,0.013579483412820711,0.024283819548833713,0.1219595976816756
1999-11-14 08:45,0.1631393848486576,0.16468624965398002,0.014996246167658184,0.021753769084465496,0.12326608115758658
1999-11-15 11:40,0.1627173709350268,0.16459057741923186,0.016232359486502396,0.019490661050262204,0.12443451062058422
1999-11-16 14:35,0.16236790274901847,0.16449495626292335,0.01730040225717755,0.017476676693245097,0.12547414953237426
1999-11-17 17:30,0.16208706046105556,0.16439978902435845,0.018212319649730566,0.015694861341179978,0.12639380934012326
1999-11-18 20:25,0.1618710609622413,0.16430543886114823,0.018979448085060843,0.014129091842687624,0.12720186662703067
1999-11-19 23:20,0.16171625446649757,0.16421223158138037,0.019612539406359403,0.012764044997753604,0.12790627973768737
1999-11-21 02:15,0.1616191211714717,0.16412045787762827,0.02012178427441437,0.011585166953710535,0.12851460489151467
1999-11-22 05:10,0.16157626797767377,0.16403037546597138,0.020516834807345216,0.010578643542342975,0.12903401179727209
1999-11-23 08:05,0.16158442526529732,0.16394221113311577,0.020806826484885757,0.00973137153425338,0.1294712987813616
1999-11-24 11:00,0.16164044372817685,0.16385616269463119,0.02100039933687281,0.009030930787177899,0.12983290744235648
1999-11-25 13:55,0.16174129126432324,0.1637724008672321,0.021105718435189158,0.008465557265355528,0.13012493684396742
1999-11-26 16:50,0.1618840499224848,0.16369107105795927,0.021130493707935682,0.008024116907634549,0.13035315725833857
1999-11-27 19:45,0.1620659129041621,0.16361229507304825,0.02108199909422534,0.007696080322429327,0.1305230234713476
1999-11-28 22:40,0.16228418162052394,0.16353617274918153,0.020967091057551318,0.0074714982880892955,0.1306396876613325
1999-11-30 01:35,0.16253626280363934,0.16346278350977128,0.02079222647529176,0.007340978037770812,0.13070801186239164
1999-12-01 04:30,0.16281966567146602,0.16339218784882825,0.020563479921496652,0.007295660308289459,0.13073258002319396
1999-12-02 07:25,0.16313199914601487,0.16332442874491854,0.02028656035973231,0.0073271971329135765,0.13071770967197685
1999-12-03 10:20,0.16347096912411227,0.1632595330076343,0.019966827262354686,0.0074277303584854015,0.1306674631981827
1999-12-04 13:15,0.1638343758001829,0.163197512558943,0.019609306172224658,0.0075898708676851445,0.1305856587609549
1999-12-05 16:11,0.16422011104047052,0.16313836565171091,0.019218703722490668,0.007806678487672886,0.1304758808344874
1999-12-06 19:06,0.16462615580811296,0.16308207802763924,0.01879942212972069,0.008071642566762849,0.1303414904000023
1999-12-07 22:01,0.1650505776384873,0.1630286240167848,0.01835557317529503,0.008378663201181136,0.1301856347939108
1999-12-09 00:56,0.16549152816424406,0.1629779675807771,0.01789099168962857,0.008722033094368586,0.13001125722149917
1999-12-10 03:51,0.16594724068942662,0.16293006330179216,0.01740924855346604,0.009096420031658281,0.12982110594528018
1999-12-11 06:46,0.16641602781212073,0.1628848573192706,0.016913663230109524,0.009496849953584019,0.12961774315692612
1999-12-12 09:41,0.16689627909500865,0.1628422882163295,0.01640731584218623,0.009918690611388725,0.12940355354152536
1999-12-13 12:36,0.16738645878326852,0.16280228785774759,0.015893058806166246,0.010357635788739605,0.12918075254267974
1999-12-14 15:31,0.1678851035692181,0.16276478218135665,0.01537352803757129,0.010809690073965206,0.1289513943367851
1999-12-15 18:26,0.16839082040311673,0.16272969194462128,0.01485115373949586,0.011271154167518588,0.12871737952463747
1999-12-16 21:21,0.1689022843495401,0.1626969334281278,0.014328170786748654,0.011738610709698866,0.12848046254832424
1999-12-18 00:16,0.1694182364887386,0.16266641909766727,0.013806628717638533,0.01220891061402285,0.12824225884117618
1999-12-19 03:11,0.16993748186239493,0.16263805822653432,0.013288401345129583,0.012679159891956865,0.1280042517183747
1999-12-20 06:06,0.17045888746319487,0.16261175747962694,0.012775195998808317,0.013146706955064896,0.1277677990156359
1999-12-21 09:01,0.17098138026762705,0.16258742146087626,0.012268562408825734,0.013609130380937834,0.12753413948321682
1999-12-22 11:56,0.17150394531142854,0.16256495322549952,0.011769901242704689,0.014064227129595958,0.1273043989423225
1999-12-23 14:51,0.17202562380710074,0.16254425475851203,0.011280472305623554,0.01451000119736462,0.12707959621082252
1999-12-24 17:46,0.17254551130289633,0.16252522742090478,0.01080140241455839,0.014944652695512317,0.12686064880503303
1999-12-25 20:41,0.17306275588273598,0.16250777236484026,0.010333692956343121,0.015366567341284082,0.12664837842413784
1999-12-26 23:36,0.17357655640643394,0.16249179091918095,0.009878227139540036,0.015774306349184558,0.12644351622369937
1999-12-28 02:31,0.1740861607896951,0.16247718494662963,0.009435776949688932,0.016166596710729647,0.12624670788452252
1999-12-29 05:27,0.17459086432329318,0.1624638571737117,0.009007009817307773,0.01654232185110799,0.12605851848300634
1999-12-30 08:22,0.17509000803086477,0.1624517114947997,0.008592495007764017,0.016900512651501692,0.12587943716896255
1999-12-31 11:17,0.17558297706475334,0.16244065325133406,0.008192709741905974,0.017240338826074064,0.12570988165673608
2000-01-01 14:12,0.17606919913933758,0.16243058948736833,0.007808045056117374,0.01756110064290245,0.12555020253532118
2000-01-02 17:07,0.17654814300128424,0.162421429182519,0.007438811410233004,0.017862220978388632,0.1254006874030278
2000-01-03 20:02,0.1770193169361626,0.16241308346337383,0.007085244051542067,0.01814323769494225,0.1252615648321178
2000-01-04 22:57,0.17748226731087463,0.16240546579437473,0.006747508142879222,0.018403796331976086,0.1251330081686936
2000-01-06 01:52,0.17793657715132677,0.16239849214915875,0.0064257036626211295,0.018643643100491436,0.12501513917299856
2000-01-07 04:47,0.17838186475482867,0.162392081163308,0.006119870084157958,0.01886261817179738,0.12490803150514705
2000-01-08 07:42,0.1788177823366322,0.16238615426942804,0.0058299908422639185,0.019060649251099765,0.12481171406119462
2000-01-09 10:37,0.17924401471010054,0.1623806358154427,0.005555997593547551,0.019237745426971126,0.12472617416431853
2000-01-10 13:32,0.17966027799994944,0.16237545316696506,0.005297774277999087,0.01939399128790606,0.1246513606157688
2000-01-11 16:27,0.18006631838803233,0.16237053679457147,0.005055160988455071,0.019529541297402225,0.12458718661012946
2000-01-12 19:22,0.18046191089113497,0.162365820346781,0.004827957654617576,0.019644614419220774,0.1245335325193122
2000-01-13 22:17,0.18084685817025042,0.1623612407095119,0.004615927548088802,0.019739488984691245,0.12449024854959446
2000-01-15 01:12,0.18122098937081177,0.1623567380527614,0.0044188006147032055,0.019814497794132552,0.12445715727590041
2000-01-16 04:07,0.18158415899335978,0.16235225586522767,0.004236276640269848,0.019870023444669455,0.12443405605741648
2000-01-17 07:02,0.18193624579413215,0.16234774097756682,0.00406802825566778,0.019906493876915787,0.12442071933852693
2000-01-18 09:57,0.18227715171505154,0.1623431435749541,0.003913703787080919,0.0199243781331975,0.1244169008389494
2000-01-19 12:52,0.18260680084262362,0.1623384171995934,0.0037729299569791708,0.01992418232017648,0.12442233563685004
2000-01-20 15:47,0.18292513839521513,0.16233351874379545,0.0036453144413261945,0.01990644576892181,0.12443674214861733
2000-01-21 18:43,0.18323212973823327,0.16232840843422064,0.0035304482883075222,0.01987173738565981,0.1244598240088771
2000-01-22 21:38,0.18352775942669902,0.16232304980786266,0.0034279082037470265,0.01982065218661283,0.12449127185423427
2000-01-24 00:33,0.18381203027472465,0.16231740968032712,0.003337258708225266,0.019753808010513102,0.12453076501413413
2000-01-25 03:28,0.1840849624514111,0.1623114581069328,0.003258054170764177,0.019671842402545103,0.12457797311214569
2000-01-26 06:23,0.18434659260267788,0.16230516833715125,0.003189840723813425,0.019575409663643156,0.12463255758087778
2000-01-27 09:18,0.18459697299855182,0.16229851676287224,0.0031321580641276714,0.01946517805923373,0.12469417309365297
2000-01-28 12:13,0.18483617070543581,0.16229148286096884,0.003084541143997324,0.019341827181667465,0.12476246891597798
2000-01-29 15:08,0.18506426678289523,0.16228404913061292,0.0030465217571590125,0.01920604546075172,0.12483709017976652
2000-01-30 18:03,0.185281355504485,0.16227620102577636,0.0030176300235879583,0.019058527816942145,0.12491767908318398
2000-01-31 20:58,0.18548754360217634,0.16226792688333322,0.0029973957772499865,0.01889997345190092,0.12500387601891405
2000-02-01 23:53,0.18568294953390618,0.1622592178471614,0.0029853498607672058,0.018731083771284657,0.1250953206335532
2000-02-03 02:48,0.18586770277381492,0.16225006778862727,0.002981025330833026,0.01855256043475903,0.12519165282077796
2000-02-04 05:43,0.18604194312471917,0.1622404732238161,0.002983958578098425,0.018365103528382,0.12529251365084437
2000-02-05 08:38,0.18620582005237937,0.16223043322786002,0.0029936903651344854,0.01816940985463955,0.12539754623891075
2000-02-06 11:33,0.18635949204112667,0.16221994934669567,0.003009766785968787,0.01796617133554171,0.12550639655460147
2000-02-07 14:28,0.18650312597041607,0.1622090255065727,0.00303174015058337,0.017756073524329535,0.12561871417516038
2000-02-08 17:23,0.18663689651188053,0.16219766792161483,0.003059169797657843,0.017539794221464483,0.1257341529844734
2000-02-09 20:18,0.18676098554646287,0.16218588499972586,0.0030916228387360134,0.017318002190698345,0.12585237182017345
2000-02-10 23:13,0.18687558160120904,0.16217368724711717,0.0031286748369001166,0.01709135597114997,0.1259730350709754
2000-02-12 02:08,0.18698087930530854,0.16216108717171868,0.0031699104229276354,0.016860502781426923,0.12609581322632485
2000-02-13 05:03,0.18707707886497876,0.1621480991857246,0.0032149238518250495,0.016626077511950554,0.1262203833803834
2000-02-14 07:59,0.1871643855567845,0.1621347395075128,0.003263319502524814,0.01638870180176727,0.12634642969230703
2000-02-15 10:54,0.18724300923900145,0.16212102606316306,0.00331471232345483,0.016148983196215244,0.12647364380472675
2000-02-16 13:49,0.1873131638806255,0.16210697838778748,0.0033687282265862373,0.0159075143819587,0.12660172522226484
2000-02-17 16:44,0.18737506710764257,0.16209261752687837,0.003425004432494827,0.015664872495979976,0.12673038165188
2000-02-18 19:39,0.1874289397661773,0.16207796593786283,0.0034831897688751695,0.015421618505234796,0.12685932930677274
2000-02-19 22:34,0.18747500550213755,0.1620630473920492,0.003542944924868327,0.01517829665378942,0.1269882931755208
2000-02-21 01:29,0.18751349035698678,0.16204788687713284,0.0036039426634879718,0.014935433974330808,0.12711700725807762
2000-02-22 04:24,0.1875446223792731,0.16203251050042458,0.0036658679943432776,0.014693539861064947,0.12724521477020118
2000-02-23 07:19,0.18756863125155185,0.16201694539295391,0.003728418308789727,0.014453105701095259,0.12737266831783706
2000-02-24 10:14,0.1875857479323433,0.16200121961458677,0.003791303479559874,0.014214604561475663,0.12749913004292918
2000-02-25 13:09,0.18759620431277182,0.16198536206029723,0.003854245926857361,0.013978490929214105,0.12762437174208507
2000-02-26 16:04,0.18760023288753813,0.1619694023677097,0.003916980652816482,0.013745200501603161,0.1277481749594698
2000-02-27 18:59,0.18759806643987903,0.16195337082603678,0.003979255246187197,0.013515150024318745,0.12787033105527038
2000-02-28 21:54,0.1875899377401765,0.16193729828651549,0.004040829859002407,0.013288737174841747,0.1279906412510101
2000-03-01 00:49,0.18757607925788297,0.16192121607444437,0.004101477156951944,0.013066340488809058,0.1281089166529643
2000-03-02 03:44,0.18755672288643008,0.16190515590291746,0.004160982245107719,0.012848319326994956,0.1282249782548821
2000-03-03 06:39,0.18753209968079898,0.1618891497883362,0.004219142570586337,0.012635013880709423,0.12833865692116925
2000-03-04 09:34,0.18750243960743154,0.16187322996778356,0.004275767803676014,0.012426745213453022,0.12844979335166254
2000-03-05 12:29,0.18746797130616533,0.16185742881833012,0.004330679698899512,0.012223815336762534,0.12855823802907357
2000-03-06 15:24,0.1874289218638857,0.1618417787783392,0.004383711937424775,0.012026507318244145,0.12866385115014833
2000-03-07 18:19,0.18738551659958388,0.16182631227083039,0.00443470995217872,0.011835085419859392,0.12876650254155103
2000-03-08 21:15,0.187337978860526,0.16181106162895637,0.004483530736972871,0.011649795264603496,0.1288660715614438
2000-03-10 00:10,0.18728652982923213,0.16179605902364158,0.004530042640889062,0.011470864029780703,0.1289624469876952
2000-03-11 03:05,0.18723138834097464,0.16178133639342349,0.004574125149131178,0.011298500665135436,0.1290555268936277
2000-03-12 06:00,0.18717277071151045,0.161766925376538,0.004615668651493307,0.011132896134182224,0.12914521851216326
2000-03-13 08:55,0.18711089057476302,0.16175285724527674,0.0046545741995496215,0.010974223677119643,0.12923143808920995
2000-03-14 11:50,0.18704595873017563,0.1617391628426486,0.004690753253627333,0.010822639093776676,0.12931411072709312
2000-03-15 14:45,0.18697818299946517,0.16172587252136456,0.00472412742057568,0.010678281045113036,0.12939317021880148
2000-03-16 17:40,0.1869077680925049,0.16171301608516864,0.004754628183299303,0.010541271371829863,0.1294685588737965
2000-03-17 20:35,0.18683491548207254,0.16170062273252542,0.004782196622989315,0.010411715428718105,0.1295402273360966
2000-03-18 23:30,0.18675982328720528,0.16168872100267664,0.004806783134934461,0.010289702433418868,0.12960813439532431
2000-03-20 02:25,0.18668268616490394,0.16167733872407372,0.0048283471387605,0.010175305828324266,0.12967224679137385
2000-03-21 05:20,0.18660369520993675,0.16166650296518847,0.0048468567839111965,0.010068583654396557,0.12973253901333232
2000-03-22 08:15,0.18652303786249724,0.1616562399876988,0.004862288651131613,0.00996957893573544,0.12978899309325842
2000-03-23 11:10,0.18644089782346873,0.16164657520205217,0.0048746274507030785,0.009878320073767599,0.12984159839540288
2000-03-24 14:05,0.1863574549770659,0.16163753312539011,0.004883865718113209,0.009794821249981767,0.12989035140142166
2000-03-25 17:00,0.1862728853206112,0.1616291373418321,0.004890003507839094,0.009719082836179282,0.1299352554921177
2000-03-26 19:55,0.1861873609012217,0.1616214104650998,0.004893048085868865,0.009651091811247903,0.12997632072621962
2000-03-27 22:50,0.18610104975918007,0.16161437410346943,0.0048930136215645514,0.009590822183520059,0.13001356361668062
2000-03-29 01:45,0.18601411587776837,0.16160804882703136,0.004889920879432852,0.009538235417805963,0.13004700690496607
2000-03-30 04:40,0.1859267191393468,0.16160245413723656,0.004883796911346175,0.009493280866242182,0.13007667933376937
2000-03-31 07:35,0.1858390152874663,0.1615976084387075,0.004874674749721267,0.009455896202130165,0.13010261541858087
2000-04-01 10:31,0.18575115589480518,0.16159352901328752,0.004862593102137866,0.00942600785598019,0.13012485521851072
2000-04-02 13:26,0.18566328833672519,0.1615902319962998,0.004847596047851177,0.009403531453009317,0.1301434441067493
2000-04-03 16:21,0.18557555577024654,0.1615877323549893,0.004829732736629247,0.009388372251383337,0.1301584325410297
2000-04-04 19:16,0.18548809711824424,0.16158604386911363,0.004809057090313804,0.009380425580520768,0.130169875834437
2000-04-05 22:11,0.18540104705867627,0.16158517911365144,0.004785627507487608,0.009379577278818246,0.13017783392689392
2000-04-07 01:06,0.18531453601864803,0.16158514944359256,0.00475950657159635,0.009385704130180278,0.13018237115763281
2000-04-08 04:01,0.18522869017313492,0.16158596498077607,0.004730760762864092,0.009398674298777027,0.1301835560389491
2000-04-09 06:56,0.185143631448179,0.16158763460273587,0.004699460174306627,0.009418347761478985,0.13018146103151396
2000-04-10 09:51,0.18505947752837948,0.161590165933517,0.004665678232131237,0.009444576737446753,0.13017616232150964
2000-04-11 12:46,0.1849763418685087,0.1615935653364232,0.004629491420793483,0.009477206114386821,0.13016773959983424
2000-04-12 15:41,0.18489433370907915,0.16159783790865218,0.004590979012954868,0.009516073871009278,0.13015627584361028
2000-04-13 18:36,0.18481355809569716,0.1616029874777805,0.004550222804571805,0.009561011495249322,0.1301418571002145
2000-04-14 21:31,0.1847341159020392,0.16160901660005153,0.0045073068553275475,0.009611844397844238,0.13012457227403573
2000-04-16 00:26,0.18465610385629389,0.16161592656042484,0.004462317234594684,0.009668392320878433,0.13010451291615194
2000-04-17 03:21,0.18457961457090932,0.16162371737434283,0.004415341773109621,0.009730469740938857,0.13008177301710627
2000-04-18 06:16,0.18450473657550173,0.16163238779116812,0.004366469820512309,0.009797886266537631,0.1300564488029495
2000-04-19 09:11,0.18443155435276562,0.1616419352992468,0.004315792008898395,0.009870447029493828,0.13002863853470303
2000-04-20 12:06,0.18436014837724973,0.1616523561325533,0.004263400022509481,0.009947953069978477,0.1299984423113875
2000-04-21 15:01,0.1842905951568539,0.16166364527886523,0.004209386373676696,0.010030201714949255,0.12996596187674883
2000-04-22 17:56,0.184222967276903,0.16167579648942837,0.004153844185113317,0.010116986949730622,0.1299313004298038
2000-04-23 20:51,0.18415733344667262,0.16168880229005786,0.004096866978647515,0.010208099782499286,0.12989456243931696
2000-04-24 23:47,0.1840937585482248,0.16170265399363284,0.0040385484704650865,0.01030332860147154,0.12985585346231088
2000-04-26 02:42,0.1840323036874307,0.16171734171393443,0.003978982372921838,0.010402459524592705,0.12981527996670097
2000-04-27 05:37,0.18397302624705306,0.16173285438078056,0.003918262202979653,0.010505276741556241,0.12977294915813942
2000-04-28 08:32,0.1839159799417648,0.16174917975640815,0.0038564810972969987,0.010611562847990336,0.12972896881114104
2000-04-29 11:27,0.18386121487498525,0.16176630445305917,0.0037937316340084376,0.010721099171674603,0.12968344710455693
2000-04-30 14:22,0.18380877759741893,0.1617842139517155,0.0037301056612024236,0.010833666090651839,0.1296364924614547
2000-05-01 17:17,0.18375871116718007,0.16180289262194297,0.003665694132110167,0.010949043343133763,0.12958821339345267
2000-05-02 20:12,0.18371105521139514,0.16182232374279173,0.0036005869469988294,0.011067010329095683,0.12953871834955097
2000-05-03 23:07,0.183665845989176,0.16184248952470623,0.003534872801760236,0.011187346403476989,0.12948811556949677
2000-05-05 02:02,0.1836231164558566,0.16186337113240207,0.0034686390431740294,0.011309831160927847,0.12943651294170583
2000-05-06 04:57,0.18358289632839392,0.16188494870865547,0.003401971530815867,0.011434244712031277,0.12938401786576792
2000-05-07 07:52,0.18354521215183364,0.1619072013989663,0.0033349545055779833,0.011560367950967931,0.1293307371195467
2000-05-08 10:47,0.18351008736674262,0.16193010737704427,0.0032676704647569277,0.01168798281458544,0.1292767767308838
2000-05-09 13:42,0.1834775423775169,0.16195364387107258,0.0032002000436567174,0.011816872532852879,0.12922224185391046
2000-05-10 16:37,0.18344759462147375,0.16197778719070624,0.0031326219036571373,0.011946821870691321,0.12916723664996413
2000-05-11 19:32,0.18342025863863826,0.16200251275475794,0.003065012626675606,0.012077617361179377,0.1291118641731001
2000-05-12 22:27,0.1833955461421412,0.16202779511952647,0.002997446615963101,0.012209047530142264,0.12905622626018895
2000-05-14 01:22,0.1833734660891434,0.1620536080077286,0.0029299960031531624,0.012340903112150026,0.12900042342557622
2000-05-15 04:17,0.18335402475220608,0.16207992433798393,0.0028627305614890852,0.012472977257948381,0.12894455476028688
2000-05-16 07:12,0.18333722579103176,0.16210671625481526,0.00279571762514369,0.012605065733358761,0.12888871783574563
2000-05-17 10:07,0.18332307032449568,0.16213395515912157,0.002729022014542115,0.012736967109700487,0.12883300861198
2000-05-18 13:03,0.18331155700289936,0.16216161173907873,0.002662705967597545,0.012868482945778748,0.12877752135027482
2000-05-19 15:58,0.18330268208037215,0.16218965600143176,0.002596829076760815,0.012999417961506943,0.12872234853023629
2000-05-20 18:53,0.1832964394873538,0.16221805730313543,0.0025314482317853326,0.013129580203227853,0.12866758077122412
2000-05-21 21:48,0.1832928209030918,0.16224678438330253,0.00246661756810046,0.013258781200807451,0.12861330675810678
2000-05-23 00:43,0.18329181582808912,0.16227580539542563,0.0024023884206910984,0.013386836116584783,0.1285596131712896
2000-05-24 03:38,0.1832934116564416,0.16230508793982817,0.0023388092833692975,0.01351356388626232,0.1285065846209646
2000-05-25 06:33,0.1832975937480039,0.16233459909631154,0.002275925773327761,0.013638787351830328,0.12845430358552734
2000-05-26 09:28,0.18330434550032854,0.16236430545696018,0.0022137806008600824,0.013762333386622166,0.1284028503541032
2000-05-27 12:23,0.1833136484203212,0.16239417315906907,0.0021524135441302467,0.013884033012604408,0.12835230297312306
2000-05-28 15:18,0.18332548219556005,0.1624241679181559,0.0020918614288720633,0.014003721510007477,0.12830273719688706
2000-05-29 18:13,0.18333982476522764,0.16245425506102845,0.0020321581128988353,0.014121238519410273,0.12825422644205078
2000-05-30 21:08,0.18335665239060595,0.16248439955886768,0.0019733344753013055,0.01423642813639156,0.12820684174597025
2000-06-01 00:03,0.18337593972508742,0.1625145660602983,0.001915418410205691,0.014349138998871414,0.1281606517288333
2000-06-02 02:58,0.1833976598836568,0.1625447189244117,0.0018584348249753857,0.014459224367262935,0.12811572255951245
2000-06-03 05:53,0.18342178451180136,0.1625748222537123,0.001802405642722063,0.01456654219756226,0.1280721179250641
2000-06-04 08:48,0.18344828385380485,0.16260483992695363,0.0017473498090047057,0.014670955207503528,0.12802989900380315
2000-06-05 11:43,0.18347712682038902,0.16263473563183808,0.001693283302586196,0.014772330935914846,0.12798912444187877
2000-06-06 14:38,0.18350828105566291,0.16266447289754873,0.0016402191501240226,0.014870541795406894,0.12794985033327494
2000-06-07 17:33,0.1835417130033432,0.16269401512708664,0.0015881674446616978,0.014965465118531335,0.12791213020316072
2000-06-08 20:28,0.18357738797221212,0.16272332562938552,0.0015371353677956778,0.015056983197548779,0.1278760149945124
2000-06-09 23:23,0.1836152702007797,0.16275236765117704,0.0014871272153899467,0.015144983317947058,0.1278415530579291
2000-06-11 02:19,0.18365532292111858,0.16278110440858412,0.001438144426708532,0.015229357785852715,0.12780879014456334
2000-06-12 05:14,0.18369750842184232,0.1628094991184112,0.001390185616839068,0.015310003949475709,0.12777776940208757
2000-06-13 08:09,0.18374178811019942,0.1628375150291151,0.0013432466122775266,0.015386824214740358,0.12774853137361497
2000-06-14 11:04,0.18378812257325505,0.16286511545142723,0.001297320489552209,0.01545972605524007,0.12772111399949632
2000-06-15 13:59,0.18383647163813704,0.16289226378860877,0.0012523976167544415,0.015528622016668825,0.12769555262191065
2000-06-16 16:54,0.1838867944313218,0.16291892356631416,0.0012084656978540442,0.015593429715875046,0.127671879992169
2000-06-17 19:49,0.1839390494369381,0.16294505846204396,0.00116550981967313,0.015654071834686145,0.12765012628065056
2000-06-18 22:44,0.18399319455406798,0.16297063233416917,0.0011235125013952657,0.01571047610865345,0.12763031908928957
2000-06-20 01:39,0.18404918715302535,0.1629956092505015,0.0010824537464845796,0.015762575310865418,0.12761248346653167
2000-06-21 04:34,0.18410698413059434,0.16301995351639997,0.001042311096896495,0.015810307230979176,0.1275966419246793
2000-06-22 07:29,0.18416654196421064,0.16304362970238778,0.001003059689455424,0.015853614649618458,0.12758281445954406
2000-06-23 10:24,0.18422781676507147,0.1630666026712704,0.0009646723142827524,0.015892445308289038,0.12757101857232636
2000-06-24 13:19,0.18429076433015618,0.1630888376047313,0.0009271194751557937,0.015926751874955458,0.12756126929364103
2000-06-25 16:14,0.18435534019315128,0.16311030002939825,0.0008903694516799593,0.01595649190543383,0.12755357920960964
2000-06-26 19:09,0.18442149967426041,0.1631309558423586,0.0008543883631614707,0.015981627800741804,0.12754795848993902
2000-06-27 22:04,0.1844891979288949,0.16315077133611433,0.000819140234064264,0.016002126760557983,0.12754441491790758
2000-06-29 00:59,0.18455838999523178,0.16316971322296175,0.0007845870609398675,0.01601796073293149,0.12754295392218004
2000-06-30 03:54,0.18462903084063195,0.16318774865878577,0.0007506888807196632,0.016029106360392037,0.12754357861037294
2000-07-01 06:49,0.18470107540691205,0.16320484526625484,0.0007174038402619071,0.016035544922601508,0.12754628980429378
2000-07-02 09:44,0.1847744786544623,0.16322097115740816,0.0006846882670441257,0.016037262275691466,0.12755108607677607
2000-07-03 12:39,0.18484919560520552,0.16323609495562275,0.0006524967408971655,0.016034248788426908,0.12755796379003542
2000-07-04 15:35,0.18492518138439443,0.16325018581695436,0.0006207821666786711,0.016026499275339612,0.1275669171354706
2000-07-05 18:30,0.18500239126124218,0.1632632134508401,0.0005894958477803691,0.016014012926968413,0.12757793817483581
2000-07-06 21:25,0.1850807806883833,0.1632751481401577,0.0005585875603758561,0.01599679323734493,0.12759101688270974
2000-07-08 00:20,0.18516030534016736,0.16328596076063262,0.0005280056283041429,0.01597484792886006,0.1276061411901902
2000-07-09 03:15,0.18524092114977997,0.16329562279958704,0.0004976969985003854,0.015948188874649438,0.12762329702974057
2000-07-10 06:10,0.18532258434519405,0.1633041063740246,0.0004676073168743966,0.015916832018626398,0.12764246838111953
2000-07-11 09:05,0.18540525148395343,0.1633113842480468,0.0004376810045484819,0.015880797293298332,0.12766363731832261
2000-07-12 12:00,0.185488879486788,0.16331742984959338,0.0004078613343646148,0.01584010853549167,0.1276867840574675
2000-07-13 14:55,0.1855734256700651,0.16332221728650695,0.00037809050757453555,0.015794793400120244,0.12771188700555547
2000-07-14 17:50,0.1856588477770803,0.1633257213619154,0.0003483097306225952,0.015744883272113597,0.12773892281004234
2000-07-15 20:45,0.18574510400819153,0.16332791758893025,0.00031845929194708467,0.015690413176639717,0.12776786640915286
2000-07-16 23:40,0.1858321530498016,0.1633287822046593,0.0002884786387097049,0.015631421687736402,0.12779869108287492
2000-07-18 02:35,0.18591995410219464,0.1633282921835297,0.00025830645337955593,0.015567950835476435,0.12783136850457005
2000-07-19 05:30,0.1860084669062333,0.1633264252499258,0.00022788073009444298,0.015500046011781371,0.12786586879313755
2000-07-20 08:25,0.18609765176892357,0.16332315989013305,0.00019713885072310255,0.015427755875003502,0.12790216056567272
2000-07-21 11:20,0.1861874695878522,0.16331847536359637,0.00016601766055822365,0.015351132253388272,0.12794021099055705
2000-07-22 14:15,0.18627788187451144,0.1633123517134883,0.00013445354356639294,0.015270230047526479,0.12797998584092546
2000-07-23 17:10,0.186368850776511,0.16330476977658942,0.00010238249713172276,0.015185107131913428,0.1280214495484492
2000-07-24 20:05,0.18646033909869364,0.1632957111924836,6.974020622306509e-05,0.015095824255714041,0.12806456525738136
2000-07-25 23:00,0.18655231032316283,0.16328515841206778,3.646211692162615e-05,0.015002444942844195,0.1281092948788093
2000-07-27 01:55,0.18664472862822784,0.16327309470538295,2.483509251000049e-06,0.014905035391472893,0.1281555991450593
2000-07-28 04:51,0.18673755890628474,0.16325950416876447,-3.2260430755770564e-05,0.014803664373040204,0.12820343766420306
2000-07-29 07:46,0.186830766780639,0.16324437173131953,-6.783453980406529e-05,0.014698403130896959,0.12825276897461335
2000-07-30 10:41,0.18692431862128328,0.16322768316073227,-0.00010430360696081498,0.014589325278656001,0.1283035505995196
2000-07-31 13:36,0.18701818155964367,0.16320942506840388,-0.0001417323042005314,0.014476506698354347,0.1283557391015151
2000-08-01 16:31,0.18711232350230556,0.16318958491392999,-0.00018018511793030378,0.014360025438514334,0.1284092901369689
2000-08-02 19:26,0.18720671314373086,0.1631681510089227,-0.00021972628153908713,0.01423996161219837,0.1284641585102939
2000-08-03 22:21,0.1873013199779856,0.16314511252018074,-0.00026041970902174194,0.014116397295134725,0.1285202982280314
2000-08-05 01:16,0.18739611430948352,0.16312045947221543,-0.00030232892971834846,0.01398941642401294,0.12857766255270264
2000-08-06 04:11,0.18749106726276635,0.1630941827491393,-0.000345517024214273,0.013859104695020857,0.12863620405638992
2000-08-07 07:06,0.18758615079133348,0.16306627409591956,-0.0003900465614444515,0.013725549462705378,0.1286958746740048
2000-08-08 10:01,0.1876813376855322,0.16303672611901165,-0.0004359795370320052,0.013588839639242345,0.12875662575620217
2000-08-09 12:56,0.18777660157953002,0.16300553228637082,-0.0004833773129095803,0.013449065594179854,0.1288184081219044
2000-08-10 15:51,0.18787191695737787,0.16297268692685773,-0.0005323005582475726,0.013306319054739446,0.128881172110397
2000-08-11 18:46,0.18796725915818488,0.16293818522904047,-0.0005828091917294831,0.013160693006738416,0.1289448676329602
2000-08-12 21:41,0.1880626043804166,0.16290202323940417,-0.0006349623252019793,0.013012281596207043,0.1290094442240014
2000-08-14 00:36,0.18815792968533657,0.1628641978599745,-0.0006888182087300826,0.01286118003176337,0.12907485109165678
2000-08-15 03:31,0.18825321299960154,0.16282470684536926,-0.0007444341770829477,0.012707484487818416,0.12914103716782652
2000-08-16 06:26,0.18834843311703647,0.1627835487992777,-0.0008018665976787936,0.012551292008658566,0.12920795115761774
2000-08-17 09:21,0.18844356969959397,0.16274072317038732,-0.000861170820009069,0.012392700413483781,0.12927554158816
2000-08-18 12:16,0.18853860327752442,0.16269623024776161,-0.0009224011265652199,0.012231808202445849,0.12934375685676824
2000-08-19 15:11,0.18863351524877092,0.16265007115567834,-0.0009856106852917101,0.0120687144637453,0.12941254527842663
2000-08-20 18:07,0.18872828787760287,0.1626022478479434,-0.001050851503574174,0.011903518781846673,0.12948185513256266
2000-08-21 21:02,0.18882290429251064,0.1625527631016839,-0.0011181743837905822,0.011736321146854883,0.12955163470909176
2000-08-22 23:57,0.18891734848337396,0.16250162051063785,-0.0011876288804316126,0.011567221865107252,0.12962183235370514
2000-08-24 02:52,0.18901160529792593,0.16244882447794476,-0.0012592632588096647,0.011396321471026177,0.12969239651238007
2000-08-25 05:47,0.18910566043752558,0.16239438020845132,-0.0013331244553634325,0.011223720640278823,0.12976327577508956
2000-08-26 08:42,0.18919950045226142,0.16233829370054514,-0.0014092580395711207,0.011049520104283922,0.1298344189186927
2000-08-27 11:37,0.18929311273539676,0.16228057173752225,-0.0014877081774794382,0.010873820566112885,0.12990577494898414
2000-08-28 14:32,0.18938648551718437,0.1622212218785044,-0.0015685175968573467,0.010696722617813292,0.12997729314188788
2000-08-29 17:27,0.1894796078580582,0.16216025244891522,-0.0016517275539773696,0.010518326659203547,0.13004892308377414
2000-08-30 20:22,0.18957246964122554,0.16209767253052865,-0.0017373778020294828,0.01033873281816755,0.13012061471088585
2000-08-31 23:17,0.18966506156467786,0.1620334919510978,-0.0018255065611725435,0.010158040872478041,0.13019231834786055
2000-09-02 02:12,0.18975737513263438,0.16196772127358133,-0.0019161504902207305,0.009976350173191262,0.1302639847453303
2000-09-03 05:07,0.18984940264643888,0.16190037178497377,-0.0020093446599677017,0.009793759569629912,0.13033556511658967
2000-09-04 08:02,0.18994113719492733,0.16183145548475597,-0.0021051225281461527,0.009610367335991077,0.13040701117331888
2000-09-05 10:57,0.19003257264428347,0.16176098507297446,-0.0022035159160188056,0.009426271099596928,0.1304782751603508
2000-09-06 13:52,0.19012370362740028,0.16168897393796514,-0.0023045549865998716,0.009241567770819054,0.13054930988947192
2000-09-07 16:47,0.1902145255327643,0.1616154361437297,-0.0024082682244980225,0.00905635347469158,0.1306200687722484
2000-09-08 19:42,0.19030503449288247,0.16154038641698065,-0.0025146824173770815,0.008870723484238535,0.1306905058518693
2000-09-09 22:37,0.19039522737226655,0.16146384013386372,-0.0026238226390264685,0.008684772155530013,0.13076057583399875
2000-09-11 01:32,0.19048510175499375,0.16138581330637414,-0.002735712234030352,0.008498592864486981,0.13083023411663228
2000-09-12 04:27,0.19057465593186218,0.161306322568474,-0.0028503728040290693,0.00831227794544731,0.13089943681895005
2000-09-13 07:23,0.19066388888715635,0.1612253851619264,-0.002967824195560298,0.00812591863150583,0.1309681408091649
2000-09-14 10:18,0.19075280028503966,0.1611430189218604,-0.003088084489465154,0.007939604996647504,0.13103630373135747
2000-09-15 13:13,0.19084139045559562,0.16105924226207202,-0.0032111699918531134,0.007753425899668986,0.1311038840313014
2000-09-16 16:08,0.1909296603805278,0.16097407416008302,-0.0033370952266033316,0.007567468929916055,0.13117084098126996
2000-09-17 19:03,0.191017611678541,0.16088753414196091,-0.0034658729293952917,0.007381820354827762,0.13123713470382825
2000-09-18 21:58,0.19110524659041828,0.16079964226692006,-0.003597514043245764,0.007196565069304134,0.13130272619460684
2000-09-20 00:53,0.19119256796381018,0.16071041911170963,-0.003732027715542735,0.007011786546894355,0.13136757734405943
2000-09-21 03:48,0.19127957923775346,0.16061988575480515,-0.003869421296550074,0.006827566792813933,0.13143165095820408
2000-09-22 06:43,0.19136628442693537,0.1605280637604145,-0.004009700339375061,0.006643986298788568,0.1314949107783504
2000-09-23 09:38,0.19145268810571975,0.16043497516230903,-0.0041528686013672655,0.006461123999727064,0.13155732149981503
2000-09-24 12:33,0.19153879539195107,0.1603406424474937,-0.004298928046940778,0.006279057232220608,0.13161884878962826
2000-09-25 15:28,0.19162461193055252,0.1602450885397274,-0.004447878851791903,0.006097861694865869,0.13167945930323643
2000-09-26 18:23,0.19171014387693158,0.1601483367829066,-0.004599719408489175,0.0059176114104136646,0.13173912070020222
2000-09-27 21:18,0.191795397880215,0.16005041092432032,-0.004754446333423534,0.005738378689726292,0.1317978016589123
2000-09-29 00:13,0.19188038106631933,0.1599513350977944,-0.004912054475083888,0.0055602340975519915,0.13185547189029248
2000-09-30 03:08,0.19196510102088077,0.15985113380673097,-0.00507253692364229,0.005383246420098686,0.13191210215054128
2000-10-01 06:03,0.1920495657720534,0.15974983190705788,-0.005235885021824246,0.005207482634402516,0.1319676642528862
2000-10-02 08:58,0.19213378377319482,0.15964745459009844,-0.005402088377035805,0.005033007879482659,0.1320221310783711
2000-10-03 11:53,0.19221776388545028,0.1595440273653739,-0.005571134874726422,0.004859885429269961,0.13207547658568256
2000-10-04 14:48,0.19230151536025272,0.15943957604334827,-0.005743010692960432,0.004688176667298594,0.1321276758200231
2000-10-05 17:43,0.19238504782175092,0.15933412671812774,-0.0059177003181710985,0.0045179410631495664,0.1321787049210414
2000-10-06 20:39,0.19246837124918037,0.1592277057501267,-0.006095186562070198,0.004349236150630181,0.13222854112982788
2000-10-07 23:34,0.1925514959591918,0.15912033974870762,-0.0062754505796907,0.004182117507676164,0.13227716279498675
2000-10-09 02:29,0.19263443258814855,0.15901205555481213,-0.006458471888524858,0.0040166387379637625,0.132324549377793
2000-10-10 05:24,0.1927171920744089,0.15890288022358495,-0.006644228388747217,0.0038528514542092995,0.1323706814564489
2000-10-11 08:19,0.19279978564060457,0.15879284100701058,-0.00683269638447373,0.003690805263146746,0.13241554072944622
2000-10-12 11:14,0.19288222477592887,0.15868196533656598,-0.007023850606047627,0.0035305477521595796,0.1324591100180508
2000-10-13 14:09,0.19296452121844748,0.15857028080590418,-0.0072176642333119795,0.003372124477551558,0.13250137326791855
2000-10-14 17:04,0.19304668693744445,0.15845781515357454,-0.0074141089198444254,0.003215578954435805,0.13254231554985602
2000-10-15 19:59,0.19312873411581483,0.15834459624579467,-0.0076131548181238295,0.003060952648222759,0.13258192305973898
2000-10-16 22:54,0.19321067513251683,0.15823065205927916,-0.007814770605601776,0.0029082849676853872,0.132620183117602
2000-10-18 01:49,0.19329252254509544,0.15811601066413805,-0.008018923511645681,0.0027576132595811265,0.1326570841659117
2000-10-19 04:44,0.19337428907228688,0.15800070020685258,-0.008225579345328055,0.002608972804808679,0.13269261576703878
2000-10-20 07:39,0.19345598757671983,0.1578847488933374,-0.008434702524031307,0.0024623968160737975,0.13272676859994215
2000-10-21 10:34,0.1935376310477177,0.15776818497210177,-0.008646256102831304,0.0023179164370492333,0.13275953445607921
2000-10-22 13:29,0.19361923258422087,0.15765103671751232,-0.008860201804646778,0.0021755607429911616,0.13279090623455886
2000-10-23 16:24,0.1937008053778314,0.1575333324131728,-0.009076500051102401,0.0020353567428036956,0.1328208779365491
2000-10-24 19:19,0.19378236269599694,0.15741510033542633,-0.009295109994093345,0.0018973293825132465,0.13284944465895726
2000-10-25 22:14,0.1938639178653405,0.1572963687369867,-0.009515989548013276,0.001761501550136657,0.1328766025873968
2000-10-27 01:09,0.19394548425514602,0.15717716583071215,-0.009739095422616043,0.0016278940819116072,0.1329023489884562
2000-10-28 04:04,0.1940270752610119,0.15705751977352395,-0.009964383156483889,0.0014965257698653645,0.13292668220128634
2000-10-29 06:59,0.19410870428867805,0.15693745865048261,-0.01019180715106785,0.0013674133706972347,0.13294960162852215
2000-10-30 09:55,0.1941903847380392,0.15681701045902602,-0.010421320705274989,0.0012405716159435698,0.1329711077265542
2000-10-31 12:50,0.19427212998735044,0.1566962030933788,-0.010652876050569027,0.00111601322340113,0.13299120199516729
2000-11-01 15:45,0.19435395337763545,0.15657506432913942,-0.01088642438655657,0.0009937489097806285,0.13300988696656157
2000-11-02 18:40,0.19443586819730463,0.15645362180805383,-0.011121915917026506,0.0008737874045627037,0.13302716619377367
2000-11-03 21:35,0.19451788766699327,0.15633190302297825,-0.011359299886419746,0.00075613546502587,0.13304304423851393
2000-11-05 00:30,0.19460002492462264,0.1562099353030461,-0.011598524616686173,0.0006407978924234115,0.13305752665843606
2000-11-06 03:25,0.1946822930106999,0.1560877457990349,-0.011839537544518997,0.0005277775492734393,0.13307061999385753
2000-11-07 06:20,0.19476470485385414,0.1559653614689498,-0.012082285258916886,0.0004170753777398284,0.13308233175394588
2000-11-08 09:15,0.19484727325662504,0.1558428090638224,-0.012326713539060077,0.00030869041907119477,0.13309267040238942
2000-11-09 12:10,0.1949300108815042,0.1557201151137351,-0.012572767392465128,0.00020261983406927309,0.1331016453425681
2000-11-10 15:05,0.19501293023723948,0.15559730591407633,-0.012820391093388894,9.885892455918643e-05,0.13310926690224267
2000-11-11 18:00,0.195096043665407,0.15547440751202932,-0.013069528221456433,-2.5988441700319775e-06,0.1331155463177784
2000-11-12 20:55,0.19517936332725805,0.1553514456933042,-0.013320121700485105,-0.0001017618199830872,0.13312049571792137
2000-11-13 23:50,0.19526290119084583,0.15522844596911572,-0.013572113837471061,-0.00019864013960330107,0.13312412810714366
2000-11-15 02:45,0.19534666901843734,0.1551054335634121,-0.01382544636171859,-0.0002932457034357794,0.13312645734857464
2000-11-16 05:40,0.19543067835421904,0.15498243340036005,-0.014080060464081695,-0.0003855921495382053,0.13312749814653646
2000-11-17 08:35,0.1955149405122943,0.15485947009209328,-0.014335896836283807,-0.00047569482676598773,0.13312726602869907
2000-11-18 11:30,0.19559946656498745,0.154736567926722,-0.014592895710306614,-0.0005635707671279855,0.13312577732787392
2000-11-19 14:25,0.19568426733144953,0.15461375085661613,-0.014850996897799826,-0.0006492386573754005,0.1331230491634614
2000-11-20 17:20,0.19576935336657666,0.15449104248696074,-0.015110139829502711,-0.0007327188098570914,0.13311909942257039
2000-11-21 20:15,0.1958547349502419,0.15436846606458932,-0.015370263594643663,-0.0008140331326720318,0.13311394674082594
2000-11-22 23:11,0.1959404220768463,0.15424604446709733,-0.015631306980294843,-0.0008932050991450335,0.13310761048288267
2000-11-24 02:06,0.19602642444519125,0.15412380019224434,-0.015893208510654344,-0.0009702597166574289,0.1331001107226596
2000-11-25 05:01,0.19611275144867768,0.15400175534763902,-0.016155906486236382,-0.0010452234948625794,0.1330914682233142
2000-11-26 07:56,0.19619941216583342,0.15387993164071972,-0.01641933902293878,-0.00111812441331266,0.1330817044169716
2000-11-27 10:51,0.19628641535117203,0.1537583503690287,-0.016683444090969224,-0.0011889918885286954,0.1330708413842252
2000-11-28 13:46,0.19637376942638862,0.15363703241077992,-0.016948159553605208,-0.0012578567405419627,0.13305890183342567
2000-11-29 16:41,0.1964614824718894,0.15351599821573272,-0.017213423205758305,-0.0013247511589334349,0.13304590907977398
2000-11-30 19:36,0.19654956221866557,0.1533952677963603,-0.0174791728123362,-0.0013897086684034055,0.133031887024235
2000-12-01 22:31,0.1966380160405043,0.15327486071932833,-0.017745346146359572,-0.0014527640938975794,0.13301686013228686
2000-12-03 01:26,0.19672685094654763,0.1531547960972761,-0.01801188102682723,-0.0015139535253164693,0.13300085341252352
2000-12-04 04:21,0.19681607357419384,0.15303509258090675,-0.018278715356303876,-0.0015733142818400714,0.13298389239512348
2000-12-05 07:16,0.1969056901823478,0.15291576835138834,-0.01854578715820479,-0.0016308848758918582,0.13296600311020348
2000-12-06 10:11,0.19699570664501884,0.15279684111306197,-0.01881303461376596,-0.0016867049767713693,0.13294721206606944
2000-12-07 13:06,0.19708612844526788,0.1526783280864688,-0.0190803960986686,-0.0017408153739812138,0.13292754622738184
2000-12-08 16:01,0.1971769606695053,0.15256024600168422,-0.019347810219309397,-0.0017932579402783755,0.1329070329932498
2000-12-09 18:56,0.19726820800213904,0.15244261109196944,-0.019615215848689152,-0.001844075594473471,0.13288570017526877
2000-12-10 21:51,0.1973598747205758,0.15232543908773793,-0.019882552161906403,-0.001893312264005298,0.13286357597551576
2000-12-12 00:46,0.19745196469057064,0.15220874521083916,-0.020149758671230242,-0.0019410128473176247,0.13284068896451873
2000-12-13 03:41,0.1975444813619328,0.15209254416915363,-0.020416775260749448,-0.001987223176063424,0.13281706805921095
2000-12-14 06:36,0.197637427764579,0.1519768501515107,-0.020683542220559084,-0.0020319899771618355,0.1327927425008879
2000-12-15 09:31,0.19773080650494096,0.15186167682291835,-0.020950000280490128,-0.002075360834733725,0.13276774183317794
2000-12-16 12:27,0.19782461976272242,0.1517470373201112,-0.02121609064334848,-0.0021173841519397663,0.13274209588004174
2000-12-17 15:22,0.19791886928800673,0.1516329442474149,-0.021481755017656368,-0.002158109112746387,0.13271583472381349
2000-12-18 18:17,0.1980135563987142,0.15151940967292607,-0.0217469356498797,-0.0021975856436430574,0.13268898868329698
2000-12-19 21:12,0.19810868197840692,0.15140644512500653,-0.022011575356124163,-0.0022358643753361274,0.13266158829192964
2000-12-21 00:07,0.19820424647444174,0.15129406158909486,-0.02227561755328593,-0.002272996604439609,0.13263366427602727
2000-12-22 03:02,0.1983002498964678,0.15118226950482877,-0.022539006289646724,-0.0023090342551897736,0.13260524753312192
2000-12-23 05:57,0.1983966918152701,0.15107107876348244,-0.022801686274893374,-0.0023440298412034932,0.13257636911040532
2000-12-24 08:52,0.19849357136195311,0.15096049870571382,-0.023063602909555447,-0.0023780364273037202,0.13254706018328952
2000-12-25 11:47,0.19859088722746793,0.1508505381196234,-0.023324702313846812,-0.002411107591434064,0.13251735203409717
2000-12-26 14:42,0.19868863766247452,0.15074120523912282,-0.023584931355889294,-0.0024432973866824748,0.13248727603089264
2000-12-27 17:37,0.19878682047754465,0.1506325077426077,-0.023844237679329888,-0.0024746603034391523,0.13245686360646466
2000-12-28 20:32,0.19888543304369502,0.15052445275193893,-0.024102569730312273,-0.0025052512317033926,0.1324261462374731
2000-12-29 23:27,0.1989844722932532,0.15041704683172824,-0.02435987678381274,-0.0025351254235644327,0.1323951554237693
2000-12-31 02:22,0.19908393472105496,0.15031029598892204,-0.024616108969326575,-0.002564338455875642,0.13236392266790062
2001-01-01 05:17,0.1991838163859632,0.15020420567268905,-0.024871217295883943,-0.002592946193138046,0.13233247945481066
2001-01-02 08:12,0.1992841129127145,0.1500987807746028,-0.025125153676403097,-0.0026210047506173284,0.13230085723174406
2001-01-03 11:07,0.19938481949408232,0.1499940256291207,-0.025377870951358197,-0.002648570457707611,0.13226908738836585
2001-01-04 14:02,0.1994859308933597,0.14988994401435513,-0.025629322911763508,-0.0026756998215649863,0.13223720123710542
2001-01-05 16:57,0.199587441447154,0.1497865391531349,-0.025879464321459184,-0.0027024494910256047,0.13220522999373382
2001-01-06 19:52,0.1996893450684933,0.1496838137143532,-0.026128250938698444,-0.0027288762208257655,0.13217320475818375
2001-01-07 22:47,0.19979163525023638,0.14958176981460297,-0.026375639537018852,-0.002755036836142366,0.13214115649562125
2001-01-09 01:43,0.19989430506879027,0.14948040902008897,-0.026621587925407947,-0.002780988197469164,0.13210911601777597
2001-01-10 04:38,0.19999734718812218,0.14937973234882385,-0.026866054967738237,-0.002806787165844621,0.13207711396454128
2001-01-11 07:33,0.20010075386406836,0.14927974027309654,-0.027109000601480554,-0.0028324905684466994,0.1320451807858493
2001-01-12 10:28,0.20020451694893598,0.14918043272221157,-0.027350385855689066,-0.00285815516457244,0.1320133467238293
2001-01-13 13:23,0.20030862789638798,0.1490818090855019,-0.02759017286824389,-0.002883837612011275,0.13198164179525865
2001-01-14 16:18,0.2004130777666131,0.1489838682156024,-0.027828324902358953,-0.0029095944338330126,0.13195009577431083
2001-01-15 19:13,0.20051785723177357,0.14888660843198806,-0.028064806362346734,-0.002935481985599342,0.13191873817560934
2001-01-16 22:08,0.20062295658172632,0.14879002752476853,-0.028299582808635565,-0.0029615564230133506,0.13188759823759333
2001-01-18 01:03,0.20072836573001282,0.1486941227587392,-0.0285326209720395,-0.0029878736700224284,0.13185670490620188
2001-01-19 03:58,0.20083407422011554,0.14859889087768058,-0.028763888767278617,-0.003014489387382413,0.13182608681888175
2001-01-20 06:53,0.20094007123196955,0.1485043281089074,-0.028993355305742846,-0.0030414589416997706,0.13179577228892694
2001-01-21 09:48,0.20104634558873502,0.14841043016805672,-0.029220990907509764,-0.003068837374959388,0.1317657892901525
2001-01-22 12:43,0.2011528857638149,0.14831719226411863,-0.0294467671126009,-0.003096679374551825,0.1317361654419107
2001-01-23 15:38,0.2012596798881181,0.1482246091046994,-0.02967065669148536,-0.003125039243808747,0.13170692799445316
2001-01-24 18:33,0.2013667157575661,0.14813267490151513,-0.029892633654832967,-0.0031539708730581317,0.1316781038146439
2001-01-25 21:28,0.2014739808408295,0.14804138337611186,-0.030112673262507494,-0.0031835277112088334,0.1316497193720283
2001-01-27 00:23,0.2015814622872963,0.1479507277658087,-0.030330752031807226,-0.003213762737871828,0.13162180072526203
2001-01-28 03:18,0.20168914693526468,0.14786070082985575,-0.03054684774495775,-0.0032447284360306305,0.13159437350890402
2001-01-29 06:13,0.20179702132035315,0.1477712948558082,-0.030760939455847763,-0.003276476765265962,0.13156746292057714
2001-01-30 09:08,0.2019050716841248,0.14768250166610541,-0.030973007496020805,-0.0033090591355449117,0.1315410937085006
2001-01-31 12:03,0.2020132839829199,0.147594312624857,-0.03118303347991952,-0.003342526381580807,0.13151529015939628
2001-02-01 14:59,0.20212164389688797,0.1475067186448265,-0.031391000309382924,-0.0033769287377715673,0.13149007608677424
2001-02-02 17:54,0.2022301368392212,0.14741971019460906,-0.03159689217740991,-0.003412315813723532,0.131465474819597
2001-02-03 20:49,0.20233874796557405,0.1473332773060009,-0.03180069457117901,-0.003448736570366928,0.13144150919132833
2001-02-04 23:44,0.20244746218367013,0.14724740958155308,-0.03200239427433674,-0.0034862392966672484,0.1314182015293669
2001-02-06 02:39,0.20255626416309086,0.14716209620230236,-0.03220197936856248,-0.0035248715869421743,0.1313955736448671
2001-02-07 05:34,0.20266513834523303,0.14707732593568434,-0.03239943923439911,-0.0035646803187835696,0.1313736468229501
2001-02-08 08:29,0.20277406895343836,0.1469930871436093,-0.03259476455137182,-0.0036057116315940663,0.1313524418133052
2001-02-09 11:24,0.202883040003283,0.14690936779070995,-0.03278794729738871,-0.0036480109057401844,0.13133197882118325
2001-02-10 14:19,0.20299203531302412,0.14682615545274552,-0.03297898074743359,-0.0036916227423247905,0.1313122774987847
2001-02-11 17:14,0.20310103851419625,0.14674343732516376,-0.03316785947155533,-0.003736590943586443,0.13129335693704053
2001-02-12 20:09,0.20321003306235186,0.14666120023181253,-0.03335457933216028,-0.0037829584939233496,0.13127523565778956
2001-02-13 23:04,0.20331900224794003,0.14657943063379808,-0.03353913748061306,-0.003830767541548513,0.13125793160635052
2001-02-15 01:59,0.203427929207319,0.14649811463848178,-0.033721532353157294,-0.0038800593807785944,0.13124146214449006
2001-02-16 04:54,0.2035367969338917,0.14641723800861473,-0.033901763666153106,-0.003930874434953963,0.13122584404378712
2001-02-17 07:49,0.20364558828936474,0.1463367861716009,-0.034079832410650754,-0.003983252239996737,0.13121109347939197
2001-02-18 10:44,0.20375428601512147,0.14625674422888602,-0.0342557408463012,-0.004037231428606819,0.1311972260241813
2001-02-19 13:39,0.20386287274369833,0.14617709696546716,-0.03442949249460864,-0.0040928497150913845,0.1311842566433079
2001-02-20 16:34,0.2039713310103714,0.14609782885951597,-0.034601092131544095,-0.004150143880838786,0.13117219968914362
2001-02-21 19:29,0.20407964326483116,0.14601892409211353,-0.03477054577951419,-0.0042091497604254124,0.13116106889661588
2001-02-22 22:24,0.20418779188295186,0.1459403665570877,-0.034937860698706635,-0.004269902228364625,0.1311508773789355
2001-02-24 01:19,0.20429575917864312,0.14586213987095215,-0.03510304537781217,-0.004332435186491207,0.13114163762371436
2001-02-25 04:15,0.2044035274157794,0.14578422738293828,-0.03526610952413636,-0.004396781551982809,0.1311333614894728
2001-02-26 07:10,0.2045110788202011,0.14570661218511682,-0.03542706405311105,-0.004462973246018714,0.13112606020253265
2001-02-27 10:05,0.20461839559178224,0.14562927712260332,-0.035585921077212854,-0.004531041183069573,0.1311197443542961
2001-02-28 13:00,0.20472545991655516,0.14555220480384376,-0.03574269389429702,-0.004601015260821711,0.13111442389890693
2001-03-01 15:55,0.2048322539788921,0.145475377610972,-0.03589739697536262,-0.004672924350730051,0.131110108151292
2001-03-02 18:50,0.20493875997373265,0.14539877771023746,-0.03605004595175493,-0.004746796289199523,0.13110680578558126
2001-03-03 21:45,0.2050449601188507,0.145322387062496,-0.036200657601810876,-0.004822657869388625,0.13110452483390242
2001-03-05 00:40,0.2051508366671619,0.14524618743375933,-0.036349249836970715,-0.004900534833637976,0.13110327268554844
2001-03-06 03:35,0.20525637191905524,0.14517016040579675,-0.03649584168735401,-0.004980451866513663,0.13110305608651435
2001-03-07 06:30,0.205361548234752,0.1450942873867881,-0.036640453286815894,-0.0050624325884669474,0.1311038811394002
2001-03-08 09:25,0.20546634804668026,0.1450185496220169,-0.03678310585749722,-0.005146499550103378,0.13110575330367719
2001-03-09 12:20,0.20557075387186236,0.14494292820460344,-0.03692382169387502,-0.00523267422705892,0.1311086773963131
2001-03-10 15:15,0.205674748324308,0.14486740408627163,-0.03706262414632758,-0.005320977015477041,0.13111265759275365
2001-03-11 18:10,0.20577831412740683,0.14479195808814327,-0.0371995376042234,-0.005411427228082466,0.13111769742825574
2001-03-12 21:05,0.20588143412631654,0.14471657091155593,-0.03733458747854981,-0.005504043090848287,0.13112379979956942
2001-03-14 00:00,0.20598409130033768,0.1446412231489002,-0.03746780018408716,-0.00559884174024744,0.13113096696696316
2001-03-15 02:55,0.20608626877527406,0.1445658952944695,-0.03759920312114581,-0.005695839221088628,0.13113920055658987
2001-03-16 05:50,0.20618794983576608,0.14449056775532065,-0.03772882465687244,-0.005795050484922376,0.13114850156318786
2001-03-17 08:45,0.20628911793760107,0.14441522086213562,-0.03785669410614623,-0.0058964893890230685,0.13115887035311335
2001-03-18 11:40,0.2063897567199841,0.1443398348800855,-0.037982841712064896,-0.006000168695928204,0.1311703066676997
2001-03-19 14:35,0.2064898500177727,0.14426439001968777,-0.03810729862604609,-0.006106100073538179,0.13118280962693807
2001-03-20 17:31,0.2065893818736652,0.14418886644765316,-0.03823009688754536,-0.006214294095764711,0.13119637773347576
2001-03-21 20:26,0.20668833655033855,0.14411324429771832,-0.03835126940341037,-0.006324760243722943,0.13121100887692616
2001-03-22 23:21,0.20678669854252957,0.1440375036814595,-0.03847084992688099,-0.0064375069074596725,0.13122670033848657
2001-03-24 02:16,0.20688445258905613,0.1439616246990824,-0.03858887303624753,-0.0065525413882112915,0.1312434487958575
2001-03-25 05:11,0.20698158368477088,0.14388558745018185,-0.038705374113180965,-0.006669869901181652,0.13126125032845892
2001-03-26 08:06,0.2070780770924423,0.14380937204447153,-0.03882038932074729,-0.006789497578836484,0.13128010042293808
2001-03-27 11:01,0.20717391835456145,0.14373295861247443,-0.03893395558111899,-0.006911428474702885,0.1312999939789636
2001-03-28 13:56,0.20726909330506182,0.1436563273161733,-0.039046110552994104,-0.007035665567665189,0.13132092531529935
2001-03-29 16:51,0.20736358808095742,0.143579458359613,-0.039156892608742055,-0.007162210766756272,0.13134288817615444
2001-03-30 19:46,0.20745738913388417,0.14350233199945475,-0.039266340811280206,-0.0072910649164249774,0.13136587573780145
2001-03-31 22:41,0.2075504832415463,0.14342492855547617,-0.039374494890700815,-0.007422227802281772,0.13138988061545853
2001-04-02 01:36,0.20764285751906048,0.14334722842101108,-0.03948139522065869,-0.007555698157307111,0.13141489487042948
2001-04-03 04:31,0.20773449943019262,0.14326921207332866,-0.039587082794532824,-0.007691473668517024,0.13144091001749525
2001-04-04 07:26,0.20782539679848308,0.14319086008394455,-0.039691599201374744,-0.00782955098407695,0.1314679170325512
2001-04-05 10:21,0.207915537818256,0.14311215312886355,-0.03979498660165441,-0.007969925720852727,0.1314959063604843
2001-04-06 13:16,0.20800491106550728,0.14303307199874482,-0.039897287702823,-0.008112592472393682,0.13152486792328405
2001-04-07 16:11,0.20809350550866765,0.14295359760899157,-0.03999854573469702,-0.00825754481733404,0.1315547911283807
2001-04-08 19:06,0.20818131051923527,0.142873711009758,-0.040098804424681195,-0.008404775328207326,0.13158566487720486
2001-04-09 22:01,0.20826831588227496,0.14279339339587016,-0.04019810797284437,-0.008554275580661214,0.13161747757396206
2001-04-11 00:56,0.20835451180677805,0.14271262611665628,-0.04029650102685743,-0.008706036163068254,0.1316502171346165
2001-04-12 03:51,0.20843988893587928,0.14263139068568775,-0.040394028656806094,-0.008860046686513523,0.131683870996076
2001-04-13 06:47,0.20852443835692858,0.1425496687904191,-0.04049073632989751,-0.009016295795163082,0.13171842612557488
2001-04-14 09:42,0.20860815161140908,0.14246744230173147,-0.04058666988506328,-0.009174771176991114,0.1317538690302442
2001-04-15 12:37,0.20869102070470233,0.14238469328337086,-0.040681875507480175,-0.009335459574862176,0.13179018576686696
2001-04-16 15:32,0.20877303811569367,0.14230140400128083,-0.04077639970301662,-0.009498346797958801,0.13182736195180886
2001-04-17 18:27,0.20885419680621498,0.14221755693282456,-0.04087028927261839,-0.009663417733542762,0.13186538277111942
2001-04-18 21:22,0.2089344902303208,0.1421331347758946,-0.04096359128664555,-0.009830656359040041,0.1319042329907972
2001-04-20 00:17,0.20901391234339461,0.14204812045790505,-0.04105635305917543,-0.010000045754442272,0.13194389696721115
2001-04-21 03:12,0.2090924576110812,0.14196249714466652,-0.04114862212227864,-0.0101715681150093,0.13198435865767327
2001-04-22 06:07,0.20917012101804058,0.1418762482491378,-0.04124044620028565,-0.010345204764269977,0.1320256016311545
2001-04-23 09:02,0.2092468980765243,0.14178935744005117,-0.04133187318405483,-0.010520936167305761,0.132067609079139
2001-04-24 11:57,0.20932278483476324,0.14170180865041337,-0.041422951105248546,-0.010698741944304951,0.13211036382660712
2001-04-25 14:52,0.20939777788517272,0.1416135860858717,-0.04151372811063887,-0.01087860088438905,0.13215384834314517
2001-04-26 17:47,0.20947187437236348,0.14152467423295076,-0.04160425243644576,-0.011060490959684949,0.13219804475417038
2001-04-27 20:42,0.2095450720009607,0.14143505786714963,-0.04169457238272398,-0.011244389339645694,0.1322429348522678
2001-04-28 23:37,0.20961736904322764,0.1413447220609041,-0.041784736287809626,-0.011430272405604264,0.13228850010863202
2001-04-30 02:32,0.20968876434648692,0.1412536521914044,-0.041874792502837876,-0.011618115765549553,0.13233472168460558
2001-05-01 05:27,0.20975925734034206,0.14116183394827383,-0.04196478936634039,-0.011807894269116714,0.13238158044330928
2001-05-02 08:22,0.2098288480436932,0.14106925334109718,-0.04205477517893996,-0.011999582022782174,0.1324290569613568
2001-05-03 11:17,0.20989753707154427,0.14097589670680571,-0.04214479817814479,-0.012193152405248264,0.132477131540648
2001-05-04 14:12,0.20996532564160214,0.14088175071690928,-0.04223490651326188,-0.012388578083015078,0.13252578422023276
2001-05-05 17:07,0.21003221558066104,0.14078680238457675,-0.042325148220435566,-0.012585831026123734,0.13257499478824172
2001-05-06 20:03,0.21009820933077256,0.14069103907156558,-0.04241557119782084,-0.012784882524060404,0.13262474279387299
2001-05-07 22:58,0.2101633099551995,0.14059444849498937,-0.04250622318090669,-0.012985703201818716,0.1326750075594341
2001-05-09 01:53,0.2102275211441485,0.14049701873393342,-0.04259715171799616,-0.013188263036100434,0.1327257681924277
2001-05-10 04:48,0.21029084722028174,0.14039873823590893,-0.04268840414585261,-0.013392531371650085,0.132777003597677
2001-05-11 07:43,0.21035329314400672,0.14029959582314286,-0.04278002756552876,-0.013598476937717902,0.13282869248948576
2001-05-12 10:38,0.21041486451853722,0.14019958069871044,-0.04287206881837702,-0.013806067864628374,0.13288081340382296
2001-05-13 13:33,0.21047556759473013,0.14009868245249832,-0.042964574462264093,-0.014015271700459242,0.13293334471052964
2001-05-14 16:28,0.21053540927569103,0.13999689106700478,-0.0430575907479888,-0.014226055427811524,0.13298626462553986
2001-05-15 19:23,0.21059439712115063,0.13989419692297136,-0.04315116359591874,-0.014438385480664756,0.1330395512231093
2001-05-16 22:18,0.2106525393516074,0.13979059080484618,-0.04324533857285298,-0.014652227761307174,0.13309318244804633
2001-05-18 01:13,0.21070984485223848,0.13968606390607724,-0.0433401608691191,-0.014867547657333169,0.13314713612793988
2001-05-19 04:08,0.21076632317657285,0.1395806078342362,-0.04343567527591512,-0.015084310058690847,0.13320138998537542
2001-05-20 07:03,0.21082198454993112,0.1394742146159661,-0.04353192616290659,-0.015302479374786904,0.13325592165013783
2001-05-21 09:58,0.21087683987262518,0.13936687670176096,-0.043628957456081835,-0.015522019551618166,0.13331070867138978
2001-05-22 12:53,0.2109309007229207,0.13925858697056873,-0.043726812615879296,-0.015742894088936643,0.1333657285298238
2001-05-23 15:48,0.21098417935975994,0.13914933873421775,-0.043825534615595074,-0.015965066057437582,0.1334209586497821
2001-05-24 18:43,0.2110366887252424,0.13903912574167068,-0.04392516592007306,-0.016188498115949634,0.13347637641133453
2001-05-25 21:38,0.2110884424468668,0.13892794218310017,-0.044025748464693926,-0.016413152528632985,0.13353195916231422
2001-05-27 00:33,0.21113945483952792,0.1388157826937877,-0.04412732363466354,-0.016638991182168106,0.13358768423030204
2001-05-28 03:28,0.21118974090727283,0.13870264235784446,-0.044229932244611414,-0.01686597560292835,0.1336435289345553
2001-05-29 06:23,0.2112393163448128,0.13858851671175446,-0.044333614518508424,-0.01709406697412902,0.13369947059787513
2001-05-30 09:18,0.21128819753879163,0.13847340174773937,-0.04443841006990604,-0.017323226152942905,0.1337554865584076
2001-05-31 12:14,0.21133640156880923,0.1383572939169431,-0.044544357882508934,-0.017553413687574737,0.1338115541813728
2001-06-01 15:09,0.2113839462082019,0.13824019013243743,-0.04465149629108596,-0.0177845898342881,0.1338676508707171
2001-06-02 18:04,0.21143084992457636,0.13812208777205115,-0.044759862962722705,-0.01801671457436932,0.1339237540806822
2001-06-03 20:59,0.21147713188010026,0.13800298468101369,-0.04486949487842937,-0.01824974763103321,0.13397984132728868
2001-06-04 23:54,0.21152281193154682,0.13788287917442302,-0.04498042831510472,-0.018483648486252863,0.1340358901997264
2001-06-06 02:49,0.21156791063009506,0.13776177003953555,-0.045092698827860156,-0.018718376397502262,0.13409187837164677
2001-06-07 05:44,0.21161244922088598,0.13763965653787033,-0.04520634123271869,-0.01895389041442272,0.1341477836123556
2001-06-08 08:39,0.21165644964233263,0.13751653840713932,-0.045321389589684236,-0.019190149395381217,0.13420358379789704
2001-06-09 11:34,0.21169993452518765,0.13739241586299533,-0.045437877186192674,-0.019427112023931548,0.13425925692202748
2001-06-10 14:29,0.21174292719136623,0.137267289600602,-0.04555583652094913,-0.019664736825164758,0.1343147811070734
2001-06-11 17:24,0.21178545165252555,0.13714116079602404,-0.0456752992881552,-0.01990298218194006,0.13437013461466907
2001-06-12 20:19,0.21182753260840256,0.1370140311074402,-0.04579629636213112,-0.020141806350991415,0.13442529585636953
2001-06-13 23:14,0.21186919544490834,0.13688590267617634,-0.045918857782339104,-0.020381167478905615,0.13448024340413517
2001-06-15 02:09,0.21191046623198168,0.1367567781275642,-0.046043012738809425,-0.020621023617956258,0.13453495600068194
2001-06-16 05:04,0.21195137172120207,0.13662666057162018,-0.04616878955797721,-0.020861332741800187,0.1345894125696965
2001-06-17 07:59,0.21199193934316318,0.1364955536035479,-0.046296215688931636,-0.02110205276102084,0.1346435922259088
2001-06-18 10:54,0.212032197204607,0.13636346130406934,-0.046425317690078835,-0.02134314153850886,0.13469747428501963
2001-06-19 13:49,0.21207217408532059,0.13623038823957484,-0.04655612121622987,-0.02158455690469077,0.1347510382734805
2001-06-20 16:44,0.2121118994347964,0.13609633946210478,-0.04668865100610936,-0.021826256672578093,0.13480426393811984
2001-06-21 19:39,0.21215140336865718,0.13596132050915466,-0.046822930870289686,-0.022068198652647697,0.13485713125561355
2001-06-22 22:34,0.21219071666484554,0.13582533740330927,-0.04695898367955974,-0.02231034066754009,0.1349096204417961
2001-06-24 01:30,0.21222987075958316,0.13568839665170532,-0.0470968313537221,-0.022552640566572663,0.13496171196080847
2001-06-25 04:25,0.21226889774309543,0.1355505052453251,-0.047236494850827426,-0.02279505624006023,0.1350133865340795
2001-06-26 07:20,0.21230783035511014,0.13541167065811704,-0.04737799415684879,-0.02303754563344257,0.1350646251491385
2001-06-27 10:15,0.21234670198012284,0.13527190084595603,-0.047521348275790395,-0.023280066761205864,0.1351154090682537
2001-06-28 13:10,0.21238554664244041,0.13513120424542857,-0.04766657522024534,-0.023522577720602955,0.1351657198368968
2001-06-29 16:05,0.21242439900099658,0.13498958977245676,-0.0478136920023948,-0.023765036705162668,0.13521553929202812
2001-06-30 19:00,0.21246329434394487,0.1348470668207598,-0.04796271462544863,-0.024007402017977714,0.1352648495701997
2001-07-01 21:55,0.21250226858303084,0.13470364526014794,-0.048113658075542284,-0.02424963208478323,0.1353136331154761
2001-07-03 00:50,0.21254135824774387,0.13455933543465945,-0.048266536314073155,-0.02449168546680236,0.13536187268716654
2001-07-04 03:45,0.21258060047925195,0.1344141481605352,-0.048421362270492735,-0.02473352087336969,0.13540955136736946
2001-07-05 06:40,0.21262003302412152,0.13426809472403567,-0.048578147835545954,-0.02497509717432106,0.13545665256832445
2001-07-06 09:35,0.21265969422782272,0.13412118687910118,-0.048736903854963376,-0.02521637341214847,0.13550316003957125
2001-07-07 12:30,0.21269962302802392,0.13397343684485666,-0.048897640123604355,-0.025457308813916057,0.13554905787491167
2001-07-08 15:25,0.212739858947679,0.13382485730296162,-0.04906036538005354,-0.025697862802935345,0.1355943305191748
2001-07-09 18:20,0.2127804420879041,0.13367546139481204,-0.04922508730166622,-0.025937995010190507,0.13563896277478021
2001-07-10 21:15,0.21282141312065456,0.1335252627185875,-0.04939181250007044,-0.026177665285520957,0.13568293980810112
2001-07-12 00:10,0.21286281328119683,0.13337427532615104,-0.049560546517119,-0.026416833708550885,0.13572624715562281
2001-07-13 03:05,0.21290468436038193,0.133222513719806,-0.04973129382129081,-0.02665546059935897,0.13576887072989532
2001-07-14 06:00,0.21294706869672275,0.13306999284890242,-0.049904057804547514,-0.026893506528901823,0.1358107968252803
2001-07-15 08:55,0.21299000916827537,0.13291672810630537,-0.05007884077963708,-0.027130932329167773,0.1358520121234881
2001-07-16 11:50,0.21303354918433082,0.132762735324719,-0.05025564397784872,-0.02736769910307707,0.13589250369890596
2001-07-17 14:46,0.21307773267691613,0.13260803077287417,-0.05043446754721374,-0.027603768234113008,0.1359322590237149
2001-07-18 17:41,0.21312260409211,0.13245263115157674,-0.05061531055115617,-0.027839101395692123,0.13597126597279408
2001-07-19 20:36,0.2131682083811755,0.13229655358962358,-0.05079817096758632,-0.02807366056026303,0.13600951282841217
2001-07-20 23:31,0.2132145909915107,0.13213981563958227,-0.05098304568844003,-0.02830740800813969,0.13604698828470463
2001-07-22 02:26,0.21326179785742327,0.13198243527344278,-0.05116993051965946,-0.028540306336062055,0.1360836814519354
2001-07-23 05:21,0.21330987539073004,0.1318244308781406,-0.05135882018161231,-0.028772318465485974,0.13611958186054318
2001-07-24 08:16,0.2133588704711837,0.13166582125095022,-0.05154970830995226,-0.029003407650599833,0.13615467946497084
2001-07-25 11:11,0.21340883043673264,0.13150662559475856,-0.05174258745691221,-0.029233537486067385,0.13618896464727814
2001-07-26 14:06,0.21345980307361406,0.13134686351321123,-0.05193744909303413,-0.02946267191449753,0.136222428220537
2001-07-27 17:01,0.21351183660628428,0.1311865550057466,-0.052134283609322596,-0.029690775233632505,0.13625506143200794
2001-07-28 19:56,0.21356497968719174,0.13102572046250152,-0.05233308031983805,-0.029917812103270297,0.13628685596609993
2001-07-29 22:51,0.2136192813863914,0.1308643806591126,-0.05253382746470242,-0.030143747551900385,0.13631780394711068
2001-07-31 01:46,0.213674791181009,0.1307025567513972,-0.05273651221353584,-0.030368546983068706,0.13634789794174915
2001-08-01 04:41,0.21373155894455295,0.13054027026992673,-0.052941120669307534,-0.030592176181463884,0.1363771309614396
2001-08-02 07:36,0.2137896349360831,0.130377543114491,-0.05314763787260407,-0.030814601318727264,0.13640549646440764
2001-08-03 10:31,0.2138490697892344,0.13021439754845657,-0.053356047806310036,-0.031035788958985483,0.1364329883575479
2001-08-04 13:26,0.2139099145011028,0.1300508561930222,-0.053566333400694416,-0.03125570606410755,0.13645960099807447
2001-08-05 16:21,0.21397222042099345,0.1298869420213727,-0.05377847653890447,-0.03147431999868541,0.1364853291949536
2001-08-06 19:16,0.21403603923903866,0.12972267835273402,-0.05399245806285935,-0.03169159853473917,0.13651016821012033
2001-08-07 22:11,0.21410142297468548,0.12955808884633122,-0.05420825777954105,-0.03190750985614996,0.13653411375947827
2001-08-09 01:06,0.21416842396505736,0.12939319749525727,-0.05442585446767351,-0.032122022562813296,0.13655716201368415
2001-08-10 04:02,0.21423709485319603,0.12922802862024219,-0.05464522588479939,-0.03233510567452856,0.13657930959871784
2001-08-11 06:57,0.21430748857618293,0.1290626068633427,-0.05486634877473012,-0.03254672863460854,0.13660055359623816
2001-08-12 09:52,0.21437965835314726,0.1288969571815389,-0.05508919887538191,-0.03275686131322336,0.13662089154372592
2001-08-13 12:47,0.21445365767316335,0.12873110484025038,-0.05531375092698518,-0.03296547401047527,0.13664032143441526
2001-08-14 15:42,0.21452954028303872,0.12856507540677037,-0.0555399786806611,-0.0331725374592039,0.1366588417170137
2001-08-15 18:37,0.21460736017500143,0.1283988947436206,-0.05576785490736799,-0.0333780228275283,0.13667645129521322
2001-08-16 21:32,0.2146871715742849,0.128232589001832,-0.05599735140720247,-0.03358190172112388,0.13669314952699246
2001-08-18 00:27,0.2147690289266184,0.12806618461414915,-0.05622843901906002,-0.03378414618523709,0.13670893622371244
2001-08-19 03:22,0.21485298688562374,0.12789970828816574,-0.05646108763064178,-0.033984728706440814,0.1367238116490065
2001-08-20 06:17,0.2149391003001247,0.12773318699939018,-0.05669526618880891,-0.03418362221413285,0.13673777651746633
2001-08-21 09:12,0.21502742420136978,0.1275666479842485,-0.056930942710270244,-0.03438080008177449,0.1367508319931255
2001-08-22 12:07,0.21511801379017625,0.1274001187330176,-0.05716808429261319,-0.03457623612788363,0.13676297968774273
2001-08-23 15:02,0.2152109244239949,0.12723362698270568,-0.057406657125651656,-0.034769904616768904,0.13677422165888548
2001-08-24 17:57,0.21530621160390193,0.12706720070986777,-0.057646626503102594,-0.0349617802590215,0.13678456040781709
2001-08-25 20:52,0.21540393096152255,0.12690086812337023,-0.05788795683457801,-0.03515183821175899,0.13679399887718832
2001-08-26 23:47,0.21550413824588696,0.12673465765709957,-0.05813061165788558,-0.035340054078627364,0.13680254044853574
2001-08-28 02:42,0.21560688931022595,0.12656859796262204,-0.05837455365163571,-0.03552640390956338,0.13681018893958877
2001-08-29 05:37,0.21571224009870782,0.12640271790179572,-0.05861974464814554,-0.035710864200319326,0.136816948601388
2001-08-30 08:32,0.215820246633121,0.12623704653933568,-0.058866145646636614,-0.03589341189175674,0.13682282411521618
2001-08-31 11:27,0.21593096499950784,0.12607161313533904,-0.05911371682671737,-0.03607402436890589,0.13682782058934453
2001-09-01 14:22,0.2160444513347512,0.12590644713776572,-0.05936241756214805,-0.03625267945980375,0.13683194355559716
2001-09-02 17:18,0.21616076181311672,0.12574157817488815,-0.05961220643487322,-0.03642935543410061,0.13683519896573487
2001-09-03 20:13,0.2162799526327614,0.125577036047698,-0.05986304124933131,-0.03660403100145604,0.13683759318766195
2001-09-04 23:08,0.21640208000220226,0.1254128507222868,-0.060114879047014014,-0.03677668530971022,0.1368391330014575
2001-09-06 02:03,0.2165272001267584,0.12524905232219366,-0.060367676121287545,-0.03694729794284643,0.13683982559523444
2001-09-07 04:58,0.2166553691949634,0.1250856711207254,-0.06062138803245842,-0.03711584891874435,0.13683967856082888
2001-09-08 07:53,0.21678664336495707,0.1249227375332532,-0.060875969623079895,-0.037282318686726254,0.13683869988932165
2001-09-09 10:48,0.21692107875085637,0.12476028210948552,-0.06113137503349425,-0.03744668812490409,0.136836897966396
2001-09-10 13:43,0.21705873140911286,0.12459833552572136,-0.06138755771760099,-0.03760893853732711,0.13683428156753336
2001-09-11 16:38,0.21719965732485716,0.12443692857708577,-0.06164447045884783,-0.03776905165093801,0.13683085985305016
2001-09-12 19:33,0.21734391239823797,0.12427609216975205,-0.061902065386431976,-0.03792700961233822,0.13682664236297856
2001-09-13 22:28,0.21749155243075627,0.12411585731314807,-0.06216029399171369,-0.03808279498436962,0.13682163901179478
2001-09-15 01:23,0.21764263311160006,0.12395625511215613,-0.062419107144823543,-0.03823639074251414,0.13681586008299657
2001-09-16 04:18,0.21779721000398478,0.12379731675930161,-0.06267845511147124,-0.038387780271119165,0.13680931622353384
2001-09-17 07:13,0.21795533853149834,0.12363907352693976,-0.06293828756992928,-0.03853694735944717,0.1368020184380962
2001-09-18 10:08,0.2181170739644639,0.12348155675943588,-0.06319855362820959,-0.03868387619756253,0.1367939780832582
2001-09-19 13:03,0.21828247140631155,0.12332479786534797,-0.06345920184139975,-0.03882855137205124,0.13678520686148812
2001-09-20 15:58,0.2184515857799747,0.12316882830960965,-0.06372018022917211,-0.03897095786158396,0.13677571681502187
2001-09-21 18:53,0.21862447181430783,0.12301367960571657,-0.06398143629344905,-0.03911108103232576,0.13676552031960523
2001-09-22 21:48,0.21880118403053123,0.12285938330792154,-0.06424291703621768,-0.03924890663319437,0.13675463007810904
2001-09-24 00:43,0.21898177672870694,0.12270597100343537,-0.06450456897749063,-0.03938442079097623,0.13674305911401885
2001-09-25 03:38,0.2191663039742496,0.12255347430464003,-0.06476633817340277,-0.03951761000530214,0.13673082076480392
2001-09-26 06:34,0.21935481958447473,0.12240192484131662,-0.06502817023443683,-0.039648461143485886,0.13671792867516783
2001-09-27 09:29,0.21954737711518996,0.12225135425288537,-0.06529001034377269,-0.03977696143523621,0.1367043967901851
2001-09-28 12:24,0.2197440298473325,0.12210179418066458,-0.06555180327575386,-0.039903098467241035,0.13669023934832605
2001-09-29 15:19,0.21994483077365187,0.12195327626015257,-0.0658134934144543,-0.040026860177630214,0.13667547087437482
2001-09-30 18:14,0.2201498325854534,0.12180583211332463,-0.06607502477235999,-0.04014823485032687,0.1366601061722427
2001-10-01 21:09,0.22035908765938972,0.12165949334096109,-0.06633634100913019,-0.04026721110928336,0.13664416031768117
2001-10-03 00:04,0.22057264804431845,0.12151429151499683,-0.06659738545045618,-0.040383777912615576,0.13662764865089802
2001-10-04 02:59,0.22079056544822095,0.1213702581709013,-0.0668581011069937,-0.04049792454663391,0.13661058676907928
2001-10-05 05:54,0.22101289122518905,0.12122742480008719,-0.06711843069337106,-0.04060964061978001,0.1365929905188225
2001-10-06 08:49,0.22123967636248265,0.12108582284235275,-0.06737831664726204,-0.04071891605647311,0.13657487598848236
2001-10-07 11:44,0.22147097146766082,0.120945483678358,-0.06763770114851714,-0.040825741090869755,0.13655625950043485
2001-10-08 14:39,0.2217068267557915,0.12080643862213586,-0.06789652613834626,-0.04093010626054491,0.1365371576032615
2001-10-09 17:34,0.22194729203674157,0.12066871891364409,-0.06815473333854566,-0.041032002400095094,0.13651758706385878
2001-10-10 20:29,0.22219241670255307,0.12053235571135301,-0.06841226427076558,-0.041131420634675175,0.13649756485947553
2001-10-11 23:24,0.22244224971490248,0.1203973800848817,-0.06866906027579975,-0.04122835237346485,0.13647710816968267
2001-10-13 02:19,0.22269683959265907,0.12026382300766975,-0.06892506253291109,-0.04132278930308081,0.13645623436827797
2001-10-14 05:14,0.22295623439952955,0.12013171534970189,-0.0691802120791622,-0.04141472338092872,0.13643496101513103
2001-10-15 08:09,0.22322048173180542,0.12000108787027569,-0.06943444982876285,-0.041504146828509586,0.1364133058479704
2001-10-16 11:04,0.22348962870620992,0.11987197121082,-0.06968771659241718,-0.041591052124677716,0.1363912867741182
2001-10-17 13:59,0.22376372194784816,0.11974439588776344,-0.06993995309666856,-0.04167543199886198,0.13636892186217478
2001-10-18 16:54,0.22404280757826595,0.11961839228545657,-0.07019110000323255,-0.04175727942425099,0.1363462293336578
2001-10-19 19:50,0.22432693120361777,0.1194939906491469,-0.07044109792831363,-0.04183658761094898,0.13632322755459894
2001-10-20 22:45,0.22461613790294832,0.11937122107801049,-0.07068988746189639,-0.04191334999910652,0.13629993502710253
2001-10-22 01:40,0.22491047221659066,0.11925011351824152,-0.07093740918700744,-0.041987560252033554,0.13627637038086937
2001-10-23 04:35,0.22520997813468607,0.11913069775619829,-0.07118360369894054,-0.042059212249297,0.13625255236468936
2001-10-24 07:30,0.225514699085818,0.1190130034116145,-0.07142841162443292,-0.042128300079807,0.1362284998379076
2001-10-25 10:25,0.22582467792578492,0.1188970599308665,-0.07167177364080059,-0.042194818034903145,0.13620423176186575
2001-10-26 13:20,0.22613995692648722,0.11878289658030955,-0.07191363049500708,-0.04225876060143732,0.13617976719132457
2001-10-27 16:15,0.22646057776495465,0.11867054243967481,-0.07215392302267587,-0.0423201224548633,0.13615512526586995
2001-10-28 19:10,0.22678658151250286,0.11856002639553598,-0.0723925921670292,-0.042378898452337305,0.13613032520130608
2001-10-29 22:05,0.22711800862402817,0.11845137713483977,-0.0726295789977556,-0.042435083625832704,0.13610538628104016
2001-10-31 01:00,0.22745489892744092,0.11834462313851016,-0.07286482472979058,-0.042488673175275896,0.13608032784746169
2001-11-01 03:55,0.22779729161324005,0.118239792675118,-0.07309827074201297,-0.04253966246170593,0.13605516929332034
2001-11-02 06:50,0.22814522522423383,0.11813691379462612,-0.0733298585958465,-0.04258804700046416,0.13602993005310562
2001-11-03 09:45,0.22849873764540488,0.11803601432220384,-0.07355953005375962,-0.04263382245441881,0.13600462959443255
2001-11-04 12:40,0.22885786609392667,0.11793712185211846,-0.07378722709766311,-0.0426769846272278,0.13597928740943593
2001-11-05 15:35,0.22922264710933143,0.11784026374170029,-0.07401289194719027,-0.0427175294566456,0.13595392300617812
2001-11-06 18:30,0.22959311654383383,0.11774546710538245,-0.07423646707786755,-0.0427554530078781,0.13592855590007233
2001-11-07 21:25,0.22996930955280367,0.11765275880882255,-0.07445789523915186,-0.042790751466990504,0.13590320560532704
2001-11-09 00:20,0.23035126058541294,0.11756216546309596,-0.07467711947235028,-0.04282342113437297,0.13587789162641173
2001-11-10 03:15,0.23073900337542708,0.11747371341897497,-0.07489408312839654,-0.04285345841826707,0.13585263344955165
2001-11-11 06:10,0.23113257093216852,0.11738742876128476,-0.07510872988548946,-0.04288085982835865,0.1358274505342511
2001-11-12 09:06,0.2315319955316506,0.11730333730334057,-0.07532100376659281,-0.04290562196944221,0.1358023623048512
2001-11-13 12:01,0.23193730870786564,0.11722146458146834,-0.07553084915677452,-0.04292774153515881,0.13577738814212487
2001-11-14 14:56,0.2323485412442556,0.11714183584960787,-0.07573821082039785,-0.04294721530181368,0.1357525473749115
2001-11-15 17:51,0.2327657231653475,0.11706447607399949,-0.0759430339181482,-0.04296404012227667,0.13572785927179604
2001-11-16 20:46,0.23318888372856575,0.11698940992795609,-0.07614526402389543,-0.04297821291997038,0.13570334303283477
2001-11-17 23:41,0.2336180514162176,0.11691666178672003,-0.07634484714138412,-0.042989730682949326,0.13567901778133173
2001-11-19 02:36,0.23405325392766185,0.11684625572240592,-0.07654172972075128,-0.042998590458075095,0.13565490255566814
2001-11-20 05:31,0.23449451817164577,0.11677821549903189,-0.07673585867485735,-0.04300478934528934,0.13563101630118923
2001-11-21 08:26,0.23494187025883592,0.11671256456763618,-0.07692718139543953,-0.04300832449199157,0.1356073778621506
2001-11-22 11:21,0.2353953354945273,0.11664932606148286,-0.07711564576907141,-0.04300919308752278,0.13558400597372755
2001-11-23 14:16,0.23585493837152732,0.11658852279135759,-0.07730120019292552,-0.04300739235775959,0.13556091925409083
2001-11-24 17:11,0.23632070256324558,0.11653017724094951,-0.0774837935903466,-0.04300291955982384,0.1355381361965514
2001-11-25 20:06,0.23679265091695118,0.1164743115623268,-0.07766337542621018,-0.042995771976908015,0.13551567516177745
2001-11-26 23:01,0.2372708054472323,0.11642094757149919,-0.07783989572208333,-0.04298594691322383,0.13549355437008648
2001-11-28 01:56,0.2377551873296407,0.11637010674407319,-0.07801330507116946,-0.04297344168907509,0.13547179189381575
2001-11-29 04:51,0.23824581689453045,0.11632181021099795,-0.07818355465303876,-0.04295825363605657,0.135450405649773
2001-11-30 07:46,0.23874271362108695,0.11627607875440203,-0.07835059624814122,-0.04294038009238835,0.1354294133917724
2001-12-01 10:41,0.23924589613155767,0.11623293280352354,-0.07851438225209466,-0.04291981839837984,0.13540883270325502
2001-12-02 13:36,0.2397553821856641,0.11619239243073098,-0.07867486568974466,-0.042896565892035485,0.13538868099000118
2001-12-03 16:31,0.2402711886752283,0.11615447734763755,-0.07883200022899946,-0.04287061990479836,0.13536897547293258
2001-12-04 19:26,0.24079333161898872,0.11611920690130734,-0.07898574019442586,-0.04284197775743823,0.13534973318101073
2001-12-05 22:22,0.24132182615760675,0.11608660007055585,-0.07913604058060966,-0.042810636756086956,0.13533097094423224
2001-12-07 01:17,0.24185668654889447,0.11605667546234257,-0.07928285706527624,-0.042776594188420586,0.13531270538672333
2001-12-08 04:12,0.2423979261632205,0.11602945130825651,-0.07942614602216735,-0.042739847319996666,0.13529495291993854
2001-12-09 07:07,0.24294555747913354,0.11600494546109649,-0.07956586453366865,-0.04270039339074236,0.13527772973596233
2001-12-10 10:02,0.2434995920791811,0.11598317539154446,-0.07970197040319077,-0.04265822961160222,0.13526105180091955
2001-12-11 12:57,0.24406004064593476,0.11596415818493123,-0.07983442216729605,-0.04261335316134485,0.1352449348484947
2001-12-12 15:52,0.24462691295821642,0.11594791053809794,-0.07996317910756881,-0.04256576118352888,0.13522939437356374
2001-12-13 18:47,0.2452002178875375,0.11593444875634897,-0.0800882012622299,-0.04251545078363682,0.13521444562593984
2001-12-14 21:42,0.245779963394727,0.11592378875050008,-0.08020944943748687,-0.04246241902637178,0.13520010360423573
2001-12-16 00:37,0.24636615652678442,0.11591594603401936,-0.08032688521862402,-0.04240666293312324,0.1351863830498449
2001-12-17 03:32,0.24695880341393278,0.1159109357202614,-0.08044047098082743,-0.04234817947960287,0.13517329844104303
2001-12-18 06:27,0.24755790926686372,0.11590877251979484,-0.08055016989973598,-0.04228696559365361,0.1351608639872129
2001-12-19 09:22,0.24816347837421926,0.11590947073782412,-0.08065594596173191,-0.04222301815322978,0.13514909362319333
2001-12-20 12:17,0.24877551410025173,0.11591304427170196,-0.08075776397395018,-0.042156333984555,0.13513800100375573
2001-12-21 15:12,0.24939401888271018,0.11591950660853723,-0.0808555895740185,-0.042086909860455365,0.1351275994982081
2001-12-22 18:07,0.2500189942309282,0.1159288708228934,-0.08094938923952257,-0.042014742498872784,0.1351179021851308
2001-12-23 21:02,0.25065044072412,0.1159411495745796,-0.0810391302971896,-0.041939828561556175,0.13510892184724352
2001-12-24 23:57,0.251288358009887,0.11595635510653479,-0.0811247809317949,-0.04186216465293553,0.1351006709664062
2001-12-26 02:52,0.2519327448029295,0.11597449924280197,-0.08120631019478976,-0.04178174731917762,0.13509316171875635
2001-12-27 05:47,0.2525835988839694,0.11599559338659512,-0.08128368801264227,-0.04169857304742469,0.13508640596998242
2001-12-28 08:42,0.25324091709888497,0.11601964851845539,-0.08135688519489945,-0.0416126382652179,0.13508041527073678
2001-12-29 11:38,0.2539046953580386,0.11604667519450013,-0.08142587344196053,-0.04152393934010758,0.13507520085218816
2001-12-30 14:33,0.2545749286358329,0.11607668354476,-0.08149062535256932,-0.04143247257944725,0.1350707736217162
2001-12-31 17:28,0.25525161097046534,0.11610968327160642,-0.08155111443101543,-0.04133823423037518,0.13506714415874865
2002-01-01 20:23,0.2559347354638782,0.11614568364826944,-0.08160731509404809,-0.04124122047998591,0.13506432271074276
2002-01-02 23:18,0.25662429428194444,0.11618469351744176,-0.08165920267750656,-0.041141427455685456,0.1350623191893125
2002-01-04 02:13,0.2573202786548294,0.11622672128997338,-0.08170675344265438,-0.04103885122573836,0.13506114316650183
2002-01-05 05:08,0.25802267887758,0.1162717749436526,-0.08174994458222978,-0.04093348780000329,0.13506080387120664
2002-01-06 08:03,0.25873148431091003,0.1163198620220752,-0.08178875422620174,-0.04082533313085533,0.13506131018574447
2002-01-07 10:58,0.25944668338219506,0.11637098963359856,-0.08182316144723825,-0.04071438311429937,0.13506267064257482
2002-01-08 13:53,0.26016826358666884,0.11642516445038352,-0.08185314626588253,-0.04060063359127203,0.13506489342117003
2002-01-09 16:48,0.2608962114888258,0.11648239270751992,-0.08187868965543876,-0.04048408034913284,0.13506798634503764
2002-01-10 19:43,0.2616305127240271,0.11654268020223837,-0.08189977354656658,-0.04036471912334416,0.13507195687889526
2002-01-11 22:38,0.2623711520003062,0.11660603229320429,-0.08191638083158409,-0.04024254559933947,0.13507681212599876
2002-01-13 01:33,0.26311811310038546,0.1166724538998978,-0.08192849536848106,-0.04011755541457959,0.13508255882562453
2002-01-14 04:28,0.2638713788838729,0.11674194950207231,-0.08193610198464046,-0.03998974416079955,0.13508920335070557
2002-01-15 07:23,0.26463093128969095,0.1168145231393002,-0.08193918648027083,-0.03985910738643762,0.1350967517056234
2002-01-16 10:18,0.26539675133867136,0.1168901784105949,-0.08193773563154663,-0.03972564059925544,0.13510520952415553
2002-01-17 13:13,0.266168819136371,0.11696891847411602,-0.08193173719346274,-0.039589339269142224,0.1351145820675782
2002-01-18 16:08,0.2669471138760739,0.11705074604695308,-0.08192117990239621,-0.03945019883110358,0.13512487422292677
2002-01-19 19:03,0.2677316138419933,0.11713566340498992,-0.08190605347838335,-0.0393082146884354,0.13513609050141176
2002-01-20 21:58,0.26852229641266695,0.11722367238284476,-0.08188634862710596,-0.039163382216079554,0.1351482350369927
2002-01-22 00:54,0.2693191380645461,0.11731477437388858,-0.08186205704159637,-0.03901569676416311,0.1351613115851089
2002-01-23 03:49,0.27012211437577777,0.11740897033034056,-0.0818331714036517,-0.03886515366171696,0.13517532352156747
2002-01-24 06:44,0.270931200030175,0.11750626076343795,-0.08179968538496754,-0.03871174822057433,0.13519027384158908
2002-01-25 09:39,0.2717463688213875,0.11760664574368251,-0.08176159364798673,-0.03855547573944609,0.13520616515901127
2002-01-26 12:34,0.2725675936572356,0.11771012490115745,-0.08171889184646688,-0.03839633150817644,0.13522299970564852
2002-01-27 15:29,0.2733948465642685,0.11781669742592235,-0.08167157662576763,-0.038234310812166675,0.1352407793308109
2002-01-28 18:24,0.274228098692472,0.1179263620684752,-0.08161964562285812,-0.038069408936979535,0.13525950550097862
2002-01-29 21:19,0.2750673203201812,0.11803911714028875,-0.08156309746604803,-0.03790162117310994,0.13527917929963462
2002-01-31 00:14,0.27591248085916986,0.11815496051441618,-0.08150193177444155,-0.037730942820927385,0.13529980142725304
2002-02-01 03:09,0.2767635488599193,0.11827388962616629,-0.08143614915711708,-0.03755736919578516,0.13532137220144477
2002-02-02 06:04,0.2776204920170685,0.11839590147384715,-0.08136575121203612,-0.03738089563329633,0.1353438915572585
2002-02-03 08:59,0.2784832771750403,0.11852099261957702,-0.08129074052467951,-0.03720151749477181,0.13536735904763755
2002-02-04 11:54,0.27935187033384357,0.11864915919016245,-0.0812111206664148,-0.03701923017282088,0.13539177384403162
2002-02-05 14:49,0.280226236655048,0.11878039687804047,-0.08112689619260083,-0.03683402909711017,0.13541713473716316
2002-02-06 17:44,0.28110634046793964,0.11891470094228883,-0.0810380726404211,-0.036645909740278315,0.1354434401379475
2002-02-07 20:39,0.28199214527582334,0.1190520662096943,-0.08094465652646093,-0.036454867624008486,0.13547068807856597
2002-02-08 23:34,0.28288361376253013,0.11919248707589,-0.08084665534402084,-0.03626089832524694,0.13549887621369183
2002-02-10 02:29,0.2837807077990546,0.11933595750655018,-0.0807440775601726,-0.03606399748257563,0.13552800182186764
2002-02-11 05:24,0.28468338845037944,0.11948247103864634,-0.08063693261256069,-0.035864160802728653,0.13555806180703348
2002-02-12 08:19,0.2855916159824543,0.11963202078176527,-0.08052523090594946,-0.03566138406725283,0.13558905270020483
2002-02-13 11:14,0.2865053498693372,0.11978459941948283,-0.08040898380852145,-0.035455663139309285,0.13562097066130013
2002-02-14 14:10,0.2874245488004919,0.11994019921079846,-0.0802882036479248,-0.03524699397061261,0.13565381148111538
2002-02-15 17:05,0.28834917068824445,0.1200988119916233,-0.0801629037070793,-0.03503537260850481,0.13568757058344616
2002-02-16 20:00,0.28927917267539166,0.12026042917632708,-0.08003309821973544,-0.03482079520316163,0.13572224302735553
2002-02-17 22:55,0.2902145111429622,0.12042504175933796,-0.07989880236579794,-0.034603258014926225,0.13575782350958626
2002-02-19 01:50,0.29115514171812706,0.12059264031679685,-0.07976003226640818,-0.03438275742177023,0.13579430636711645
2002-02-20 04:45,0.29210101928225646,0.12076321500826306,-0.0796168049787965,-0.034159289926875475,0.1358316855798574
2002-02-21 07:40,0.29305209797913145,0.12093675557847539,-0.07946913849089945,-0.03393285216633324,0.13586995477349276
2002-02-22 10:35,0.2940083312232711,0.12111325135915743,-0.07931705171575394,-0.033703440916964963,0.13590910722245583
2002-02-23 13:30,0.29496967170844224,0.12129269127088127,-0.07916056448565997,-0.03347105310424488,0.1359491358530467
2002-02-24 16:25,0.29593607141626815,0.12147506382497159,-0.07899969754612676,-0.03323568581034077,0.13599003324668435
2002-02-25 19:20,0.29690748162498765,0.1216603571254621,-0.07883447254959938,-0.03299733628225533,0.13603179164329463
2002-02-26 22:15,0.29788385291836517,0.12184855887109897,-0.0786649120489663,-0.032756001940065144,0.13607440294483186
2002-02-28 01:10,0.29886513519469604,0.1220396563573879,-0.07849103949085895,-0.0325116803852645,0.136117858718932
2002-03-01 04:05,0.29985127767596953,0.12223363647868607,-0.07831287920874119,-0.032264369409197705,0.13616215020269593
2002-03-02 07:00,0.3008422289171445,0.12243048573034018,-0.0781304564157922,-0.03201406700158144,0.13620726830660182
2002-03-03 09:55,0.3018379368155508,0.12263019021086463,-0.07794379719758802,-0.031760771359115245,0.13625320361854384
2002-03-04 12:50,0.30283834862040937,0.12283273562416243,-0.07775292850458629,-0.03150448089417299,0.1362999464079963
2002-03-05 15:45,0.3038434109424825,0.12303810728178963,-0.07755787814441065,-0.031245194243568544,0.13634748663030088
2002-03-06 18:40,0.3048530697638089,0.12324629010525197,-0.07735867477395303,-0.030982910277405268,0.13639581393107453
2002-03-07 21:35,0.3058672704475971,0.12345726862835141,-0.07715534789127676,-0.03071762810798155,0.13644491765073852
2002-03-09 00:30,0.30688595774818683,0.12367102699956156,-0.07694792782734405,-0.030449347098774268,0.13649478682916305
2002-03-10 03:26,0.30790907582113436,0.12388754898444268,-0.07673644573756025,-0.03017806687347757,0.13654541021042826
2002-03-11 06:21,0.30893656823341964,0.12410681796809625,-0.07652093359313863,-0.02990378732509752,0.13659677624769945
2002-03-12 09:16,0.3099683779737218,0.12432881695765025,-0.07630142417229605,-0.02962650862510542,0.1366488731082121
2002-03-13 12:11,0.31100444746281836,0.12455352858478007,-0.07607795105127622,-0.029346231232634593,0.13670168867836763
2002-03-14 15:06,0.3120447185640739,0.12478093510826418,-0.07585054859521005,-0.029062955903723542,0.13675521056893541
2002-03-15 18:01,0.3130891325940214,0.12501101841656984,-0.07561925194881094,-0.028776683700599034,0.13680942612036062
2002-03-16 20:56,0.31413763033303355,0.12524376003047274,-0.07538409702691568,-0.028487416000994414,0.13686432240817392
2002-03-17 23:51,0.3151901520360933,0.12547914110570663,-0.07514512050486673,-0.028195154507496767,0.13691988624850304
2002-03-19 02:46,0.31624663744362,0.12571714243563897,-0.07490235980875165,-0.02789990125692736,0.13697610420368053
2002-03-20 05:41,0.31730702579242476,0.12595774445398392,-0.07465585310548672,-0.027601658629733197,0.1370329625879503
2002-03-21 08:36,0.3183712558266998,0.12620092723753504,-0.07440563929276645,-0.027300429359406075,0.13709044747326543
2002-03-22 11:31,0.3194392658091034,0.12644667050892733,-0.07415175798887239,-0.026996216541910797,0.13714854469517784
2002-03-23 14:26,0.3205109935319366,0.12669495363943198,-0.07389424952234164,-0.02668902364511655,0.1372072398588185
2002-03-24 17:21,0.32158637632835313,0.1269457556517669,-0.07363315492151604,-0.02637885451824161,0.13726651834496123
2002-03-25 20:16,0.3226653510836676,0.12719905522293928,-0.07336851590395527,-0.026065713401289464,0.1373263653161731
2002-03-26 23:11,0.3237478542467159,0.12745483068710894,-0.07310037486573273,-0.025749604934481363,0.13738676572304476
2002-03-28 02:06,0.3248338218412806,0.12771306003847666,-0.0728287748706095,-0.025430534167678875,0.13744770431050057
2002-03-29 05:01,0.3259231894775727,0.12797372093419357,-0.0725537596390993,-0.02510850656979191,0.13750916562418486
2002-03-30 07:56,0.3270158923637818,0.12823679069729504,-0.07227537353741438,-0.0247835280381625,0.1375711340169229
2002-03-31 10:51,0.32811186531764874,0.12850224631964902,-0.0719936615663181,-0.024455604907933998,0.13763359365525113
2002-04-01 13:46,0.3292110427781365,0.12877006446493583,-0.07170866934985845,-0.024124743961375705,0.13769652852601977
2002-04-02 16:42,0.3303133588171017,0.12904022147163643,-0.07142044312401932,-0.023790952437188484,0.1377599224430578
2002-04-03 19:37,0.3314187471510315,0.12931269335604476,-0.07112902972526969,-0.023454238039764014,0.13782375905390376
2002-04-04 22:32,0.3325271411528363,0.12958745581530198,-0.07083447657901935,-0.023114608948396592,0.1378880218465972
2002-04-06 01:27,0.33363847386364753,0.1298644842304402,-0.07053683168799742,-0.022772073826456796,0.1379526941565276
2002-04-07 04:22,0.334752678004677,0.13014375366945052,-0.07023614362054303,-0.022426641830503108,0.1380177591733389
2002-04-08 07:17,0.335869685989099,0.1304252388903631,-0.0699324614988178,-0.022078322619339508,0.1380831999478877
2002-04-09 10:12,0.3369894299339623,0.1307089143443456,-0.06962583498694672,-0.021727126363009663,0.13814899939925063
2002-04-10 13:07,0.33811184167213004,0.13099475417881598,-0.06931631427908774,-0.021373063751722543,0.13821514032177928
2002-04-11 16:02,0.339236852764242,0.1312827322405697,-0.06900395008743548,-0.021016146004707664,0.13828160539220014
2002-04-12 18:57,0.3403643945106959,0.13157282207892132,-0.06868879363016274,-0.02065638487899199,0.1383483771767557
2002-04-13 21:52,0.3414943979636578,0.13186499694886258,-0.06837089661930237,-0.020293792678091588,0.13841543813838564
2002-04-15 00:47,0.34262679393905776,0.13215922981422573,-0.0680503112485811,-0.019928382260627292,0.13848277064394254
2002-04-16 03:42,0.3437615130286332,0.1324554933508698,-0.067727090181195,-0.019560167048836397,0.1385503569714433
2002-04-17 06:37,0.34489848561196607,0.1327537599498736,-0.06740128653754127,-0.019189161036993252,0.13861817931734993
2002-04-18 09:32,0.3460376418685011,0.13305400172073695,-0.06707295388291559,-0.018815378799736104,0.13868621980387763
2002-04-19 12:27,0.3471789117896197,0.13335619049460395,-0.0667421462151552,-0.018438835500273754,0.13875446048633028
2002-04-20 15:22,0.3483222251906595,0.13366029782748462,-0.06640891795226454,-0.018059546898497786,0.13882288336045515
2002-04-21 18:17,0.34946751172296386,0.13396629500349677,-0.0660733239199969,-0.017677529358968574,0.13889147036981975
2002-04-22 21:12,0.3506147008859147,0.13427415303811296,-0.06573541933941673,-0.017292799858788094,0.1389602034132036
2002-04-24 00:07,0.3517637220389547,0.1345838426814194,-0.06539525981443489,-0.016905375995346167,0.1390290643520044
2002-04-25 03:02,0.35291450441359973,0.13489533442138268,-0.06505290131932748,-0.016515275993940037,0.1390980350176552
2002-04-26 05:58,0.3540669771254441,0.1352085984871297,-0.06470840018623375,-0.016122518715256023,0.13916709721905018
2002-04-27 08:53,0.35522106918612095,0.13552360485222795,-0.06436181309265256,-0.015727123662725023,0.13923623274997374
2002-04-28 11:48,0.3563767095152775,0.1358403232379852,-0.064013197048916,-0.01532911098972109,0.13930542339653496
2002-04-29 14:43,0.3575338269525106,0.13615872311675198,-0.06366260938566833,-0.014928501506621727,0.13937465094459991
2002-04-30 17:38,0.3586923502692537,0.13647877371522765,-0.06331010774134585,-0.014525316687722722,0.13944389718722044
2002-05-01 20:33,0.3598522081806844,0.13680044401778638,-0.06295575004964699,-0.014119578677981803,0.139513143932059
2002-05-02 23:28,0.36101332935754815,0.13712370276979824,-0.06259959452702268,-0.013711310299620416,0.13958237300880227
2002-05-04 02:23,0.36217564243797873,0.13744851848096634,-0.06224169966016557,-0.013300535058548807,0.139651566276565
2002-05-05 05:18,0.3633390760392702,0.13777485942866768,-0.061882124193518684,-0.012887277150629012,0.13972070563127872
2002-05-06 08:13,0.3645035587696088,0.13810269366130243,-0.06152092711679652,-0.012471561467763848,0.13978977301306345
2002-05-07 11:08,0.3656690192397601,0.1384319890016496,-0.06115816765252817,-0.012053413603809932,0.13985875041357893
2002-05-08 14:03,0.36683538607472077,0.13876271305023322,-0.060793905243619856,-0.01163285986030646,0.13992761988335495
2002-05-09 16:58,0.3680025879252925,0.13909483318868632,-0.06042819954095269,-0.01120992725202935,0.13999636353909306
2002-05-10 19:53,0.36917055347964206,0.13942831658313512,-0.06006111039099715,-0.010784643512342762,0.1400649635709433
2002-05-11 22:48,0.37033921147478716,0.13976313018758132,-0.059692697823468616,-0.010357037098365579,0.14013340224974866
2002-05-13 01:43,0.37150849070800757,0.14009924074728905,-0.05932302203902193,-0.009927137195947039,0.14020166193425457
2002-05-14 04:38,0.37267832004824303,0.14043661480219044,-0.05895214339697191,-0.009494973724425093,0.14026972507828506
2002-05-15 07:33,0.37384862844737776,0.1407752186902852,-0.05858012240307056,-0.009060577341198695,0.14033757423787674
2002-05-16 10:28,0.3750193449514946,0.14111501855105502,-0.05820701969732009,-0.008623979446080371,0.1404051920783733
2002-05-17 13:23,0.3761903987120463,0.14145598032888296,-0.05783289604183699,-0.008185212185441021,0.1404725613814744
2002-05-18 16:18,0.37736171899696075,0.1417980697764794,-0.05745781230876705,-0.007744308456138577,0.14053966505223844
2002-05-19 19:14,0.3785332352016697,0.14214125245831682,-0.0570818294682533,-0.007301301909229119,0.14060648612603469
2002-05-20 22:09,0.3797048768600761,0.14248549375407213,-0.056705008576458535,-0.00685622695344984,0.1406730077754449
2002-05-22 01:04,0.3808765736554107,0.14283075886207192,-0.056327410763655106,-0.006409118758488569,0.14073921331710765
2002-05-23 03:59,0.38204825543104903,0.14317701280275225,-0.055949097222365934,-0.005960013258008712,0.14080508621850799
2002-05-24 06:54,0.38321985220122573,0.14352422042212598,-0.05557012919557337,-0.005508947152448707,0.14087061010470595
2002-05-25 09:49,0.384391294161644,0.1438723463952475,-0.05519056796500582,-0.005055957911593328,0.14093576876500177
2002-05-26 12:44,0.3855625117000464,0.14422135522970386,-0.0548104748394731,-0.004601083776887033,0.14100054615953897
2002-05-27 15:39,0.3867334354066432,0.14457121126909742,-0.05442991114329532,-0.004144363763526143,0.1410649264258373
2002-05-28 18:34,0.3879039960844831,0.14492187869654818,-0.05404893820479145,-0.003685837662289304,0.14112889388525757
2002-05-29 21:29,0.3890741247597151,0.1452733215382006,-0.053667617344852814,-0.0032255460411306502,0.1411924330493943
2002-05-31 00:24,0.3902437526917564,0.14562550366674237,-0.05328600986559073,-0.0027635302465150446,0.14125552862639326
2002-06-01 03:19,0.39141281138336037,0.14597838880493014,-0.05290417703906909,-0.002299832404503377,0.14131816552719267
2002-06-02 06:14,0.3925812325905839,0.14633194052912843,-0.052522180096118254,-0.0018344954215799292,0.14138032887168514
2002-06-03 09:09,0.3937489483326495,0.14668612227285746,-0.05214008021523542,-0.0013675629852201998,0.14144200399479806
2002-06-04 12:04,0.3949158909017031,0.14704089733035033,-0.051757938511572774,-0.0008990795641985461,0.14150317645249066
2002-06-05 14:59,0.3960819928724634,0.14739622886012574,-0.05137581602601404,-0.00042909040862842973,0.14156383202766465
2002-06-06 17:54,0.3972471871117573,0.14775207988856756,-0.05099377371434463,4.2358450259405434e-05,0.141623956735987
2002-06-07 20:49,0.3984114067879584,0.14810841331352165,-0.050611872436510386,0.0005152202006158124,0.141683536831623
2002-06-08 23:44,0.399574585380276,0.1484651919078962,-0.05023017294598227,0.0009894472507283592,0.14174255881287534
2002-06-10 02:39,0.4007366566879803,0.14882237832328904,-0.049848735879200634,0.0014649912300719325,0.14180100942773127
2002-06-11 05:34,0.40189755483945766,0.1491799350936137,-0.04946762174513625,0.0019418029906123901,0.14185887567931055
2002-06-12 08:30,0.4030572143011781,0.14953782463874937,-0.04908689091493866,0.0024198326084028665,0.1419161448312165
2002-06-13 11:25,0.40421556988652946,0.14989600926820051,-0.04870660361169224,0.00289902938545325,0.14197280441278612
2002-06-14 14:20,0.40537255676452877,0.15025445118477404,-0.04832681990027185,0.003379341851882489,0.14202884222423762
2002-06-15 17:15,0.4065281104684082,0.15061311248826928,-0.047947599677306496,0.0038607177683525062,0.14208424634171357
2002-06-16 20:10,0.4076821669040734,0.15097195517918605,-0.0475690026612461,0.004343104128789216,0.14213900512221786
2002-06-17 23:05,0.4088346623584322,0.15133094116244783,-0.04719108838253622,0.004826447163385705,0.14219310720844436
2002-06-19 02:00,0.4099855335075905,0.15169003225114305,-0.04681391617390078,0.005310692341897072,0.1422465415334961
2002-06-20 04:55,0.4111347174249274,0.1520491901702856,-0.04643754516073177,0.0057957843772251105,0.14229929732549249
2002-06-21 07:50,0.41228215158900394,0.15240837656058517,-0.04606203425159966,0.006281667229280918,0.14235136411206256
2002-06-22 10:45,0.4134277738913858,0.15276755298225156,-0.045687442128856726,0.006768284109160999,0.1424027317247251
2002-06-23 13:40,0.4145715226442779,0.15312668091880252,-0.04531382723937126,0.007255577483594289,0.14245339030314957
2002-06-24 16:35,0.4157133365880521,0.15348572178090297,-0.04494124778536383,0.007743489079694299,0.1425033302993006
2002-06-25 19:30,0.41685315489862373,0.15384463691021863,-0.044569761715361006,0.008231959890003276,0.1425525424814621
2002-06-26 22:25,0.4179909171946854,0.15420338758329377,-0.04419942671526439,0.008720930177829822,0.14260101793813978
2002-06-28 01:20,0.4191265635447995,0.15456193501545185,-0.04383030019953253,0.009210339482884161,0.14264874808184141
2002-06-29 04:15,0.420260034474344,0.15492024036471422,-0.04346243930248238,0.0097001266272089,0.1426957246527324
2002-06-30 07:10,0.4213912709723145,0.1552782647357478,-0.04309590086970319,0.010190229721405875,0.14274193972216603
2002-07-01 10:05,0.4225202144979734,0.15563596918383255,-0.04273074144959117,0.010680586171161105,0.14278738569608673
2002-07-02 13:00,0.42364680698736545,0.1559933147188584,-0.04236701728499605,0.011171132684071439,0.1428320553183057
2002-07-03 15:55,0.4247709908596497,0.15635026230933746,-0.042004784304996726,0.011661805276754617,0.14287594167364553
2002-07-04 18:50,0.42589270902332993,0.1567067728864584,-0.04164409811677662,0.012152539282280272,0.14291903819095647
2002-07-05 21:46,0.4270119048822837,0.15706280734815106,-0.041285013997635595,0.012643269357875797,0.14296133864599891
2002-07-07 00:41,0.4281285223416701,0.15741832656318977,-0.040927586887108236,0.01313392949294459,0.14300283716419407
2002-07-08 03:36,0.4292425058136698,0.15777329137531984,-0.040571871379205454,0.01362445301737597,0.1430435282232406
2002-07-09 06:31,0.4303538002230728,0.15812766260741495,-0.04021792171477212,0.014114772610154452,0.1430834066555961
2002-07-10 09:26,0.4314623510127096,0.15848140106566255,-0.03986579177396524,0.014604820308263822,0.14312246765082282
2002-07-11 12:21,0.4325681041487234,0.15883446754378125,-0.03951553506884828,0.015094527515889633,0.14316070675779666
2002-07-12 15:16,0.4336710061256875,0.1591868228272693,-0.039167204736103634,0.015583825013916308,0.14319811988677825
2002-07-13 18:11,0.43477100397155755,0.15953842769768217,-0.038820853529864724,0.01607264296971808,0.14323470331134586
2002-07-14 21:06,0.4358680452524786,0.15988924293695012,-0.03847653381465968,0.016560910947250984,0.1432704536701893
2002-07-16 00:01,0.43696207807739906,0.16023922933171533,-0.03813429755848444,0.01704855791742188,0.14330536796876261
2002-07-17 02:56,0.4380530511025719,0.16058834767772118,-0.03779419632597428,0.017535512268773368,0.14333944358079814
2002-07-18 05:51,0.43914091353584567,0.16093655878422097,-0.03745628127170836,0.01802170181843757,0.14337267824967756
2002-07-19 08:46,0.4402256151408239,0.16128382347842957,-0.0371206031336197,0.018507053823393183,0.14340507008966213
2002-07-20 11:41,0.4413071062408487,0.16163010261001123,-0.036787212226523286,0.01899149499200703,0.14343661758698042
2002-07-21 14:36,0.4423853377228244,0.16197535705560262,-0.036456158435757585,0.019474951495862813,0.14346731960077264
2002-07-22 17:31,0.4434602610408744,0.16231954772337392,-0.0361274912109405,0.019957348981875483,0.143497175363893
2002-07-23 20:26,0.4445318282198355,0.1626626355576302,-0.03580125955983676,0.02043861258469079,0.14352618448356735
2002-07-24 23:21,0.44559999185858573,0.16300458154345,-0.03547751204233662,0.0209186669393662,0.14355434694190747
2002-07-26 02:16,0.4466647051332069,0.163345346711365,-0.035156296764548345,0.02139743619433196,0.14358166309628093
2002-07-27 05:11,0.4477259217999818,0.16368489214208107,-0.03483766137299649,0.021874844024632134,0.14360813367953693
2002-07-28 08:06,0.44878359619822283,0.16402317897123864,-0.034521653048932066,0.022350813645439838,0.14363375980008725
2002-07-29 11:02,0.449837683252946,0.16436016839422005,-0.03420831850274783,0.022825267825853757,0.143658542941843
2002-07-30 13:57,0.45088813847734927,0.16469582167099128,-0.03389770396850486,0.023298128902952103,0.14368248496400565
2002-07-31 16:52,0.45193491797516105,0.16503010013099723,-0.033589855198558866,0.023769318796133865,0.14370558810071457
2002-08-01 19:47,0.4529779784428022,0.16536296517809693,-0.0332848174582924,0.02423875902171954,0.14372785496054918
2002-08-02 22:42,0.45401727717137447,0.16569437829554012,-0.03298263552095393,0.024706370707811925,0.14374928852588637
2002-08-04 01:37,0.4550527720484973,0.166024301050996,-0.032683353662593784,0.025172074609427247,0.14376989215211372
2002-08-05 04:32,0.4560844215599707,0.16635269510162512,-0.03238701565710114,0.025635791123883866,0.14378966956669842
2002-08-06 07:27,0.4571121847912716,0.1666795221991994,-0.03209366477134157,0.02609744030644434,0.14380862486811194
2002-08-07 10:22,0.45813602142888266,0.16700474419526817,-0.03180334376039057,0.026556941886215824,0.14382676252461102
2002-08-08 13:17,0.45915589176145777,0.167328323046376,-0.03151609486286214,0.027014215282298554,0.14384408737287535
2002-08-09 16:12,0.46017175668081506,0.16765022081932496,-0.031231959796333864,0.02746917962018211,0.14386060461650174
2002-08-10 19:07,0.46118357768277873,0.16797039969649438,-0.030950979752859986,0.02792175374839151,0.14387631982435653
2002-08-11 22:02,0.4621913168678245,0.1682888219811986,-0.03067319539458327,0.028371856255361788,0.1438912389287847
2002-08-13 00:57,0.4631949369415969,0.16860545010310884,-0.030398646849426905,0.028819405486565974,0.14390536822367864
2002-08-14 03:52,0.46419440121524036,0.16892024662372093,-0.03012737370687707,0.029264319561870478,0.14391871436240478
2002-08-15 06:47,0.46518967360556107,0.16923317424187084,-0.02985941501385686,0.0297065163931165,0.14393128435559072
2002-08-16 09:42,0.46618071863503874,0.1695441957993111,-0.029594809270674663,0.03014591370193692,0.14394308556877217
2002-08-17 12:37,0.467167501431667,0.1698532742863355,-0.02933359442706078,0.03058242903779232,0.14395412571990107
2002-08-18 15:32,0.46814998772863103,0.17016037284745866,-0.029075807878281276,0.031015979796228083,0.14396441287671552
2002-08-19 18:27,0.4691281438638237,0.1704654547871511,-0.02882148646133109,0.031446483237345946,0.1439739554539725
2002-08-20 21:22,0.47010193677919865,0.1707684835756273,-0.028570666451202445,0.03187385650448854,0.14398276221054396
2002-08-22 00:18,0.47107133401996154,0.1710694228546899,-0.028323383557229145,0.03229801664312967,0.14399084224637737
2002-08-23 03:13,0.4720363037336089,0.17136823644363353,-0.028079672919497034,0.032718880619973745,0.1439982049993218
2002-08-24 06:08,0.4729968146687835,0.17166488834519494,-0.027839569105335582,0.03313636534224207,0.14400486024182044
2002-08-25 09:03,0.47395283617400175,0.17195934275157237,-0.027603106105864653,0.03355038767716875,0.14401081807747046
2002-08-26 11:58,0.4749043381962053,0.17225156405049488,-0.02737031733261433,0.03396086447167895,0.14401608893745182
2002-08-27 14:53,0.4758512912791503,0.17254151683134836,-0.027141235614208975,0.03436771257225085,0.14402068357682557
2002-08-28 17:48,0.4767936665616527,0.172829165891364,-0.02691589319310697,0.034770848844964924,0.14402461307070344
2002-08-29 20:43,0.4777314357756723,0.17311447624186177,-0.026694321722406267,0.0351701901957262,0.1440278888102891
2002-08-30 23:38,0.47866457124424067,0.17339741311455503,-0.02647655226270136,0.03556565359065919,0.14403052249879403
2002-09-01 02:33,0.4795930458792382,0.17367794196791106,-0.026262615278997856,0.03595715607667027,0.14403252614722695
2002-09-02 05:28,0.48051683317901833,0.1739560284935746,-0.026052540637679006,0.03634461480217066,0.14403391207006058
2002-09-03 08:23,0.4814359072258754,0.17423163862284724,-0.02584635760352208,0.036727947037958675,0.14403469288077547
2002-09-04 11:18,0.4823502426833769,0.17450473853323156,-0.02564409483676036,0.037107070198255016,0.14403488148728358
2002-09-05 14:13,0.48325981479351793,0.17477529465502759,-0.02544578039019736,0.03748190186187625,0.1440344910872318
2002-09-06 17:08,0.48416459937376205,0.17504327367799832,-0.025251441706354266,0.03785235979356427,0.1440335351631882
2002-09-07 20:03,0.48506457281391735,0.17530864255809187,-0.02506110561466489,0.03821836196544326,0.144032027477712
2002-09-08 22:58,0.48595971207285427,0.1755713685242189,-0.024874798328710007,0.038579826578603454,0.14402998206830922
2002-09-10 01:53,0.4868499946751149,0.17583141908510352,-0.02469254544347954,0.03893667208482687,0.14402741324227497
2002-09-11 04:48,0.4877353987073433,0.1760887620361809,-0.02451437193267872,0.03928881720841404,0.14402433557142524
2002-09-12 07:43,0.4886159028145955,0.17634336546656576,-0.02434030214605705,0.03963618096813959,0.14402076388671858
2002-09-13 10:38,0.48949148619650407,0.17659519776607832,-0.024170359806770125,0.03997868269931104,0.14401671327277127
2002-09-14 13:34,0.4903621286033037,0.1768442276323296,-0.024004568008766894,0.04031624207593179,0.14401219906226542
2002-09-15 16:29,0.49122781033172036,0.17709042407787134,-0.02384294921420084,0.04064877913296347,0.1440072368302546
2002-09-16 19:24,0.492088512220725,0.17733375643740468,-0.023685525250861483,0.04097621428867895,0.14400184238836639
2002-09-17 22:19,0.49294421564715407,0.1775741943750491,-0.023532317309626655,0.04129846836710166,0.14399603177890563
2002-09-19 01:14,0.49379490252119745,0.17781170789167455,-0.023383345941930256,0.04161546262052712,0.14398982126885956
2002-09-20 04:09,0.49464055528175455,0.17804626733229162,-0.023238631057244247,0.041927118752116466,0.14398322734380653
2002-09-21 07:04,0.4954811568916634,0.178277843393504,-0.02309819192057261,0.042233358938560006,0.1439762667017314
2002-09-22 09:59,0.4963166908328056,0.17850640713102175,-0.022962047149953285,0.04253410585280501,0.14396895624674885
2002-09-23 12:54,0.49714714110107533,0.17873192996723178,-0.02283021471397098,0.04282928268683456,0.14396131308273685
2002-09-24 15:49,0.49797249220123607,0.17895438369883146,-0.022702711929267455,0.04311881317450239,0.14395335450688257
2002-09-25 18:44,0.49879272914165,0.1791737405045199,-0.02257955545806173,0.04340262161440861,0.14394509800314342
2002-09-26 21:39,0.49960783742888815,0.17938997295274944,-0.02246076130566363,0.0436806328928159,0.14393656123562426
2002-09-28 00:34,0.5004178030622226,0.17960305400953508,-0.022346344817988056,0.04395277250659396,0.14392776204187413
2002-09-29 03:29,0.501222612528002,0.17981295704632405,-0.022236320679062394,0.04421896658619193,0.14391871842610432
2002-09-30 06:24,0.5020222527939139,0.18001965584792176,-0.02213070290852842,0.04447914191863042,0.14390944855233012
2002-10-01 09:19,0.5028167113031319,0.18022312462047607,-0.0220295048591318,0.044733225970503276,0.14389997073743852
2002-10-02 12:14,0.5036059759683562,0.18042333799951993,-0.021932739214201552,0.04498114691098881,0.14389030344418438
2002-10-03 15:09,0.5043900351657418,0.180620271058068,-0.02184041798511424,0.045222833634858406,0.14388046527411774
2002-10-04 18:04,0.5051688777287275,0.18081389931477382,-0.02175255250874028,0.04545821578548265,0.14387047496044353
2002-10-05 20:59,0.505942492941742,0.18100419874213558,-0.021669153444874467,0.04568722377781567,0.143860351360818
2002-10-06 23:54,0.5067108705338392,0.18119114577476558,-0.02159023077364075,0.04590978882137339,0.14385011345008247
2002-10-08 02:50,0.5074740006721999,0.18137471731770632,-0.021515793792877963,0.046125842943171846,0.14383978031293815
2002-10-09 05:45,0.5082318739555576,0.18155489075480402,-0.02144585111549624,0.04633531901064181,0.1438293711365639
2002-10-10 08:40,0.5089844814075201,0.18173164395713431,-0.021380410666808403,0.04653815075450085,0.1438189052031802
2002-10-11 11:35,0.5097318144697978,0.18190495529148049,-0.021319479681828346,0.04673427279158082,0.14380840188256044
2002-10-12 14:30,0.5104738649953425,0.1820748036288603,-0.021263064702541662,0.04692362064760036,0.1437978806244941
2002-10-13 17:25,0.511210625241395,0.18224116835310805,-0.02121117157513608,0.04710613077988199,0.1437873609512027
2002-10-14 20:20,0.511942087862446,0.18240402936950076,-0.021163805447202116,0.047281740599999844,0.14377686244971238
2002-10-15 23:15,0.5126682459031122,0.18256336711343707,-0.021120970764890334,0.047450388496357604,0.1437664047641844
2002-10-17 02:10,0.5133890927909361,0.18271916255916254,-0.021082671270031356,0.04761201385668637,0.14375600758820795
2002-10-18 05:05,0.5141046223290859,0.18287139722853912,-0.021048909997211707,0.0477665570904548,0.1437456906570566
2002-10-19 08:00,0.5148148286890093,0.18302005319986558,-0.02101968927080833,0.04791395965119116,0.14373547373991147
2002-10-20 10:55,0.51551970640298,0.1831651131167369,-0.020995010701972933,0.04805416405870222,0.14372537663205384
2002-10-21 13:50,0.5162192503565916,0.18330656019695074,-0.020974875185572533,0.04818711392118724,0.1437154191470302
2002-10-22 16:45,0.5169134557811725,0.18344437824145415,-0.02095928289707913,0.04831275395724055,0.1437056211087921
2002-10-23 19:40,0.5176023182461351,0.18357855164333314,-0.020948233289406176,0.04843103001773344,0.14369600234381355
2002-10-24 22:35,0.5182858336512566,0.1837090653968405,-0.020941725089694663,0.04854188910757151,0.1436865826731891
2002-10-26 01:30,0.5189639982189,0.1838359051064626,-0.020939756296043693,0.048645279407317416,0.1436773819047149
2002-10-27 04:25,0.5196368084861699,0.18395905699602505,-0.020942324174182958,0.04874115029467635,0.14366841982495618
2002-10-28 07:20,0.5203042612970126,0.18407850791783056,-0.02094942525409077,0.04882945236583297,0.14365971619130266
2002-10-29 10:15,0.5209663537942631,0.18419424536183676,-0.020961055326549183,0.04891013745663955,0.14365129072401644
2002-10-30 13:10,0.5216230834116247,0.1843062574648609,-0.02097720943964096,0.04898315866363978,0.143643163098274
2002-10-31 16:06,0.5222744478656214,0.18441453301982144,-0.020997881895183423,0.04904847036493054,0.14363535293620497
2002-11-01 19:01,0.5229204451474766,0.18451906148500763,-0.021023066245097227,0.04910602824085028,0.14362787979893152
2002-11-02 21:56,0.5235610735149627,0.18461983299337636,-0.021052755287712638,0.04915578929448569,0.14362076317861017
2002-11-04 00:51,0.5241963314842009,0.1847168383618786,-0.021086941064007964,0.04919771187199695,0.14361402249047944
2002-11-05 03:46,0.5248262178214204,0.18481006910080872,-0.021125614853781838,0.04923175568274607,0.1436076770649159
2002-11-06 06:41,0.525450731534681,0.18489951742317995,-0.021168767171756198,0.049257881819230104,0.1436017461395017
2002-11-07 09:36,0.5260698718655572,0.1849851762541202,-0.021216387763608957,0.04927605277680705,0.14359624885110592
2002-11-08 12:31,0.5266836382807928,0.1850670392402875,-0.021268465601938902,0.04928623247320929,0.1435912042279832
2002-11-09 15:26,0.5272920304639207,0.18514510075930626,-0.02132498888215492,0.04928838626784249,0.14358663118189202
2002-11-10 18:21,0.527895048306859,0.18521935592921782,-0.02138594501829702,0.04928248098085394,0.14358254850023577
2002-11-11 21:16,0.5284926919014776,0.18528980061794625,-0.021451320638781496,0.04926848491197497,0.1435789748382289
2002-11-13 00:11,0.5290849615311488,0.18535643145277905,-0.02152110158207224,0.04924636785912401,0.1435759287110918
2002-11-14 03:06,0.529671857662266,0.18541924582985436,-0.021595272892278805,0.049216101136764945,0.14357342848627638
2002-11-15 06:01,0.5302533809357584,0.1854782419236629,-0.021673818814675866,0.04917765759401799,0.14357149237572592
2002-11-16 08:56,0.5308295321585799,0.18553341869655066,-0.021756722791152205,0.049131011632511795,0.14357013842817123
2002-11-17 11:51,0.5314003122951959,0.18558477590823097,-0.021843967455577595,0.049076139223974746,0.1435693845214667
2002-11-18 14:46,0.531965722459049,0.18563231412529752,-0.021935534629095255,0.04901301792755797,0.1435692483549681
2002-11-19 17:41,0.5325257639040286,0.18567603473073718,-0.022031405315338065,0.04894162690688239,0.14356974744195616
2002-11-20 20:36,0.5330804380159289,0.1857159399334431,-0.022131559695565628,0.04886194694680715,0.14357089910210744
2002-11-21 23:31,0.5336297463039085,0.18575203277772195,-0.022235977123723244,0.04877396046990956,0.1435727204540157
2002-11-23 02:26,0.534173690391951,0.18578431715279672,-0.022344636121424455,0.04867765155267373,0.14357522840776743
2002-11-24 05:22,0.5347122720103265,0.18581279780229948,-0.02245751437285559,0.04857300594138125,0.14357843965757225
2002-11-25 08:17,0.5352454929870667,0.18583748033375508,-0.022574588719600136,0.04846001106769532,0.14358237067445312
2002-11-26 11:12,0.5357733552394344,0.18585837122805055,-0.022695835155385813,0.04833865606393989,0.14358703769899744
2002-11-27 14:07,0.5362958607654249,0.18587547784888941,-0.022821228820757627,0.04820893177805624,0.1435924567341728
2002-11-28 17:02,0.5368130116352618,0.1858888084522276,-0.022950743997666584,0.048070830788246144,0.14359864353820895
2002-11-29 19:57,0.5373248099829235,0.18589837219568967,-0.023084354103987154,0.04792434741728124,0.14360561361754987
2002-11-30 22:52,0.5378312579976818,0.18590417914796148,-0.023222031687954003,0.047769477746485295,0.14361338221987774
2002-12-02 01:47,0.5383323579156656,0.18590624029815717,-0.023363748422523506,0.04760621962937617,0.14362196432721175
2002-12-03 04:42,0.5388281120114493,0.1859045675651589,-0.02350947509965967,0.047434572704965705,0.1436313746490841
2002-12-04 07:37,0.5393185225896671,0.18589917380692478,-0.023659181624543724,0.047254538410710534,0.14364162761579616
2002-12-05 10:32,0.5398035919766584,0.18589007282976344,-0.02381283700970996,0.04706611999511068,0.14365273737175707
2002-12-06 13:27,0.5402833225121443,0.1858772793975738,-0.023970409369105883,0.04686932252994874,0.14366471776890716
2002-12-07 16:22,0.5407577165409457,0.18586080924104448,-0.02413186591208291,0.046664152922164026,0.14367758236022948
2002-12-08 19:17,0.5412267764047234,0.18584067906681262,-0.02429717293730793,0.04645061992536351,0.14369134439335043
2002-12-09 22:12,0.5416905044337813,0.18581690656657707,-0.024466295826613416,0.046228734150949524,0.14370601680423395
2002-12-11 01:07,0.5421489029388904,0.18578951042616618,-0.024639199038767767,0.04599850807887973,0.14372161221096977
2002-12-12 04:02,0.5426019742031731,0.1857585103345542,-0.024815846103181993,0.04575995606803718,0.14373814290765935
2002-12-13 06:57,0.5430497204740284,0.18572392699282458,-0.024996199613549014,0.045513094366215257,0.14375562085840182
2002-12-14 09:52,0.543492143955111,0.18568578212307793,-0.025180221221413307,0.04525794111970896,0.14377405769138143
2002-12-15 12:47,0.5439292467983606,0.18564409847728164,-0.025367871629678018,0.044994516382511285,0.1437934646930596
2002-12-16 15:42,0.5443610310960894,0.18559889984605604,-0.0255591105860474,0.04472284212510802,0.143813852802474
2002-12-17 18:37,0.5447874988731252,0.18555021106739786,-0.025753896876408056,0.04444294224286516,0.1438352326056459
2002-12-18 21:33,0.5452086520790169,0.18549805803533337,-0.025952188318149022,0.044154842564010977,0.14385761433009953
2002-12-20 00:28,0.5456244925803052,0.18544246770850184,-0.026153941753425447,0.043858570857197604,0.14388100783949426
2002-12-21 03:23,0.5460350221528482,0.18538346811866668,-0.02635911304235941,0.043554156838657015,0.143905422628372
2002-12-22 06:18,0.5464402424742327,0.18532108837914554,-0.02656765705619618,0.043241632178918715,0.14393086781702352
2002-12-23 09:13,0.5468401551162374,0.18525535869316312,-0.026779527670396347,0.04292103050911805,0.1439573521464732
2002-12-24 12:08,0.5472347615373818,0.1851863103621193,-0.026994677757685437,0.042592387426866996,0.14398488397358644
2002-12-25 15:03,0.5476240630755436,0.18511397579377054,-0.02721305918105138,0.04225574050169306,0.14401347126630054
2002-12-26 17:58,0.5480080609406562,0.18503838851032262,-0.027434622786694424,0.04191112928004481,0.14404312159898197
2002-12-27 20:53,0.5483867562074856,0.18495958315642716,-0.02765931839693639,0.041558595289856115,0.14407384214791052
2002-12-28 23:48,0.5487601498084882,0.18487759550708519,-0.027887094803086293,0.04119818204466752,0.1441056396868944
2002-12-30 02:43,0.5491282425267543,0.18479246247544912,-0.028117899758263787,0.04082993504730373,0.14413852058301574
2002-12-31 05:38,0.5494910349890392,0.18470422212052096,-0.028351679970192917,0.040453901793099545,0.14417249079251038
2003-01-01 08:33,0.5498485276588803,0.18461291365474566,-0.028588381093955784,0.04007013177267593,0.1442075558567827
2003-01-02 11:28,0.5502007208298078,0.1845185774514949,-0.028827947724715502,0.03967867647426182,0.14424372089855708
2003-01-03 14:23,0.5505476146186508,0.18442125505243445,-0.029070323390415098,0.03927958938555409,0.1442809906181688
2003-01-04 17:18,0.5508892089589327,0.18432098917478015,-0.029315450544445232,0.038872925995125096,0.14431936928999442
2003-01-05 20:13,0.5512255035943707,0.18421782371842887,-0.029563270558292443,0.03845874379336178,0.14435886075902488
2003-01-06 23:08,0.5515564980724724,0.1841118037729695,-0.02981372371416771,0.03803710227294163,0.14439946843758206
2003-01-08 02:03,0.5518821917382362,0.18400297562456547,-0.03006674919761715,0.03760806292884211,0.14444119530218016
2003-01-09 04:58,0.5522025837279525,0.18389138676270747,-0.030322285090120304,0.03717168925788028,0.14448404389053426
2003-01-10 07:53,0.5525176729631159,0.1837770858868318,-0.03058026836167918,0.03672804675778138,0.14452801629871628
2003-01-11 10:49,0.5528274581444422,0.18366012291280248,-0.030840634863398497,0.03627720292577469,0.14457311417846136
2003-01-12 13:44,0.553131937745998,0.18354054897925126,-0.031103319320065687,0.03581922725671377,0.14461933873462415
2003-01-13 16:39,0.5534311100094396,0.1834184164537743,-0.031368255322728716,0.03535419124072037,0.14466669072278798
2003-01-14 19:34,0.5537249729383708,0.18329377893898197,-0.03163537532127769,0.03488216836035174,0.14471517044702692
2003-01-15 22:29,0.5540135242928146,0.18316669127839158,-0.03190461061704042,0.03440323408728224,0.1447647777578236
2003-01-17 01:24,0.5542967615837989,0.18303720956217612,-0.03217589135537602,0.033917465878519126,0.14481551205014082
2003-01-18 04:19,0.5545746820680731,0.18290539113274146,-0.03244914651829994,0.033424943172114,0.14486737226165278
2003-01-19 07:14,0.5548472827429356,0.18277129459015218,-0.03272430391711545,0.032925747382412385,0.14492035687113203
2003-01-20 10:09,0.5551145603411878,0.18263497979738635,-0.03300129018507236,0.0324199618948115,0.14497446389699645
2003-01-21 13:04,0.5553765113262219,0.18249650788542102,-0.03328003077005809,0.03190767206002404,0.14502969089601708
2003-01-22 15:59,0.5556331318872239,0.1823559412581482,-0.03356044992731033,0.031388965187875095,0.14508603496218508
2003-01-23 18:54,0.5558844179345137,0.18221334359711122,-0.033842470712171946,0.03086393054059927,0.14514349272574203
2003-01-24 21:49,0.5561303650950127,0.18206877986606196,-0.03412601497288498,0.03033265932565632,0.14520206035237232
2003-01-26 00:44,0.5563709687078453,0.1819223163153366,-0.03441100334342481,0.029795244688062494,0.14526173354255914
2003-01-27 03:39,0.5566062238200735,0.18177402048604094,-0.03469735523638648,0.029251781702232055,0.14532250753110393
2003-01-28 06:34,0.5568361251825698,0.1816239612140465,-0.034984988835925435,0.02870236736333004,0.1453843770868124
2003-01-29 09:29,0.5570606672460192,0.18147220863379532,-0.03527382109074573,0.028147100578153117,0.145447336512343
2003-01-30 12:24,0.5572798441570747,0.1813188341818991,-0.0355637677071671,0.02758608215549957,0.14551137964422522
2003-01-31 15:19,0.5574936497546369,0.18116391060054587,-0.035854743142240464,0.02701941479607811,0.14557649985304078
2003-02-01 18:14,0.5577020775662853,0.18100751194069684,-0.03614666059694674,0.026447203081921056,0.14564269004377345
2003-02-02 21:09,0.5579051208048529,0.18084971356507265,-0.03643943200946989,0.025869553465305922,0.14570994265632722
2003-02-04 00:05,0.5581027723651382,0.18069059215093336,-0.036732968048546644,0.025286574257208816,0.14577824966620961
2003-02-05 03:00,0.5582950248207712,0.1805302256926375,-0.03702717810690623,0.02469837561526489,0.14584760258538526
2003-02-06 05:55,0.5584818704212215,0.18036869350398443,-0.03732197029479817,0.02410506953125008,0.14591799246329618
2003-02-07 08:50,0.5586633010889577,0.18020607622033283,-0.037617251433619436,0.0235067698180825,0.14598940988805148
2003-02-08 11:45,0.558839308416754,0.18004245580049413,-0.037912927049636835,0.022903592096346154,0.14606184498778493
2003-02-09 14:40,0.5590098836651516,0.17987791552839377,-0.03820890136782315,0.02229565378033213,0.1461352874321819
2003-02-10 17:35,0.5591750177600678,0.17971254001450296,-0.038505077305794055,0.021683074063618024,0.14620972643417282
2003-02-11 20:30,0.5593347012905625,0.1795464151970282,-0.038801356467874665,0.021065973904149327,0.1462851507517988
2003-02-12 23:25,0.5594889245067559,0.17937962834286578,-0.039097639139274526,0.02044447600887417,0.1463615486902421
2003-02-14 02:20,0.5596376773179031,0.17921226804831109,-0.03939382428039559,0.019818704817895716,0.14643890810402654
2003-02-15 05:15,0.5597809492906282,0.1790444242395164,-0.0396898095212776,0.01918878648814959,0.1465172163993871
2003-02-16 08:10,0.5599187296473076,0.17887618817270567,-0.03998549115617006,0.018554848876633,0.1465964605368048
2003-02-17 11:05,0.5600510072646219,0.17870765243412864,-0.04028076413825632,0.017917021523157384,0.14667662703371126
2003-02-18 14:00,0.5601777706722599,0.17853891093976212,-0.04057552207452214,0.017275435632644998,0.14675770196735924
2003-02-19 16:55,0.5602990080517846,0.17837005893474867,-0.04086965722077804,0.016630224056970178,0.14683967097786033
2003-02-20 19:50,0.5604147072356629,0.17820119299256942,-0.041163060476847146,0.015981521276338895,0.1469225192713891
2003-02-21 22:45,0.5605248557064532,0.17803241101395517,-0.04145562138190784,0.015329463380224173,0.14700623162355214
2003-02-23 01:40,0.5606294405961574,0.17786381222552045,-0.04174722811001713,0.014674188047848202,0.14709079238292266
2003-02-24 04:35,0.5607284486857382,0.17769549717812727,-0.04203776746580884,0.01401583452821542,0.1471761854747403
2003-02-25 07:30,0.5608218664047947,0.17752756774497266,-0.042327124880366246,0.013354543619713943,0.14726239440477268
2003-02-26 10:25,0.560909679831408,0.17736012711939492,-0.04261518440729195,0.012690457649272291,0.14734940226334114
2003-02-27 13:21,0.560991874692151,0.17719327981239308,-0.04290182871897122,0.012023720451070752,0.14743719172950975
2003-02-28 16:16,0.5610684363622592,0.17702713164986672,-0.04318693910302576,0.011354477344843295,0.1475257450754327
2003-03-01 19:11,0.5611393498659749,0.17686178976956143,-0.043470395458983596,0.010682875113734502,0.14761504417086424
2003-03-02 22:06,0.5612045998770507,0.1766973626177225,-0.04375207629515304,0.01000906198174012,0.14770507048782733
2003-03-04 01:01,0.5612641707194271,0.17653395994545346,-0.04403185872571702,0.009333187590727099,0.14779580510543994
2003-03-05 03:56,0.5613180463680697,0.17637169280477671,-0.04430961846805015,0.00865540297703965,0.14788722871489934
2003-03-06 06:51,0.5613662104499815,0.1762106735443916,-0.0445852298402612,0.00797586054769489,0.1479793216246218
2003-03-07 09:46,0.5614086462453779,0.1760510158051284,-0.044858565758974206,0.0072947140561725465,0.14807206376553717
2003-03-08 12:41,0.5614453366890316,0.17589283451509458,-0.04512949773735078,0.006612118577797532,0.1481654346965377
2003-03-09 15:36,0.5614762643717879,0.1757362458845128,-0.045397895883350914,0.005928230484744279,0.1482594136100771
2003-03-10 18:31,0.5615014115422439,0.17558136740024452,-0.04566362889825634,0.005243207420626228,0.1483539793379225
2003-03-11 21:26,0.5615207601086012,0.1754283178199956,-0.04592656407544918,0.004557208274709956,0.14844911035705566
2003-03-13 00:21,0.5615342916406834,0.1752772171662117,-0.046186567299445286,0.0038703931557609317,0.14854478479571914
2003-03-14 03:16,0.5615419873721259,0.17512818671964278,-0.04644350304521447,0.0031829233654842026,0.1486409804396138
2003-03-15 06:11,0.5615438282027301,0.1749813490125906,-0.04669723437776169,0.002494961371623694,0.14873767473823618
2003-03-16 09:06,0.5615397947009909,0.17483682782182952,-0.04694762295199911,0.0018066707806792537,0.14883484481136194
2003-03-17 12:01,0.5615298671067878,0.17469474816119662,-0.047194529012901776,0.0011182163102710363,0.14893246745567007
2003-03-18 14:56,0.5615140253342493,0.1745552362738533,-0.04743781139595821,0.0004297637611490601,0.14903051915150606
2003-03-19 17:51,0.5614922489747821,0.17441841962421123,-0.04767732752792175,-0.0002585200111436814,0.14912897606978381
2003-03-20 20:46,0.561464517300268,0.174284426889525,-0.04791293342786643,-0.0009464671249552747,0.1492278140790238
2003-03-21 23:41,0.5614308092664321,0.17415338795114704,-0.048144483708550734,-0.0016339087015275755,0.1493270087525233
2003-03-23 02:37,0.5613911035163732,0.17402543388543978,-0.04837183157810607,-0.0023206748943512823,0.14942653537566172
2003-03-24 05:32,0.5613453783842643,0.17390069695434762,-0.048594828842043136,-0.0030065949188303742,0.14952636895333465
2003-03-25 08:27,0.5612936118992198,0.1737793105956269,-0.04881332590558393,-0.0036914970822528592,0.1496264842175145
2003-03-26 11:22,0.5612357817893268,0.17366140941272382,-0.04902717177633806,-0.00437520881409903,0.14972685563494129
2003-03-27 14:17,0.5611718654858435,0.17354712916430953,-0.04923621406731074,-0.005057556696623777,0.14982745741493245
2003-03-28 17:12,0.5611018401275618,0.17343660675346262,-0.049440299000259424,-0.005738366495751546,0.14992826351731803
2003-03-29 20:07,0.5610256825653345,0.17332998021649992,-0.049639271409403884,-0.006417463192255779,0.15002924766049355
2003-03-30 23:02,0.560943369366766,0.17322738871145454,-0.04983297474549131,-0.007094671013221254,0.1501303833295904
2003-04-01 01:57,0.5608548768210675,0.17312897250619635,-0.05002125108022576,-0.00776981346377853,0.15023164378476112
2003-04-02 04:52,0.5607601809440699,0.17303487296619774,-0.05020394111106791,-0.00844271335911595,0.1503330020695779
2003-04-03 07:47,0.5606592574834073,0.17294523254193953,-0.050380884166402407,-0.009113192856732233,0.15043443101953866
2003-04-04 10:42,0.5605520819238502,0.17286019475595715,-0.05055191821109378,-0.009781073488965508,0.15053590327068392
2003-04-05 13:37,0.5604386294928064,0.1727799041895245,-0.050716879852422514,-0.010446176195757328,0.1506373912683172
2003-04-06 16:32,0.56031887516598,0.17270450646897653,-0.05087560434640909,-0.01110832135764317,0.15073886727582608
2003-04-07 19:27,0.5601927936731832,0.1726341482516664,-0.05102792560454067,-0.011767328828999779,0.15084030338360754
2003-04-08 22:22,0.5600603595043134,0.17256897721155692,-0.051173676200893636,-0.012423017971488926,0.15094167151808585
2003-04-10 01:17,0.5599215469154781,0.17250914202444695,-0.05131268737966388,-0.01307520768773035,0.1510429434508285
2003-04-11 04:12,0.5597763299352818,0.17245479235282946,-0.0514447890631094,-0.013723716455178003,0.15114409080775193
2003-04-12 07:07,0.5596246823712612,0.17240607883038112,-0.05156980985990944,-0.014368362360194453,0.1512450850784176
2003-04-13 10:02,0.5594665778164775,0.17236315304608213,-0.051687577073944335,-0.015008963132314257,0.15134589762541345
2003-04-14 12:57,0.5593019896562563,0.172326167527967,-0.05179791671350359,-0.015645336178697122,0.15144649969382026
2003-04-15 15:53,0.5591308910750831,0.17229527572650297,-0.051900653500924376,-0.016277298618738556,0.15154686242075588
2003-04-16 18:48,0.5589532550636407,0.17227063199759834,-0.05199561088266802,-0.01690466731886614,0.15164695684500032
2003-04-17 21:43,0.5587690544260003,0.1722523915852372,-0.05208261103983536,-0.01752725892748419,0.15174675391669434
2003-04-19 00:38,0.5585782617869584,0.17224071060374402,-0.0521614748991307,-0.018144889910055417,0.15184622450710797
2003-04-20 03:33,0.5583808495995131,0.1722357460196704,-0.05223202214427658,-0.01875737658434934,0.15194533941848165
2003-04-21 06:28,0.5581767901524914,0.1722376556333157,-0.05229407122787999,-0.019364535155794227,0.15204406939392917
2003-04-22 09:23,0.5579660555783132,0.17224659805986708,-0.05234743938376252,-0.01996618175297038,0.15214238512740563
2003-04-23 12:18,0.5577486178608997,0.1722627327101702,-0.0523919426397535,-0.020562132463209537,0.15224025727373452
2003-04-24 15:13,0.5575244488437162,0.17228621977112582,-0.052427395830948464,-0.021152203368301037,0.1523376564586904
2003-04-25 18:08,0.5572935202379573,0.17231722018571102,-0.05245361261344572,-0.021736210580294624,0.15243455328913572
2003-04-26 21:03,0.5570558036308628,0.1723558956326283,-0.05247040547855436,-0.02231397027738924,0.15253091836320715
2003-04-27 23:58,0.5568112704941728,0.1724024085055815,-0.052477585767485235,-0.02288529873990164,0.15262672228054858
2003-04-29 02:53,0.5565598921927108,0.17245692189217846,-0.052474963686527265,-0.023450012386302732,0.1527219356525886
2003-04-30 05:48,0.5563016399930999,0.1725195995524611,-0.05246234832271002,-0.0240079278093146,0.15281652911285654
2003-05-01 08:43,0.5560364850726076,0.17259060589706404,-0.052439547659961394,-0.024558861812057464,0.15291047332733732
2003-05-02 11:38,0.5557643985281131,0.17267010596500199,-0.05240636859575626,-0.025102631444243406,0.1530037390048592
2003-05-03 14:33,0.5554853513852116,0.1727582654010842,-0.052362616958270825,-0.025639054038388176,0.15309629690751014
2003-05-04 17:28,0.5551993146074242,0.1728552504329641,-0.05230809752403315,-0.02616794724606908,0.1531881178610851
2003-05-05 20:23,0.554906259105545,0.1729612278478158,-0.052242614036083934,-0.026689129074173312,0.15327917276555242
2003-05-06 23:18,0.5546061557471009,0.1730763649686416,-0.052165969222644604,-0.027202417921162292,0.15336943260554256
2003-05-08 02:13,0.5542989753659247,0.17320082963021882,-0.052077964816297395,-0.027707632613336697,0.15345886846085427
2003-05-09 05:09,0.5539846887718505,0.17333479015467562,-0.051978401573680943,-0.02820459244107032,0.153547451516972
2003-05-10 08:04,0.55366326676052,0.17347841532670358,-0.051867079295703944,-0.02869311719503459,0.153635153075594
2003-05-11 10:59,0.5533346801232973,0.17363187436840957,-0.05174379684827807,-0.029173027202383073,0.15372194456516702
2003-05-12 13:54,0.552998899657295,0.1737953369138036,-0.051608352183575734,-0.029644143362894726,0.15380779755142326
2003-05-13 16:49,0.5526558961755066,0.17396897298292902,-0.0514605423618118,-0.030106287185062475,0.15389268374791665
2003-05-14 19:44,0.5523056405170413,0.17415295295563482,-0.05130016357355177,-0.030559280822125834,0.15397657502655562
2003-05-15 22:39,0.5519481035574677,0.1743474475449875,-0.051127011162556135,-0.031002947108018375,0.15405944342812566
2003-05-17 01:34,0.5515832562192456,0.17455262777033714,-0.05094087964914812,-0.031437109593253854,0.1541412611728047
2003-05-18 04:29,0.5512110694822676,0.1747686649300229,-0.05074156275411923,-0.03186159258070298,0.15422200067065933
2003-05-19 07:24,0.5508315143944911,0.17499573057373063,-0.050528853423175535,-0.032276221161276875,0.15430163453212442
2003-05-20 10:19,0.5504445620826564,0.17523399647450955,-0.050302543851908244,-0.03268082124950744,0.15438013557846197
2003-05-21 13:14,0.5500501837631098,0.17548363460043215,-0.050062425511317454,-0.0330752196189939,0.15445747685219158
2003-05-22 16:09,0.5496483507527015,0.17574481708591927,-0.04980828917386593,-0.03345924393773103,0.15453363162749378
2003-05-23 19:04,0.5492390344797756,0.17601771620272333,-0.04953992494007653,-0.03383272280329386,0.15460857342057982
2003-05-24 21:59,0.5488222064952426,0.17630250433057137,-0.04925712226567369,-0.0341954857778749,0.15468227600002477
2003-05-26 00:54,0.5483978384837314,0.17659935392747506,-0.04895966998926732,-0.03454736342316239,0.15475471339706148
2003-05-27 03:49,0.5479659022748151,0.1769084374997113,-0.04864735636057488,-0.034888187335054055,0.15482585991583064
2003-05-28 06:44,0.5475263698543271,0.17722992757146466,-0.048319969069199886,-0.03521779017818483,0.1548956901435824
2003-05-29 09:39,0.5470792133757276,0.1775639966541584,-0.0479772952739389,-0.03553600572028093,0.1549641789608298
2003-05-30 12:34,0.5466244051715593,0.1779108172154495,-0.0476191216326487,-0.03584266886630605,0.15503130155144562
2003-05-31 15:29,0.5461619177649653,0.17827056164790844,-0.04724523433264949,-0.03613761569240426,0.15509703341270142
2003-06-01 18:25,0.5456917238812613,0.17864340223739195,-0.046855419121670405,-0.036420683479634675,0.15516135036524747
2003-06-02 21:20,0.5452137964595871,0.17902951113108806,-0.04644946133935124,-0.03669171074747052,0.1552242285630242
2003-06-04 00:15,0.5447281086646062,0.17942906030526506,-0.04602714594927659,-0.03695053728707037,0.15528564450310736
2003-06-05 03:10,0.5442346338982641,0.1798422215327099,-0.04558825757155832,-0.037197004194304495,0.15534557503548013
2003-06-06 06:05,0.5437333458116028,0.18026916634986767,-0.045132580515961584,-0.03743095390252771,0.1554039973727297
2003-06-07 09:00,0.5432242183166242,0.1807100660236825,-0.04465989881557103,-0.037652230215088844,0.1554608890996642
2003-06-08 11:55,0.5427072255981975,0.18116509151815158,-0.04416999626099438,-0.03786067833757112,0.15551622818284772
2003-06-09 14:50,0.5421823421260299,0.1816344134605763,-0.04366265643511852,-0.038056144909747125,0.1555699929800471
2003-06-10 17:45,0.5416495426666492,0.18211820210755175,-0.043137662748380434,-0.03823847803724956,0.1556221622495919
2003-06-11 20:40,0.5411088022954567,0.18261662731065476,-0.042594798474598516,-0.038407527322937896,0.15567271515963782
2003-06-12 23:35,0.5405600964088006,0.18312985848186647,-0.0420338467873253,-0.038563143897955454,0.1557216312973355
2003-06-14 02:30,0.5400034007360796,0.18365806455873246,-0.041454590796728474,-0.03870518045247773,0.15576889067789906
2003-06-15 05:25,0.5394386913518918,0.18420141396923928,-0.04085681358701554,-0.038833491266122955,0.1558144737535694
2003-06-16 08:20,0.5388659446881997,0.18476007459644594,-0.04024029825437553,-0.0389479322380355,0.15585836142247234
2003-06-17 11:15,0.5382851375465249,0.18533421374285186,-0.039604827945450116,-0.03904836091662095,0.1559005350373651
2003-06-18 14:10,0.5376962471101622,0.18592399809451782,-0.03895018589632471,-0.03913463652893062,0.15594097641426988
2003-06-19 17:05,0.537099250956415,0.18652959368493927,-0.038276155472043216,-0.039206620009683,0.1559796678409895
2003-06-20 20:00,0.5364941270688459,0.1871511658586824,-0.03758252020663272,-0.03926417402991439,0.1560165920855031
2003-06-21 22:55,0.5358808538495393,0.18778887923478282,-0.036869063843649075,-0.03930716302525261,0.15605173240423825
2003-06-23 01:50,0.5352594101313701,0.18844289766992123,-0.036135570377220316,-0.03933545322380183,0.15608507255021598
2003-06-24 04:45,0.5346297751902932,0.18911338422136525,-0.0353818240936134,-0.039348912673631165,0.15611659678106504
2003-06-25 07:41,0.5339919287576167,0.18980050110970476,-0.03460760961328502,-0.03934741126986202,0.1561462898669037
2003-06-26 10:36,0.5333458510322846,0.19050440968137777,-0.033812711933432604,-0.03933082078133865,0.15617413709808484
2003-06-27 13:31,0.5326915226931707,0.19122527037096965,-0.03299691647106057,-0.03929901487688253,0.15620012429280034
2003-06-28 16:26,0.5320289249113351,0.1919632426633479,-0.03216000910649619,-0.039251869151115226,0.15622423780454425
2003-06-29 19:21,0.5313580393623052,0.19271848505557043,-0.031301776227427636,-0.03918926114984628,0.15624646452942864
2003-06-30 22:16,0.5306788482383223,0.19349115501862857,-0.03042200477339846,-0.03911107039501627,0.15626679191335174
2003-07-02 01:11,0.5299913342605834,0.19428140895900115,-0.029520482280784244,-0.039017178409187836,0.15628520795901327
2003-07-03 04:06,0.5292954806914605,0.1950894021800389,-0.028596996928234808,-0.0389074687395769,0.1563017012327755
2003-07-04 07:01,0.5285912713467021,0.1959152888431775,-0.027651337582585367,-0.038781826981616474,0.15631626087136657
2003-07-05 09:56,0.5278786906075996,0.19675922192900186,-0.026683293845210676,-0.038640140802044476,0.15632887658842287
2003-07-06 12:51,0.5271577234331495,0.19762135319813418,-0.025692656098859123,-0.038482299961513866,0.15633953868086764
2003-07-07 15:46,0.5264283553721552,0.19850183315200376,-0.024679215554898326,-0.0383081963367064,0.15634823803512463
2003-07-08 18:41,0.5256905725753096,0.19940081099346524,-0.023642764301018027,-0.03811772394195573,0.1563549661331612
2003-07-09 21:36,0.524944361807253,0.20031843458726917,-0.02258309534937819,-0.03791077895036671,0.15635971505836047
2003-07-11 00:31,0.5241897104585564,0.20125485042044533,-0.02150000268514518,-0.037687259714418164,0.15636247750121923
2003-07-12 03:26,0.5234266065576983,0.20221020356253028,-0.020393281315489786,-0.0374470667860578,0.15636324676486835
2003-07-13 06:21,0.5226550387829688,0.20318463762570937,-0.01926272731896711,-0.0371901029362664,0.15636201677041406
2003-07-14 09:16,0.521874996474336,0.20417829472484955,-0.018108137895314957,-0.03691627317409457,0.15635878206209686
2003-07-15 12:11,0.5210864696452534,0.20519131543743685,-0.016929311415642467,-0.03662548476516375,0.1563535378122661
2003-07-16 15:06,0.5202894489944163,0.20622383876342765,-0.015726047473015925,-0.03631764724962222,0.15634627982616747
2003-07-17 18:01,0.5194839259174461,0.20727600208503116,-0.014498146933408562,-0.03599267245955229,0.15633700454654126
2003-07-18 20:57,0.5186698925185367,0.208347941126395,-0.013245411987055145,-0.035650474535828536,0.15632570905802887
2003-07-19 23:52,0.5178473416220046,0.209439789913263,-0.011967646200134074,-0.03529096994440617,0.15631239109138556
2003-07-21 02:47,0.5170162667837844,0.21055168073256103,-0.010664654566823306,-0.034914077492046836,0.15629704902749675
2003-07-22 05:42,0.5161766623028666,0.21168374409191998,-0.009336243561723245,-0.03451971834148049,0.15627968190119695
2003-07-23 08:37,0.5153285232326221,0.21283610867920477,-0.007982221192567363,-0.034107816025974236,0.15626028940488706
2003-07-24 11:32,0.5144718453920891,0.21400890132196804,-0.00660239705331872,-0.03367829646333448,0.15623887189195063
2003-07-25 14:27,0.5136066253771492,0.21520224694691426,-0.005196582377545889,-0.03323108796931107,0.1562154303799646
2003-07-26 17:22,0.5127328605716319,0.21641626853933782,-0.0037645900921282616,-0.03276612127041445,0.15618996655370487
2003-07-27 20:17,0.5118505491583267,0.2176510871025637,-0.002306234871253976,-0.03228332951613322,0.15616248276794265
2003-07-28 23:12,0.5109596901299058,0.218906821617388,-0.0008213331907158672,-0.03178264829055222,0.15613298205003212
2003-07-30 02:07,0.5100602832997423,0.22018358900154922,0.0006902966175333924,-0.0312640156233574,0.15610146810228542
2003-07-31 05:02,0.5091523293126567,0.22148150406918843,0.0022288343105111297,-0.03072737200024611,0.1560679453041347
2003-08-01 07:57,0.5082358296555296,0.22280067949038407,0.0037944576791314466,-0.030172660372702775,0.15603241871407977
2003-08-02 10:52,0.5073107866678263,0.22414122575071005,0.0053873424928539415,-0.029599826167167054,0.15599489407141826
2003-08-03 13:47,0.5063772035520304,0.2255032511108186,0.0070076624440723045,-0.029008817293586564,0.1559553777977592
2003-08-04 16:42,0.5054350843839286,0.22688686156614468,0.008655589092341764,-0.028399584153322444,0.1559138769983158
2003-08-05 19:37,0.5044844341228221,0.2282921608066153,0.010331291808319043,-0.027772079646448955,0.15587039946297884
2003-08-06 22:32,0.5035252586215974,0.22971925017648065,0.012034937717547323,-0.027126259178405054,0.1558249536671676
2003-08-08 01:27,0.5025575646366855,0.2311682286342157,0.013766691644031992,-0.026462080666016186,0.15577754877245759
2003-08-09 04:22,0.5015813598379003,0.23263919271252553,0.015526716053637313,-0.025779504542876253,0.15572819462698395
2003-08-10 07:17,0.500596652818147,0.23413223647845832,0.017315170997320772,-0.02507849376408844,0.1556769017656202
2003-08-11 10:13,0.49960345310300813,0.23564745149363342,0.019132214054204566,-0.024359013810361207,0.15562368140992977
2003-08-12 13:08,0.4986017711601934,0.2371849267746,0.02097800027451313,-0.023621032691460042,0.15556854546789098
2003-08-13 16:03,0.49759161840885857,0.23874474875333068,0.02285268212237107,-0.022864520949008704,0.15551150653339357
2003-08-14 18:58,0.496573007228785,0.240327001237865,0.024756409418496272,-0.022089451658639514,0.15545257788550645
2003-08-15 21:53,0.49554595096942294,0.24193176537310346,0.026689329282771346,-0.02129580043149648,0.15539177348751643
2003-08-17 00:48,0.4945104639587801,0.2435591196017905,0.02865158607675694,-0.020483545415070914,0.1553291079857351
2003-08-18 03:43,0.49346656151219265,0.24520913962562518,0.030643321346065178,-0.019652667293408976,0.15526459670807816
2003-08-19 06:38,0.4924142599409045,0.24688189836663388,0.032664673762759944,-0.01880314928662269,0.15519825566240936
2003-08-20 09:33,0.4913535765605379,0.24857746592866625,0.03471577906761547,-0.017934977149784093,0.15513010153465684
2003-08-21 12:28,0.4902845296993833,0.25029590955914854,0.03679677001240084,-0.017048139171132737,0.15506015168669468
2003-08-22 15:23,0.48920713870654065,0.2520372936110337,0.03890777630211634,-0.01614262616963641,0.154988424153994
2003-08-23 18:18,0.48812142395989977,0.25380167950498755,0.04104892453722736,-0.015218431491888895,0.1549149376430406
2003-08-24 21:13,0.487027406873961,0.2555891256918093,0.04322033815590509,-0.014275551008349152,0.15483971152852105
2003-08-26 00:08,0.4859251099074856,0.25739968761510734,0.04542213737628836,-0.013313983108918737,0.1547627658502754
2003-08-27 03:03,0.4848145565709829,0.2592334176742275,0.047654439138781035,-0.012333728697861146,0.15468412131001885
2003-08-28 05:58,0.4836957714340256,0.2610903651874545,0.04991735704839512,-0.01133479118806302,0.1546037992678297
2003-08-29 08:53,0.48256878013238175,0.2629705763555128,0.05221100131718803,-0.010317176494624325,0.15452182173840578
2003-08-30 11:48,0.4814336093750021,0.26487409422530417,0.054535478706710494,-0.00928089302782148,0.15443821138709068
2003-08-31 14:43,0.4802902869507801,0.2668009586540311,0.05689089247065687,-0.00822595168536533,0.15435299152566553
2003-09-01 17:38,0.4791388417351797,0.26875120627355187,0.059277342297524016,-0.007152365844050768,0.15426618610791318
2003-09-02 20:33,0.4779793036966478,0.2707248704551092,0.06169492425346129,-0.006060151350720855,0.15417781972494993
2003-09-03 23:29,0.4768117039028549,0.27272198127437464,0.06414373072524276,-0.0049493265125895025,0.15408791760032847
2003-09-05 02:24,0.4756360745267424,0.27474256547684317,0.06662385036340113,-0.003819912086910071,0.15399650558491168
2003-09-06 05:19,0.4744524488523816,0.2767866464435777,0.06913536802553477,-0.0026719312699952646,0.1539036101515181
2003-09-07 08:14,0.47326086128063793,0.2788542441573261,0.07167836471981087,-0.0015054096855895427,0.15380925838934037
2003-09-08 11:09,0.47206134733464145,0.2809453751690115,0.07425291754867136,-0.00032037537259488325,0.15371347799813695
2003-09-09 14:04,0.47085394366505934,0.28306005256460726,0.07685909965276272,0.0008831412278397788,0.15361629728219914
2003-09-10 16:59,0.46963868805515796,0.2851982859324347,0.07949698015513107,0.002105107285885921,0.15351774514409242
2003-09-11 19:54,0.46841561942569515,0.2873600813308069,0.08216662410560183,0.0033454875972026565,0.15341785107817774
2003-09-12 22:49,0.4671847778395548,0.28954544125619047,0.0848680924255511,0.0046042445977913515,0.15331664516390686
2003-09-14 01:44,0.46594620450623,0.29175436461170035,0.08760144185284696,0.005881338379426171,0.15321415805890146
2003-09-15 04:39,0.4646999417860593,0.2939868466760994,0.09036672488718034,0.007176726705747205,0.15311042099181071
2003-09-16 07:34,0.46344603319426936,0.29624287907322716,0.09316398973568607,0.008490365028959779,0.15300546575495247
2003-09-17 10:29,0.4621845234047988,0.2985224497418945,0.09599328025891629,0.00982220650715826,0.1528993246967384
2003-09-18 13:24,0.46091545825390945,0.30082554290625185,0.09885463591716986,0.011172202022259825,0.15279203071388522
2003-09-19 16:19,0.4596388847435796,0.303152139046647,0.10174809171720145,0.01254030019855329,0.1526836172434135
2003-09-20 19:14,0.4583548510446779,0.30550221487097057,0.1046736781593221,0.013926447421847177,0.152574118254436
2003-09-21 22:09,0.45706340649991994,0.3078757432865096,0.10763142118490776,0.01533058785921898,0.152463568239738
2003-09-23 01:04,0.45576460162658733,0.3102726933723413,0.11062134212437269,0.016752663479375374,0.15235200220714912
2003-09-24 03:59,0.4544584881190591,0.3126930303521851,0.11364345764549733,0.018192614073557822,0.15223945567071534
2003-09-25 06:54,0.45314511885106035,0.3151367155679029,0.11669777970236245,0.019650377277100783,0.1521259646416623
2003-09-26 09:49,0.4518245478777383,0.3176037064534364,0.11978431548462709,0.021125888591500053,0.15201156561916473
2003-09-27 12:45,0.4504968304374739,0.3200939565093768,0.12290306736739554,0.022619081407099728,0.1518962955809147
2003-09-28 15:40,0.44916202295347524,0.322607415278075,0.12605403286157024,0.024129887026325347,0.15178019197349576
2003-09-29 18:35,0.4478201830351347,0.32514402831934064,0.1292372045647453,0.02565823468748346,0.15166329270256457
2003-09-30 21:30,0.446471369479152,0.3277037371867265,0.13245257011265854,0.02720405158911382,0.1515456361228422
2003-10-02 00:25,0.4451156422704229,0.33028647940441985,0.13570011213121042,0.02876726291488818,0.15142726102791812
2003-10-03 03:20,0.4437530625826862,0.33289218844474133,0.1389798081890804,0.030347791859049567,0.1513082066398694
2003-10-04 06:15,0.4423836927789372,0.3355207937062669,0.14229163075094753,0.031945559652384936,0.15118851259869837
2003-10-05 09:10,0.441007596411596,0.33817222049258333,0.1456355471313397,0.033560485588722266,0.15106821895159084
2003-10-06 12:05,0.43962483822243814,0.3408463899916795,0.14901151944912316,0.03519248705194489,0.1509473661419991
2003-10-07 15:00,0.4382354841422704,0.3435432192560195,0.1524195045826926,0.0368414795435309,0.1508259949985505
2003-10-08 17:55,0.436839601290395,0.3462626211832036,0.15585945412574237,0.03850737671055243,0.1507041467237893
2003-10-09 20:50,0.43543725797377475,0.3490045044974168,0.15933131434389464,0.04019009037423771,0.15058186288274733
2003-10-10 23:45,0.43402852368600564,0.3517687737314461,0.16283502613189016,0.04188953055894962,0.15045918539135616
2003-10-12 02:40,0.4326134691060093,0.35455532920946453,0.1663705249716162,0.04360560552168763,0.15033615650469612
2003-10-13 05:35,0.4311921660964853,0.3573640670304847,0.16993774089084984,0.04533822178204039,0.15021281880508985
2003-10-14 08:30,0.4297646877021154,0.3601948790525372,0.17353659842278124,0.04708728415260255,0.15008921519004323
2003-10-15 11:25,0.4283311081475152,0.3630476528775637,0.17716701656633188,0.048852695769841525,0.14996538886003613
2003-10-16 14:20,0.4268915028349344,0.3659222718370442,0.18082890874727608,0.050634358125407286,0.14984138330616778
2003-10-17 17:15,0.42544594834170457,0.3688186149783655,0.18452218278019733,0.05243217109787346,0.14971724229766029
2003-10-18 20:10,0.4239945224174373,0.3717365570519314,0.1882467408312759,0.054246032984897996,0.14959300986922364
2003-10-19 23:05,0.4225373039809502,0.3746759684990694,0.19200247938198772,0.05607584053581727,0.149468730308285
2003-10-21 02:01,0.4210743731169828,0.37763671544061433,0.1957892891935743,0.05792148898459032,0.14934444814209177
2003-10-22 04:56,0.4196058110725889,0.3806186596664083,0.19960705527258105,0.05978287208321781,0.14922020812468156
2003-10-23 07:51,0.4181317002533409,0.38362165862545,0.20345565683714623,0.06165988213546225,0.14909605522373612
2003-10-24 10:46,0.4166521242192337,0.38664556541692885,0.20733496728433132,0.06355241003099149,0.14897203460731304
2003-10-25 13:41,0.41516716768034856,0.38969022878202675,0.21124485415836913,0.06546034527986594,0.1488481916304644
2003-10-26 16:36,0.4136769164922557,0.39275549309654123,0.21518517911988327,0.06738357604737799,0.14872457182174623
2003-10-27 19:31,0.4121814576511592,0.3958411983643298,0.21915579791610346,0.0693219891892326,0.1486012208696214
2003-10-28 22:26,0.4106808792887847,0.3989471802115826,0.2231565603520836,0.07127547028705494,0.1484781846087621
2003-10-30 01:21,0.409175270667008,0.40207326988193476,0.2271873102629443,0.07324390368421668,0.14835550900625494
2003-10-31 04:16,0.40766472217222655,0.4052192942324191,0.23124788548715136,0.07522717252196448,0.14823324014771494
2003-11-01 07:11,0.406149325309457,0.4083850757303059,0.23533811784089392,0.07722515877586211,0.14811142422330925
2003-11-02 10:06,0.4046291726962171,0.4115704324507161,0.23945783309342583,0.0792377432924618,0.14799010751370317
2003-11-03 13:01,0.4031043580560786,0.4147751780752449,0.24360685094367907,0.08126480582633072,0.14786933637591992
2003-11-04 15:56,0.4015749762120326,0.4179991218913234,0.24778498499780438,0.08330622507725083,0.14774915722913454
2003-11-05 18:51,0.40004112307954814,0.4212420687925519,0.25199204274796205,0.08536187872772028,0.14762961654039403
2003-11-06 21:46,0.3985028956593911,0.42450381927989683,0.2562278255522019,0.08743164348066651,0.14751076081027498
2003-11-08 00:41,0.3969603920301793,0.4277841694637891,0.2604921286155196,0.0895153950973871,0.14739263655848234
2003-11-09 03:36,0.39541371134068115,0.4310829110671316,0.26478474097208615,0.09161300843569764,0.1472752903093932
2003-11-10 06:31,0.3938629538018529,0.43439983142921923,0.26910544546866877,0.09372435748827562,0.14715876857755186
2003-11-11 09:26,0.39230822067862126,0.4377347135105799,0.27345401874926395,0.0958493154211893,0.14704311785312055
2003-11-12 12:21,0.3907496142814082,0.4410873358987352,0.2778302312409445,0.09798775461259152,0.14692838458729093
2003-11-13 15:17,0.3891872379573813,0.44445747281493186,0.2822338471409952,0.1001395466915948,0.14681461517766103
2003-11-14 18:12,0.38762119608149576,0.447844894121718,0.2866646244051816,0.10230456257722975,0.14670185595358548
2003-11-15 21:07,0.3860515940472051,0.451249365331611,0.2911223147374825,0.10448267251762772,0.1465901531614981
2003-11-17 00:02,0.38447853825698913,0.4546706476165707,0.2956066635809149,0.10667374612922703,0.14647955295022025
2003-11-18 02:57,0.38290213611258195,0.4581084978185252,0.3001174101097893,0.10887765243614511,0.14637010135625322
2003-11-19 05:52,0.3813224960049603,0.46156266846082233,0.3046542872232292,0.11109425990961419,0.14626184428906427
2003-11-20 08:47,0.37973972730407685,0.4650329077606538,0.3092170215400347,0.11332343650750143,0.14615482751636902
2003-11-21 11:42,0.37815394034834077,0.46851895964246093,0.31380533339488975,0.11556504971388831,0.14604909664941762
2003-11-22 14:37,0.376565246433845,0.4720205637523052,0.3184189368359286,0.11781896657870072,0.14594469712828892
2003-11-23 17:32,0.37497375780334335,0.4755374554732348,0.3230575396236781,0.12008505375737277,0.1458416742071984
2003-11-24 20:27,0.37337958763497703,0.4790693659416325,0.32772084323138917,0.12236317755053144,0.14574007293982508
2003-11-25 23:22,0.3717828500307512,0.4826160220645556,0.33240854284676363,0.12465320394368679,0.14563993816466347
2003-11-27 02:17,0.3701836600047689,0.4861771465380678,0.33712032737509556,0.12695499864691112,0.14554131449040594
2003-11-28 05:12,0.3685821334711974,0.48975245786660926,0.34185587944388274,0.12926842713452064,0.14544424628135952
2003-11-29 08:07,0.36697838723203646,0.49334167038326826,0.34661487540874836,0.1315933546846526,0.14534877764290735
2003-11-30 11:02,0.36537253896457045,0.4969444942712208,0.35139698536102826,0.1339296464188978,0.145254952407012
2003-12-01 13:57,0.36376470720864534,0.5005606355860268,0.35620187313661433,0.13627716734176504,0.14516281411777637
2003-12-02 16:52,0.36215501135367556,0.5041897962790061,0.36102919632636393,0.13863578238010854,0.1450724060170605
2003-12-03 19:47,0.36054357162538386,0.5078316742216876,0.3658786062880746,0.1410053564224979,0.14498377103016089
2003-12-04 22:42,0.3589305090723587,0.5114859632311586,0.37074974815979794,0.1433857543583985,0.1448969517515622
2003-12-06 01:37,0.3573159455523277,0.5151523530965307,0.37564226087478714,0.14577684111729092,0.14481199043076215
2003-12-07 04:33,0.3557000037182151,0.5188305296063931,0.380555777177923,0.14817848170762668,0.14472892895817785
2003-12-08 07:28,0.35408280700396066,0.5225201745772993,0.3854899236436773,0.15059054125563426,0.14464780885113837
2003-12-09 10:23,0.35246447961010685,0.5262209658832795,0.390444320695617,0.15301288504395427,0.14456867123997008
2003-12-10 13:18,0.3508451464891542,0.5299325774863889,0.3954185826274669,0.15544537855009682,0.14449155685417886
2003-12-11 16:13,0.3492249333306902,0.5336546794682739,0.40041231762571916,0.15788788748468938,0.14441650600873718
2003-12-12 19:08,0.3476039665462779,0.537386938062809,0.4054251277938643,0.16034027782953936,0.14434355859047895
2003-12-13 22:03,0.34598237325414327,0.5411290156897053,0.4104566091781183,0.16280241587542413,0.1442727540446109
2003-12-15 00:58,0.34436028126362883,0.5448805709891806,0.41550635179477824,0.16527416825966235,0.14420413136134352
2003-12-16 03:53,0.34273781905939626,0.548641258857729,0.420573939659259,0.16775540200346337,0.14413772906264816
2003-12-17 06:48,0.3411151157854643,0.5524107304847983,0.42565895081657135,0.1702459845489272,0.14407358518914698
2003-12-18 09:43,0.33949230122898655,0.5561886333906058,0.4307609573735423,0.1727457837958199,0.14401173728714012
2003-12-19 12:38,0.3378695058038308,0.5599746114649409,0.43587952553260245,0.17525466813802099,0.14395222239577585
2003-12-20 15:33,0.3362468605339427,0.5637683050070146,0.4410142156272097,0.17777250649965784,0.14389507703436988
2003-12-21 18:28,0.3346244970364991,0.5675693507663381,0.4461645821589053,0.18029916837090848,0.14384033718987937
2003-12-22 21:23,0.3330025475048518,0.5713773819846312,0.45133017383600654,0.18283452384345772,0.1437880383045369
2003-12-24 00:18,0.33138114469126934,0.5751920284387588,0.4565105336139387,0.1853784436455876,0.14373821526364966
2003-12-25 03:13,0.32976042188945953,0.5790129164847239,0.4617051987372586,0.1879307991769127,0.14369090238357074
2003-12-26 06:08,0.32814051291691754,0.5828396691026285,0.4669137007832519,0.1904914625426861,0.14364613339984683
2003-12-27 09:03,0.3265215520970637,0.5866719059426861,0.4721355657072258,0.19306030658771772,0.1436039414555479
2003-12-28 11:58,0.32490367424115474,0.5905092433723247,0.47737031388955814,0.19563720492991624,0.1435643590897846
2003-12-29 14:53,0.3232870146300593,0.5943512945241719,0.48261746018423135,0.19822203199331218,0.14352741822641968
2003-12-30 17:49,0.32167170899579584,0.5981976693451705,0.48787651396918635,0.2008146630407005,0.14349315016297673
2003-12-31 20:44,0.32005789350290104,0.6020479746466535,0.49314697919827855,0.20341497420579116,0.1434615855597542
2004-01-01 23:39,0.3184457047296112,0.6059018141554416,0.4984283544549329,0.20602284252488756,0.14343275442914732
2004-01-03 02:34,0.31683527964885827,0.6097587885659448,0.5037201330074623,0.2086381459680745,0.14340668612518576
2004-01-04 05:29,0.3152267556090878,0.6136184955932621,0.5090218028660747,0.2112607634698983,0.1433834093332903
2004-01-05 08:24,0.3136202703149026,0.6174805300272739,0.5143328468415408,0.21389057495952454,0.14336295206025534
2004-01-06 11:19,0.31201596180751645,0.6213444837877575,0.5196527426055976,0.21652746139038326,0.14334534162446044
2004-01-07 14:14,0.3104139684450653,0.6252099459804319,0.524980962752937,0.21917130476922736,0.14333060464631842
2004-01-08 17:09,0.308814428882736,0.6290765029540042,0.5303169748649209,0.2218219881846465,0.14331876703896307
2004-01-09 20:04,0.30721748205270416,0.6329437383582681,0.535660241575061,0.22447939583505333,0.14330985399918203
2004-01-10 22:59,0.30562326714395793,0.6368112332030456,0.5410102206360141,0.22714341305599833,0.1433038899986009
2004-01-12 01:54,0.3040319235819422,0.6406785659181502,0.5463663649883287,0.2298139263469233,0.1433008987751215
2004-01-13 04:49,0.3024435910080166,0.6445453124143785,0.5517281228309577,0.23249082339734503,0.14330090332462117
2004-01-14 07:44,0.30085840925882257,0.6484110461453061,0.5570949376932495,0.23517399311231418,0.14330392589291563
2004-01-15 10:39,0.2992765183454377,0.6522753381701766,0.5624662485088046,0.23786332563733525,0.14330998796799294
2004-01-16 13:34,0.29769805843244734,0.6561377572175803,0.5678414896907963,0.24055871238253093,0.14331911027252028
2004-01-17 16:29,0.29612316981681447,0.6599978697502003,0.5732200912091445,0.2432600460462368,0.14333131275663008
2004-01-18 19:24,0.2945519929066388,0.6638552400304166,0.5786014786692532,0.2459672206378739,0.14334661459098963
2004-01-19 22:19,0.29298466819980296,0.6677094301867619,0.5839850733923165,0.24868013150008836,0.14336503416015745
2004-01-21 01:14,0.29142133626243827,0.6715600002814033,0.5893702924974379,0.25139867533027227,0.14338658905623308
2004-01-22 04:09,0.2898621377072885,0.6754065083784524,0.5947565489852912,0.2541227502013225,0.14341129607280192
2004-01-23 07:05,0.2883072131719585,0.6792485106131406,0.6001432518233865,0.25685225558165853,0.14343917119918118
2004-01-24 10:00,0.28675670329703173,0.6830855612618913,0.6055298060329863,0.2595870923545155,0.1434702296149704
2004-01-25 12:55,0.2852107487040433,0.6869172128133276,0.6109156127777333,0.26232716283653496,0.14350448568491106
2004-01-26 15:50,0.28366948997339464,0.6907430160399998,0.6163000694536951,0.2650723707954993,0.14354195295405775
2004-01-27 18:45,0.282133067622098,0.6945625200711043,0.6216825697812095,0.26782262146739466,0.14358264414326746
2004-01-28 21:40,0.2806016220814749,0.6983752724658965,0.6270625038981186,0.27057782157258936,0.14362657114500713
2004-01-30 00:35,0.2790752936746945,0.7021808192880602,0.6324392584547722,0.2733378793313141,0.1436737450194871
2004-01-31 03:30,0.27755422259423906,0.7059787051808355,0.6378122167105152,0.27610270447829743,0.14372417599112147
2004-02-01 06:25,0.2760385488792983,0.7097684734428865,0.6431807586316517,0.2788722082765403,0.1437778734453183
2004-02-02 09:20,0.27452841239302395,0.7135496661050779,0.648544260991119,0.28164630353035625,0.14383484592560655
2004-02-03 12:15,0.2730239527997233,0.7173218240079696,0.6539020974696111,0.28442490459752606,0.14389510113109893
2004-02-04 15:10,0.2715253095419778,0.7210844868800521,0.6592536387581907,0.28720792740059864,0.14395864591429655
2004-02-05 18:05,0.27003262181767484,0.7248371934167572,0.664598252662439,0.2899952894373493,0.1440254862792369
2004-02-06 21:00,0.26854602855693666,0.7285794813602771,0.6699353042082004,0.29278690979042876,0.14409562737999057
2004-02-07 23:55,0.2670656683990257,0.7323108875799893,0.6752641557486336,0.2955827091360518,0.14416907351950572
2004-02-09 02:50,0.26559167966915864,0.7360309481536564,0.6805841670728183,0.29838260975185144,0.14424582814880607
2004-02-10 05:45,0.26412420035523465,0.7397391984493861,0.6858946955158962,0.30118653552389174,0.14432589386654598
2004-02-11 08:40,0.2626633680845557,0.7434351732081408,0.691195096070462,0.30399441195268434,0.1444092724189199
2004-02-12 11:35,0.26120932010044096,0.747118406627056,0.6964847214995594,0.30680616615840306,0.1444959646999358
2004-02-13 14:30,0.25976219323882693,0.7507884324433123,0.7017629224509413,0.30962172688511486,0.1445859707520489
2004-02-14 17:25,0.25832212390481124,0.7544447840186834,0.7070290475727603,0.3124410245041146,0.14467928976716019
2004-02-15 20:21,0.25688924804912594,0.7580869944247761,0.7122824436307216,0.315263991016391,0.1447759200879846
2004-02-16 23:16,0.2554637011446207,0.7617145965287605,0.7175224556264143,0.31809056005406616,0.1448758592097846
2004-02-18 02:11,0.25404561816268617,0.765327123079759,0.722748426917059,0.32092066688094945,0.14497910378247578
2004-02-19 05:06,0.25263513354962863,0.7689241067958659,0.727959699336646,0.32375424839218725,0.1450856496131068
2004-02-20 08:01,0.25123238120306746,0.7725050804516025,0.7331556133181785,0.32659124311287024,0.14519549166870974
2004-02-21 10:56,0.24983749444825948,0.7760695769660539,0.7383355080173795,0.32943159119578713,0.1453086240795295
2004-02-22 13:51,0.2484506060144592,0.7796171294913976,0.7434987214374527,0.33227523441811724,0.1454250401426261
2004-02-23 16:46,0.24707184801121745,0.7831472715020691,0.7486445905552501,0.3351221161772594,0.14554473232585893
2004-02-24 19:41,0.24570135190469422,0.7866595368843674,0.7537724514485644,0.3379721814856473,0.14566769227224804
2004-02-25 22:36,0.24433924849398983,0.7901534600264758,0.7588816394245145,0.3408253769645472,0.1457939108047135
2004-02-27 01:31,0.24298566788743414,0.7936285759090533,0.7639714891492547,0.34368165083697283,0.1459233779311992
2004-02-28 04:26,0.2416407394789042,0.7970844201962048,0.7690413347787263,0.346540952919569,0.14605608285017593
2004-02-29 07:21,0.24030459192416045,0.8005205293268491,0.7740905100904837,0.34940323461349865,0.14619201395652587
2004-03-01 10:16,0.23897735311718898,0.8039364406065094,0.7791183486166382,0.35226844889436026,0.14633115884780867
2004-03-02 13:11,0.23765915016653938,0.8073316922995454,0.7841241837779422,0.355136550301169,0.1464735043309141
2004-03-03 16:06,0.23635010937172873,0.8107058237216399,0.7891073490187461,0.3580074949242593,0.1466190364290914
2004-03-04 19:01,0.23505035619965203,0.8140583753326794,0.7940671779430353,0.3608812403922382,0.146767740389364
2004-03-05 21:56,0.2337600152610042,0.8173888888300156,0.7990030044515279,0.36375774585799764,0.14691960069032797
2004-03-07 00:51,0.23247921028678287,0.8206969072419128,0.8039141628795503,0.36663697198363404,0.14707460105032794
2004-03-08 03:46,0.23120806410479872,0.8239819750213674,0.8087999881359628,0.3695188809244526,0.1472327244360182
2004-03-09 06:41,0.22994669861624495,0.8272436381401532,0.8136598158429266,0.37240343631194617,0.14739395307130226
2004-03-10 09:37,0.22869523477231596,0.8304814441831142,0.8184929824765401,0.3752906032357883,0.14755826844665276
2004-03-11 12:32,0.2274537925508821,0.8336949424426671,0.8232988255082954,0.37818034822482494,0.14772565132880994
2004-03-12 15:27,0.2262224909332129,0.8368836840135395,0.82807668354739,0.38107263922710916,0.14789608177085933
2004-03-13 18:22,0.22500144788079535,0.8400472218875977,0.8328258964836779,0.3839674455888668,0.14806953912268173
2004-03-14 21:17,0.22379078031218227,0.8431851110489339,0.8375458056315207,0.38686473803257015,0.1482460020417828
2004-03-16 00:12,0.2225906040799337,0.8462969085690332,0.8422357538742625,0.38976448863397595,0.14842544850449435
2004-03-17 03:07,0.22140103394764393,0.8493821737020272,0.846895085809346,0.39266667079816264,0.14860785581754493
2004-03-18 06:02,0.22022218356704532,0.8524404679800601,0.8515231478941033,0.39557125923460323,0.148793200630002
2004-03-19 08:57,0.21905416545517714,0.8554713553087643,0.8561192885922264,0.3984782299313104,0.14898145894558412
2004-03-20 11:52,0.2178970909716858,0.8584744020626852,0.8606828585206707,0.4013875601279173,0.14917260613533317
2004-03-21 14:47,0.21675107029620144,0.8614491771807721,0.865213210597162,0.4042992282878333,0.1493666169506519
2004-03-22 17:42,0.2156162124057978,0.8643952522619096,0.8697097001882866,0.4072132140694814,0.14956346553670558
2004-03-23 20:37,0.21449262505259975,0.8673122016603153,0.8741716852578808,0.4101294982964731,0.14976312544617387
2004-03-24 23:32,0.21338041474145739,0.8701996025809964,0.8785985265160229,0.4130480629269355,0.14996556965336483
2004-03-26 02:27,0.21227968670777714,0.8730570351750159,0.8829895875682531,0.4159688910217816,0.15017077056867392
2004-03-27 05:22,0.21119054489543485,0.8758840826347682,0.8873442350653109,0.418891966712142,0.15037870005339743
2004-03-28 08:17,0.21011309193482802,0.8786803312890762,0.8916618388531138,0.421817275165812,0.15058932943488904
2004-03-29 11:12,0.20904742912107713,0.8814453706980966,0.8959417721229581,0.42474480255272423,0.1508026295220538
2004-03-30 14:07,0.20799365639232392,0.8841787937481437,0.9001834115620992,0.42767453600959227,0.1510185706211875
2004-03-31 17:02,0.20695187230818674,0.8868801967462581,0.9043861375044582,0.4306064636035889,0.1512371225521454
2004-04-01 19:57,0.20592217402836616,0.889549179514542,0.9085493340814755,0.43354057429510384,0.15145825466484028
2004-04-02 22:53,0.20490465729138888,0.8921853454842581,0.9126723893731113,0.4364768578996178,0.151681935856068
2004-04-04 01:48,0.2038994163934884,0.8947883017897016,0.9167546955590087,0.43941530504874393,0.15190813458665742
2004-04-05 04:43,0.2029065441676763,0.8973576593616752,0.9207956490695536,0.4423559071502853,0.15213681889893002
2004-04-06 07:38,0.20192613196293585,0.8998930330207435,0.9247946507370967,0.44529865634753396,0.15236795643447998
2004-04-07 10:33,0.20095826962362145,0.9023940415700323,0.9287511059469834,0.4482435454776033,0.15260151445225312
2004-04-08 13:28,0.20000304546898884,0.9048603078877462,0.9326644247886551,0.4511905680290179,0.15283745984693628
2004-04-09 16:23,0.19906054627292047,0.9072914590192364,0.9365340222065536,0.45413971809841464,0.15307575916764013
2004-04-10 19:18,0.19813085724383273,0.9096871262686281,0.94035931815085,0.4570909903464063,0.15331637863687214
2004-04-11 22:13,0.19721406200476133,0.9120469452900041,0.944139737727985,0.46004437995264796,0.15355928416979753
2004-04-13 01:08,0.1963102425736199,0.9143705561781529,0.9478747113510333,0.46299988257015606,0.1538044413937845
2004-04-14 04:03,0.19541947934367798,0.9166576035587289,0.951563674889655,0.4659574942787502,0.1540518156682174
2004-04-15 06:58,0.1945418510642225,0.9189077366779209,0.9552060698197714,0.4689172115377641,0.15430137210458217
2004-04-16 09:53,0.19367743482140462,0.9211206094915966,0.9588013433729268,0.4718790311380532,0.15455307558681786
2004-04-17 12:48,0.19282630601932627,0.9232958807537743,0.962348948685091,0.4748429501531435,0.15480689079191684
2004-04-18 15:43,0.1919885383613001,0.9254332141045704,0.9658483449451352,0.47780896588976884,0.15506278221078315
2004-04-19 18:38,0.19116420383135904,0.9275322781574231,0.9692989975426596,0.48077707583757917,0.15532071416932525
2004-04-20 21:33,0.19035337267595154,0.9295927465857255,0.9727003782153929,0.4837472776182561,0.15558065084979367
2004-04-22 00:28,0.18955611338587533,0.9316142982087317,0.9760519651959302,0.4867195689338995,0.1558425563123447
2004-04-23 03:23,0.18877249267845034,0.9335966170767068,0.9793532433577692,0.4896939475146972,0.1561063945168219
2004-04-24 06:18,0.18800257547989635,0.9355393925554016,0.9826037043607627,0.49267041106604414,0.15637212934476086
2004-04-25 09:13,0.18724642490796192,0.9374423194097095,0.9858028467957689,0.4956489572149724,0.1566397246215971
2004-04-26 12:09,0.18650410225479633,0.9393050978865174,0.9889501763285,0.4986295834559534,0.15690914413907303
2004-04-27 15:04,0.18577566697006165,0.9411274337967395,0.9920452058425546,0.5016122870961194,0.15718035167783773
2004-04-28 17:59,0.18506117664427948,0.9429090385965266,0.9950874555816277,0.5045970651999577,0.15745331103023696
2004-04-29 20:54,0.184360686992457,0.9446496294675318,0.9980764532906828,0.5075839145333432,0.1577279860232692
2004-04-30 23:49,0.1836742518379415,0.9463489293963313,1.0010117343562615,0.5105728315071392,0.15800434054172097
2004-05-02 02:44,0.18300192309656235,0.9480066672528508,1.0038928419456685,0.5135638121201707,0.15828233855145066
2004-05-03 05:39,0.1823437507610129,0.9496225778678862,1.0067193271451855,0.5165568519018,0.1585619441228348
2004-05-04 08:34,0.18169978288551292,0.9511964021096068,1.0094907490971206,0.5195519458539734,0.15884312145435137
2004-05-05 11:29,0.18107006557074773,0.952727886959036,1.0122066751356802,0.5225490883927925,0.15912583489629673
2004-05-06 14:24,0.18045464294907937,0.9542167855844991,1.0148666809216442,0.525548273289663,0.15941004897462754
2004-05-07 17:19,0.17985355717002832,0.9556628574150279,1.017470350575831,0.5285494936120859,0.15969572841492613
2004-05-08 20:14,0.17926684838605852,0.9570658682126265,1.0200172768111688,0.5315527416639552,0.15998283816646194
2004-05-09 23:09,0.17869455473864163,0.9584255901434333,1.0225070610634581,0.5345580089255354,0.16027134342635635
2004-05-11 02:04,0.17813671234460318,0.9597418018477659,1.0249393136207685,0.5375652859931412,0.1605612096638393
2004-05-12 04:59,0.17759335528278655,0.9610142885089364,1.0273136537512961,0.5405745625183819,0.16085240264457612
2004-05-13 07:54,0.1770645155809944,0.9622428419209216,1.0296297098298182,0.5435858271472218,0.16114488845507235
2004-05-14 10:49,0.1765502232032547,0.9634272605547562,1.031887119462504,0.5465990674586496,0.16143863352712828
2004-05-15 13:44,0.17605050603737393,0.9645673496237216,1.0340855296102243,0.5496142699032023,0.1617336046623527
2004-05-16 16:39,0.175565389882812,0.9656629211472368,1.0362245967101704,0.5526314197412161,0.16202976905671074
2004-05-17 19:34,0.17509489843887627,0.9667137940134268,1.0383039867957555,0.5556505009808228,0.16232709432509723
2004-05-18 22:29,0.17463905329322055,0.967719794040401,1.0403233756148442,0.5586714963158704,0.1626255485259373
2004-05-20 01:25,0.1741978739106732,0.968680754036157,1.042282448746154,0.5616943870636352,0.16292510018579082
2004-05-21 04:20,0.1737713776223928,0.9695965138571012,1.0441809017138184,0.5647191531023961,0.16322571832395255
2004-05-22 07:15,0.1733595796153498,0.970466920465171,1.0460184401000747,0.5677457728089236,0.16352737247704205
2004-05-23 10:10,0.1729624929221334,0.9712918279835482,1.047794779656059,0.5707742229959536,0.16383003272357421
2004-05-24 13:05,0.1725801284111081,0.972071097750881,1.0495096464105542,0.5738044788495078,0.1641336697084865
2004-05-25 16:00,0.1722124947768941,0.9728045983740685,1.051162776776786,0.5768365138663091,0.16443825466763107
2004-05-26 18:55,0.17185959853120344,0.9734922057795095,1.0527539176570802,0.5798702997910976,0.16474375945219993
2004-05-27 21:50,0.17152144399400995,0.9741338032628561,1.054282826545467,0.5829058065540901,0.1650501565530939
2004-05-29 00:45,0.17119803328507316,0.9747292815372024,1.0557492716280816,0.5859430022084535,0.1653574191252071
2004-05-30 03:40,0.1708893663158159,0.9752785387797013,1.057153031881357,0.5889818528678594,0.16566552101162108
2004-05-31 06:35,0.17059544078155436,0.9757814806765877,1.0584938971679603,0.592022322644176,0.16597443676769852
2004-06-01 09:30,0.17031625215408197,0.9762380204665958,1.059771668330458,0.5950643735853715,0.16628414168507094
2004-06-02 12:25,0.17005179367462334,0.9766480789827158,1.0609861572825818,0.5981079656135007,0.16659461181549146
2004-06-03 15:20,0.16980205634714718,0.9770115846922981,1.0621371870981258,0.6011530564629547,0.16690582399455872
2004-06-04 18:15,0.169567028932042,0.9773284737354798,1.0632245920974244,0.604199601619,0.16721775586529658
2004-06-05 21:10,0.16934669794017232,0.9775986899618878,1.0642482179313044,0.6072475542564855,0.16753038590156533
2004-06-07 00:05,0.16914104762729626,0.9778221849656321,1.0652079216625496,0.6102968651789632,0.16784369343131328
2004-06-08 03:00,0.1689500599888692,0.9779989181185316,1.0661035718447556,0.6133474827580312,0.16815765865963492
2004-06-09 05:55,0.1687737147552168,0.9781288566015881,1.0669350485986049,0.61639935287315,0.16847226269164506
2004-06-10 08:50,0.16861198938709399,0.97821197543466,1.0677022436854662,0.619452418851804,0.168787487555142
2004-06-11 11:45,0.16846485907162856,0.9782482575043225,1.068405060578279,0.6225066214100438,0.16910331622304833
2004-06-12 14:41,0.16833229671864733,0.9782376935899109,1.069043414529724,0.6255618985935836,0.1694197326356304
2004-06-13 17:36,0.16821427295739338,0.9781802823877017,1.069617232637588,0.6286181857193337,0.1697367217224709
2004-06-14 20:31,0.16811075613363613,0.9780760305332328,1.0701264539073019,0.63167541531744,0.17005426942418503
2004-06-15 23:26,0.16802171230717305,0.9779249526217356,1.070571029311616,0.6347335170738944,0.17037236271387235
2004-06-17 02:21,0.1679471052497279,0.9777270712266601,1.0709509218473736,0.6377924177737828,0.17069098961829537
2004-06-18 05:16,0.16788689644324944,0.9774824169162818,1.0712661065893203,0.640852041245052,0.17101013923875757
2004-06-19 08:11,0.16784104507860997,0.9771910282683652,1.0715165707409375,0.6439123083030057,0.17132980177168639
2004-06-20 11:06,0.16780950805470682,0.9768529518828706,1.0717023136822477,0.6469731366954511,0.17164996852889847
2004-06-21 14:01,0.16779223997797008,0.9764682423926907,1.071823347014553,0.6500344410485708,0.17197063195753842
2004-06-22 16:56,0.16778919316227792,0.9760369624723966,1.0718796946020754,0.6530961328135323,0.17229178565967734
2004-06-23 19:51,0.1678003176292816,0.9755591828449746,1.0718713926104553,0.6561581202139155,0.17261342441156435
2004-06-24 22:46,0.16782556110914187,0.9750349822865556,1.0717984895420762,0.65922030819387,0.17293554418250534
2004-06-26 01:41,0.16786486904167952,0.9744644476290962,1.071661046268181,0.6622825983672247,0.1732581421533771
2004-06-27 04:36,0.16791818457794266,0.9738476737610148,1.0714591360577381,0.6653448889674278,0.17358121673474952
2004-06-28 07:31,0.16798544858218895,0.9731847636257797,1.0711928446030363,0.6684070747983514,0.17390476758460138
2004-06-29 10:26,0.1680665996342902,0.972475828218401,1.070862270041959,0.6714690471861393,0.17422879562563623
2004-06-30 13:21,0.1681615740325573,0.9717209865798446,1.070467522976914,0.6745306939319796,0.17455330306216743
2004-07-01 16:16,0.1682703057969865,0.9709203657893531,1.0700087264903924,0.6775918992658749,0.17487829339656696
2004-07-02 19:11,0.16839272667293198,0.9700741009546499,1.069486016157115,0.6806525438014719,0.17520377144526733
2004-07-03 22:06,0.16852876613520504,0.9691823352000095,1.0688995400527328,0.6837125044920258,0.17552974335430993
2004-07-05 01:01,0.16867835139259935,0.9682452196522174,1.0682494587590734,0.6867716545873767,0.17585621661441214
2004-07-06 03:56,0.1688414073928453,0.9672629134243794,1.0675359453658841,0.6898298635921203,0.17618320007555577
2004-07-07 06:52,0.16901785682799858,0.9662355835975595,1.0667591854690415,0.6928869972250048,0.1765107039610867
2004-07-08 09:47,0.1692076201402548,0.9651634052002951,1.0659193771652262,0.6959429173794276,0.17683873988129623
2004-07-09 12:42,0.1694106155282041,0.9640465611859048,1.0650167310430054,0.6989974820852924,0.17716732084649595
2004-07-10 15:37,0.16962675895351315,0.9628852424076599,1.0640514701703294,0.7020505454720247,0.1774964612795528
2004-07-11 18:32,0.16985596414804954,0.9616796475917359,1.0630238300783832,0.7051019577330052,0.17782617702789308
2004-07-12 21:27,0.17009814262144032,0.9604299833079907,1.0619340587417943,0.7081515650912894,0.17815648537495005
2004-07-14 00:22,0.17035320366906648,0.9591364639385589,1.0607824165551805,0.711199209766684,0.17848740505104593
2004-07-15 03:17,0.17062105438049768,0.9577993116442418,1.059569176306,0.7142447299442455,0.1788189562437016
2004-07-16 06:12,0.17090159964837207,0.9564187563286624,1.0582946231436625,0.7172879597442666,0.17915116060736722
2004-07-17 09:07,0.17119474217770625,0.9549950356002687,1.0569590545449565,0.7203287291936277,0.1794840412725448
2004-07-18 12:02,0.17150038249565877,0.9535283947320694,1.0555627802756766,0.7233668641987587,0.17981762285431666
2004-07-19 14:57,0.17181841896172378,0.9520190866192124,1.0541061223485322,0.726402186520021,0.1801519314602441
2004-07-20 17:52,0.1721487477783793,0.9504673717342979,1.0525894149772304,0.7294345137477593,0.18048699469765045
2004-07-21 20:47,0.17249126300217393,0.9488735180804942,1.0510130045267747,0.7324636592799005,0.18082284168026022
2004-07-22 23:42,0.17284585655525253,0.9472378011424688,1.049377249459984,0.735489432301126,0.18115950303418588
2004-07-24 02:37,0.17321241823733782,0.94556050383505,1.047682520280139,0.738511637763799,0.1814970109032656
2004-07-25 05:32,0.173590835738151,0.943841916449701,1.0459291994698128,0.7415300763705193,0.1818353989537287
2004-07-26 08:27,0.17398099465027583,0.9420823365987959,1.0441176814258768,0.7445445445583811,0.18217470237818062
2004-07-27 11:22,0.1743827784824704,0.9402820691576708,1.042248372390639,0.7475548344849879,0.18251495789890237
2004-07-28 14:17,0.17479606867343306,0.9384414262044404,1.0403216903790873,0.7505607340162965,0.18285620377046063
2004-07-29 17:12,0.17522074460600118,0.9365607269576677,1.0383380651023255,0.7535620267161658,0.18319847978160042
2004-07-30 20:08,0.17565668362180292,0.9346402977118072,1.0362979378871078,0.7565584918377863,0.18354182725642848
2004-07-31 23:03,0.17610376103636283,0.9326804717704258,1.034201761591464,0.7595499043170159,0.18388628905487997
2004-08-02 01:58,0.17656185015463846,0.9306815893773049,1.0320500005165145,0.7625360347674947,0.18423190957243923
2004-08-03 04:53,0.17703082228702072,0.9286439976452904,1.0298431303143296,0.7655166494777869,0.18457873473913505
2004-08-04 07:48,0.17751054676576222,0.9265680504830452,1.0275816378919873,0.7684915104103531,0.18492681201777353
2004-08-05 10:43,0.17800089096187,0.9244541085195711,1.0252660213116767,0.7714603752025921,0.1852761904014268
2004-08-06 13:38,0.17850172030243555,0.9223025390266046,1.0228967896869556,0.7744229971698349,0.1856269204101528
2004-08-07 16:33,0.1790128982884035,0.9201137158389068,1.020474463075176,0.7773791253103027,0.1859790540869381
2004-08-08 19:28,0.17953428651280018,0.9178880192723523,1.017999572365969,0.7803285043122096,0.18633264499287197
2004-08-09 22:23,0.1800657446793997,0.9156258360399365,1.0154726591659067,0.7832708745628779,0.1866877482015302
2004-08-11 01:18,0.1806071306218286,0.9133275591656927,1.0128942756793418,0.7862059721599217,0.18704442029256177
2004-08-12 04:13,0.1811583003231278,0.9109935878964598,1.0102649845853324,0.7891335289246221,0.18740271934448738
2004-08-13 07:08,0.18171910793573998,0.9086243276116457,1.0075853589108323,0.7920532724173409,0.18776270492667949
2004-08-14 10:03,0.18228940580195674,0.906220189730848,1.0048559818999676,0.794964925955197,0.1881244380905434
2004-08-15 12:58,0.1828690444748004,0.9037815916194588,1.0020774468795515,0.7978682086318787,0.18848798135987757
2004-08-16 15:53,0.18345787273933523,0.90130895649228,0.9992503571208582,0.8007628353396152,0.18885339872040385
2004-08-17 18:48,0.18405573763443822,0.8988027133150417,0.9963753256975341,0.8036485167934657,0.18922075560848373
2004-08-18 21:43,0.18466248447499806,0.8962632967039715,0.9934529753398085,0.8065249595578006,0.18959011889899505
2004-08-20 00:38,0.18527795687454757,0.8936911468233973,0.9904839382849875,0.8093918660750311,0.18996155689237015
2004-08-21 03:33,0.18590199676833616,0.891086709281381,0.9874688561242205,0.812248934696639,0.19033513930079557
2004-08-22 06:28,0.18653444443684933,0.8884504350233702,0.9844083796455315,0.8150958597165563,0.19071093723357307
2004-08-23 09:24,0.18717513852974044,0.885782780224016,0.9813031686732766,0.8179323314067688,0.1910890231816205
2004-08-24 12:19,0.18782391609020677,0.8830842061770622,0.9781538919039268,0.8207580360553042,0.19146947100112693
2004-08-25 15:14,0.18848061257980603,0.8803551791833185,0.9749612267381857,0.823572656006612,0.19185235589635874
2004-08-26 18:09,0.18914506190367947,0.877596170436887,0.9717258591096445,0.8263758697042103,0.19223775440159585
2004-08-27 21:04,0.18981709643622813,0.8748076559094696,0.96844848330977,0.8291673517358135,0.19262574436222138
2004-08-28 23:59,0.19049654704719,0.8719901162329832,0.9651298018094993,0.8319467728807518,0.1930164049149365
2004-08-30 02:54,0.19118324312816568,0.8691440365803124,0.9617705250772386,0.8347138001598939,0.19340981646712482
2004-08-31 05:49,0.1918770126195575,0.8662699065443669,0.9583713713934705,0.8374680968879407,0.193806060675347
2004-09-01 08:44,0.19257768203791673,0.8633682200154762,0.9549330666620105,0.8402093227281067,0.19420522042296331
2004-09-02 11:39,0.193285076503733,0.8604394750570138,0.951456344217787,0.842937133749325,0.19460737979690243
2004-09-03 14:34,0.19399901976962863,0.8574841737794197,0.9479419446313566,0.8456511824858521,0.19501262406355818
2004-09-04 17:29,0.19471933424896098,0.8545028222126344,0.9443906155101669,0.8483511179993043,0.1954210396438159
2004-09-05 20:24,0.19544584104485774,0.8514959301768663,0.940803111296488,0.8510365859432332,0.19583271408722508
2004-09-06 23:19,0.19617835997963512,0.8484640111519117,0.937180193062275,0.8537072286300701,0.19624773604529214
2004-09-08 02:14,0.19691670962465269,0.8454075821448501,0.9335226283007618,0.856362685100648,0.1966661952439258
2004-09-09 05:09,0.19766070733056074,0.8423271635563011,0.9298311907150125,0.8590025911961564,0.19708818245501425
2004-09-10 08:04,0.1984101692579394,0.8392232790452824,0.9261066600034868,0.8616265796325431,0.19751378946713577
2004-09-11 10:59,0.19916491040836323,0.8360964553925574,0.9223498216424985,0.8642342800774836,0.197943109055428
2004-09-12 13:54,0.19992474465584967,0.83294722236266,0.9185614666657955,0.8668253192297974,0.1983762349505941
2004-09-13 16:49,0.20068948477870002,0.829776112564601,0.914742391441286,0.8693993209013364,0.1988132618070572
2004-09-14 19:44,0.20145894249173663,0.826583661311259,0.9108933974449105,0.8719559061013807,0.19925428517027124
2004-09-15 22:40,0.20223292847894345,0.8233704064774549,0.9070152910316893,0.874494693123568,0.19969940144319584
2004-09-17 01:35,0.20301125242646959,0.8201368883569118,0.9031088832041831,0.8770152976352253,0.2001487078519204
2004-09-18 04:30,0.203793723056029,0.8168836495179876,0.8991749893782528,0.8795173327692294,0.20060230241046234
2004-09-19 07:25,0.20458014815869274,0.8136112346582209,0.8952144291461804,0.8820004092183809,0.2010602838847449
2004-09-20 10:20,0.2053703346290326,0.8103201904578993,0.8912280260374135,0.884464135332168,0.20152275175573808
2004-09-21 13:15,0.20616408849966628,0.8070110654324628,0.8872166072767269,0.8869081172160856,0.20198980618180165
2004-09-22 16:10,0.20696121497614722,0.803684409784025,0.8831810035401517,0.8893319588333233,0.20246154796020152
2004-09-23 19:05,0.20776151847224716,0.800340775251819,0.8791220487084636,0.8917352621089911,0.20293807848784345
2004-09-24 22:00,0.20856480264559216,0.7969807149617898,0.8750405796185031,0.8941176270367462,0.20341949972120466
2004-09-26 00:55,0.20937087043364522,0.793604783275372,0.8709374358124067,0.8964786517878085,0.2039059141354728
2004-09-27 03:50,0.21017952409007273,0.7902135356373483,0.8668134592846264,0.8988179328224724,0.20439742468292366
2004-09-28 06:45,0.2109905652214481,0.7868075284229996,0.8626694942270198,0.9011350650039764,0.20489413475052326
2004-09-29 09:40,0.2118037948243005,0.7833873187845629,0.8585063867720487,0.9034296417147482,0.20539614811676712
2004-09-30 12:35,0.21261901332252017,0.7799534644969671,0.8543249847340683,0.9057012549750563,0.2059035689077804
2004-10-01 15:30,0.2134360206050997,0.7765065238029841,0.8501261373488949,0.9079494955639997,0.20641650155267474
2004-10-02 18:25,0.21425461606421228,0.7730470552578085,0.8459106950116873,0.910173953142835,0.20693505073818033
2004-10-03 21:20,0.21507459863362388,0.7695756175731263,0.8416795090132464,0.9123742163806248,0.20745932136256093
2004-10-05 00:15,0.21589576682743417,0.7660927694607255,0.8374334312748046,0.9145498730821809,0.20798941848882635
2004-10-06 03:10,0.21671791877914043,0.7625990694757002,0.8331733140814075,0.916700510318282,0.20852544729725275
2004-10-07 06:05,0.21754085228102155,0.7590950758593136,0.8289000098139763,0.9188257145581383,0.20906751303722385
2004-10-08 09:00,0.21836436482384539,0.7555813463815257,0.8246143706800984,0.9209250718041072,0.20961572097841139
2004-10-09 11:56,0.21918825363686395,0.7520584381833801,0.8203172484437892,0.9229981677285499,0.2101701763612905
2004-10-10 14:51,0.22001231572814367,0.748526907619083,0.8160094941540712,0.925044587812935,0.21073098434703505
2004-10-11 17:46,0.22083634792518228,0.7449873100980219,0.8116919578726746,0.9270639174890507,0.21129824996678157
2004-10-12 20:41,0.2216601469158091,0.741440199926767,0.8073654884009566,0.9290557422823008,0.21187207807027636
2004-10-13 23:36,0.2224835092894026,0.737886130150954,0.8030309330059372,0.9310196479571464,0.2124525732739485
2004-10-15 02:31,0.2233062315783791,0.7343256523972809,0.7986891371457626,0.9329552206645659,0.21303983990839606
2004-10-16 05:26,0.22412811029995797,0.7307593167156319,0.7943409441946454,0.9348620470915168,0.21363398196531053
2004-10-17 08:21,0.2249489419982056,0.7271876714213544,0.789987195167341,0.9367397146123924,0.21423510304386104
2004-10-18 11:16,0.22576852328636546,0.723611262937705,0.7856287284432096,0.9385878114424577,0.21484330629656428
2004-10-19 14:11,0.22658665088942403,0.7200306356386988,0.7812663794901868,0.940405926793127,0.21545869437462847
2004-10-20 17:06,0.22740312168695062,0.7164463316922611,0.7769009805885596,0.9421936510291419,0.21608136937281794
2004-10-21 20:01,0.22821773275620158,0.7128588909037357,0.7725333605546628,0.9439505758276048,0.21671143277385857
2004-10-22 22:56,0.2290302814154429,0.7092688505600021,0.7681643444648231,0.9456762943387321,0.21734898539237
2004-10-24 01:51,0.22984056526754398,0.7056767452740078,0.7637947533793561,0.947370401348406,0.21799412731839082
2004-10-25 04:46,0.23064838224378315,0.7020831068300032,0.7594254040670014,0.9490324934423832,0.2186469578604762
2004-10-26 07:41,0.23145353064789,0.6984884640294186,0.7550571087297531,0.9506621691721622,0.21930757548841204
2004-10-27 10:36,0.23225580920032446,0.6948933425374109,0.7506906747281591,0.9522590292224832,0.21997607777557243
2004-10-28 13:31,0.2330550170827464,0.6912982647303277,0.7463269043074293,0.9538226765803268,0.22065256134091119
2004-10-29 16:26,0.2338509539827082,0.6877037495439811,0.741966594324253,0.9553527167054401,0.22133712179063852
2004-10-30 19:21,0.23464342013856165,0.6841103123227945,0.7376105359744481,0.956848757702337,0.2220298536596078
2004-10-31 22:16,0.23543221638453476,0.6805184646700789,0.7332595145217866,0.9583104104936395,0.2227308503524001
2004-11-02 01:12,0.2362171441960259,0.6769287142992382,0.7289143090277959,0.9597372889948155,0.22344020408417933
2004-11-03 04:07,0.2369980057350521,0.6733415648862405,0.7245756920829847,0.9611290102901469,0.22415800582129083
2004-11-04 07:02,0.23777460389590035,0.6697575159231609,0.7202444295392977,0.9624851948099766,0.22488434522167877
2004-11-05 09:57,0.2385467423509345,0.6661770625730473,0.7159212802441453,0.963805466509098,0.22561931057511111
2004-11-06 12:52,0.23931422559655025,0.662600695526178,0.7116069957761341,0.9650894530462306,0.2263629887432359
2004-11-07 15:47,0.24007685899930953,0.659028900857604,0.7073023201824137,0.9663367859645878,0.22711546509953176
2004-11-08 18:42,0.24083444884220562,0.6554621598862247,0.7030079897179778,0.9675471008733959,0.22787682346914054
2004-11-09 21:37,0.24158680237106273,0.6519009490354198,0.6987247325869991,0.9687200376303298,0.22864714606861838
2004-11-11 00:32,0.2423337278410712,0.6483457396952644,0.6944532686862692,0.9698552405248023,0.22942651344563952
2004-11-12 03:27,0.24307503456345655,0.6447969980863575,0.6901943093508259,0.9709523584620624,0.2302150044186916
2004-11-13 06:22,0.24381053295224048,0.6412551851254985,0.685948557102102,0.972011045147964,0.23101269601675029
2004-11-14 09:17,0.2445400345711192,0.6377207562931253,0.6817167053985277,0.9730309592744042,0.2318196634189978
2004-11-15 12:12,0.2452633521804508,0.6341941615025621,0.6774994383887014,0.9740117647053466,0.23263597989461718
2004-11-16 15:07,0.2459802997843075,0.6306758449713475,0.6732974306674974,0.9749531306633087,0.23346171674264707
2004-11-17 18:02,0.24669069267763355,0.6271662450944372,0.6691113470349095,0.9758547319163082,0.23429694323198658
2004-11-18 20:57,0.24739434749345024,0.6236657943196228,0.6649418422580912,0.9767162489651293,0.2351417265415181
2004-11-19 23:52,0.24809108225014803,0.6201749190249743,0.6607895608364107,0.9775373682308868,0.2359961317004387
2004-11-21 02:47,0.24878071639882063,0.61669403939856,0.6566551367698736,0.9783177822427706,0.23686022152878705
2004-11-22 05:42,0.24946307087063951,0.6132235693204711,0.6525391933309975,0.9790571898258994,0.2377340565782043
2004-11-23 08:37,0.25013796812426964,0.6097639162471759,0.6484423428402114,0.9797552962892111,0.2386176950729716
2004-11-24 11:32,0.2508052321933209,0.6063154810982353,0.6443651864448828,0.9804118136133164,0.2395111928513649
2004-11-25 14:28,0.25146468873379385,0.6028786581456208,0.6403083139022944,0.9810264606381914,0.24041460330731332
2004-11-26 17:23,0.2521161650715561,0.5994538349054602,0.636272303366427,0.9815989632506793,0.24132797733245542
2004-11-27 20:18,0.2527594902497916,0.5960413920325245,0.6322577211789675,0.9821290545716609,0.24225136325856117
2004-11-28 23:13,0.2533944950764598,0.5926417032172794,0.6282651216643862,0.982616475142856,0.2431848068004157
2004-11-30 02:08,0.25402101217172096,0.5892551350857369,0.6242950469294131,0.9830609731131313,0.2441283509991528
2004-12-01 05:03,0.25463887601531726,0.5858820471021772,0.6203480266670546,0.983462304424231,0.2450820361660692
2004-12-02 07:58,0.25524792299393106,0.5825227914746359,0.6164245779650741,0.9838202329958584,0.24604589982699804
2004-12-03 10:53,0.25584799144847475,0.5791777130633946,0.6125252051192767,0.9841345309099971,0.2470199766672297
2004-12-04 13:48,0.25643892172131455,0.5758471492924921,0.6086503994516671,0.9844049785943754,0.24800429847702307
2004-12-05 16:43,0.2570205562034185,0.5725314300642849,0.6048006391335705,0.9846313650049996,0.24899889409775292
2004-12-06 19:38,0.25759273938142885,0.5692308776770754,0.6009763890138,0.9848134878076414,0.25000378936873885
2004-12-07 22:33,0.25815531788461427,0.5659458067460381,0.5971781004521795,0.9849511535581914,0.25101900707474256
2004-12-09 01:28,0.25870814053172353,0.5626765241273405,0.5934062111583722,0.9850441778817745,0.25204456689421256
2004-12-10 04:23,0.25925105837772355,0.5594233288455213,0.5896611450361323,0.9850923856505395,0.25308048534831457
2004-12-11 07:18,0.2597839247603845,0.5561865120243565,0.5859433120333096,0.9850956111600079,0.25412677575072673
2004-12-12 10:13,0.26030659534673894,0.5529663568210255,0.5822531079974417,0.9850536983038934,0.25518344815831107
2004-12-13 13:08,0.2608189281793626,0.5497631383638855,0.5785909145373455,0.9849665007472824,0.25625050932261806
2004-12-14 16:03,0.2613207837225039,0.5465771236936686,0.5749570988905528,0.9848338820980769,0.2573279626423357
2004-12-15 18:58,0.2618120249080198,0.5434085717083342,0.5713520137969088,0.9846557160765904,0.2584158081166616
2004-12-16 21:53,0.26229251718111407,0.5402577331115839,0.567775997378403,0.9844318866831996,0.25951404229964736
2004-12-18 00:48,0.2627621285458698,0.5371248503650631,0.5642293730253116,0.9841622883639412,0.26062265825555925
2004-12-19 03:44,0.26322072961056714,0.5340101576442635,0.5607124492887234,0.9838468261739437,0.26174164551530776
2004-12-20 06:39,0.2636681936327511,0.5309138807983393,0.55722551977975,0.9834854159385981,0.2628709900339197
2004-12-21 09:34,0.2641043965640671,0.5278362373136625,0.5537688630752777,0.9830779844123444,0.26401067414916946
2004-12-22 12:29,0.26452921709481725,0.5247774362814,0.5503427426306295,0.9826244694349827,0.26516067654132125
2004-12-23 15:24,0.26494253669825824,0.5217376783689286,0.5469474066989932,0.9821248200853809,0.2663209721940998
2004-12-24 18:19,0.26534423967459975,0.5187171557952984,0.5435830882579048,0.9815789968324755,0.26749153235686546
2004-12-25 21:14,0.26573421319469476,0.515716052310785,0.5402500049428809,0.9809869716834727,0.26867232450802936
2004-12-27 00:09,0.26611234734342326,0.5127345431804288,0.5369483589881519,0.9803487283291018,0.2698633123197962
2004-12-28 03:04,0.2664785351627361,0.5097727951717552,0.5336783371747529,0.9796642622858357,0.2710644556242162
2004-12-29 05:59,0.2668326726943487,0.5068309665466767,0.5304401107860388,0.9789335810349679,0.27227571038059056
2004-12-30 08:54,0.26717465902207566,0.5039092070575821,0.5272338355706732,0.978156704158418,0.27349702864427944
2004-12-31 11:49,0.2675043963137917,0.5010076579476183,0.5240596517131515,0.9773336634711454,0.27472835853696187
2005-01-01 14:44,0.2678217898629903,0.4981264519553409,0.5209176838121106,0.9764645031500937,0.2759696442183217
2005-01-02 17:39,0.26812674812993803,0.49526571332362934,0.5178080408663498,0.975549279859517,0.2772208258592483
2005-01-03 20:34,0.2684191827824095,0.49242555781290126,0.5147308162686618,0.9745880628725697,0.27848183961659045
2005-01-04 23:29,0.26869900873597186,0.48960609271879896,0.5116860878077062,0.9735809341890904,0.27975261760943043
2005-01-06 02:24,0.26896614419382175,0.4868074168941725,0.5086739176777858,0.9725279886493996,0.28103308789699966
2005-01-07 05:19,0.2692205106861416,0.48402962077559714,0.5056943524968304,0.9714293340440676,0.2823231744581791
2005-01-08 08:14,0.2694620331089738,0.4812727864142424,0.5027474233324362,0.9702850912194642,0.28362279717270555
2005-01-09 11:09,0.269690639762585,0.47853698751126583,0.49983314573619814,0.9690953941790239,0.28493187180404966
2005-01-10 14:04,0.26990626238930504,0.47582228945772015,0.496951519786362,0.967860390180111,0.2862503099840099
2005-01-11 17:00,0.2701088362108281,0.4731287493789544,0.49410253013882355,0.966580239826345,0.28757801919907283
2005-01-12 19:55,0.27029829996495863,0.47045641618350487,0.4912861460865104,0.9652551171552599,0.2889149027785793
2005-01-13 22:50,0.27047459594177475,0.46780533061661506,0.4885023216273402,0.9638852097212471,0.2902608598846659
2005-01-15 01:45,0.27063767001920475,0.46517552531824746,0.48575099554064355,0.9624707186735906,0.2916157855040851
2005-01-16 04:40,0.2707874716979891,0.462567024885685,0.4830320914722006,0.9610118588295208,0.29297957044188894
2005-01-17 07:35,0.27092395413601383,0.45997984594070673,0.4803455180279086,0.9595088587421693,0.2943521013170164
2005-01-18 10:30,0.2710470741819958,0.45741399720133985,0.47769116887612006,0.9579619607633001,0.2957332605598132
2005-01-19 13:25,0.2711567924085007,0.4548694795581955,0.47506892285869357,0.9563714211007088,0.2971229264115113
2005-01-20 16:20,0.27125307314427655,0.4523462861553857,0.47247864411078766,0.9547375098701778,0.298520972925692
2005-01-21 19:15,0.271335884505881,0.44984440247602686,0.46992018218943477,0.9530605111418757,0.2999272699717602
2005-01-22 22:10,0.2714051984285874,0.44736380643228957,0.4673933722108822,0.9513407229810673,0.30134168324046884
2005-01-24 01:05,0.27146099069654234,0.4449044684600849,0.4648980349968237,0.9495784574830867,0.30276407425146856
2005-01-25 04:00,0.271503240972166,0.4424663516182234,0.4624339772293746,0.9477740408023616,0.30419430036298983
2005-01-26 06:55,0.27153193282476523,0.44004941169216066,0.4600009916149368,0.9459278131754593,0.30563221478361136
2005-01-27 09:50,0.2715470537583438,0.4376535973023105,0.4575988570569497,0.9440401289380512,0.30707766658613705
2005-01-28 12:45,0.27154859523859065,0.4352788500167925,0.4552273388374186,0.9421113565356001,0.30853050072367066
2005-01-29 15:40,0.2715365527190223,0.4329251044687134,0.45288618880733356,0.940141878527749,0.30999055804783854
2005-01-30 18:35,0.2715109256662599,0.43059228847792885,0.4505751455859423,0.9381320915862893,0.3114576753291979
2005-01-31 21:30,0.2714717175844226,0.4282803231772304,0.44829393476883433,0.9360824064865813,0.31293168527986415
2005-02-02 00:25,0.27141893603860995,0.4259891231429037,0.44604226914479544,0.9339932480922928,0.31441241657839525
2005-02-03 03:20,0.27135259267745954,0.42371859652974414,0.4438198489215229,0.9318650553334686,0.31589969389686995
2005-02-04 06:16,0.27127270325475084,0.4214686452103319,0.44162636196001287,0.9296982811776726,0.3173933379302849
2005-02-05 09:11,0.27117928765003974,0.41923916491869095,0.43946148401774743,0.9274933925942664,0.31889316542817314
2005-02-06 12:06,0.2710723698882979,0.4170300453981315,0.4373248790004798,0.925250870511566,0.3203989892285697
2005-02-07 15:01,0.2709519781585342,0.4148411705533463,0.43521619922269095,0.9229712097668938,0.3219106182942532
2005-02-08 17:56,0.2708181448313803,0.41267241860668813,0.4331350856766353,0.9206549190494115,0.3234278577512978
2005-02-09 20:51,0.27067090647561437,0.41052366225854725,0.4310811683098913,0.9183025208356055,0.32495050892995914
2005-02-10 23:46,0.2705103038735975,0.4083947688517548,0.4290540663113348,0.9159145513173163,0.3264783694079252
2005-02-12 02:41,0.27033638203560695,0.40628560054005564,0.42705338840556106,0.9134915603223275,0.3280112330558621
2005-02-13 05:36,0.27014919021303935,0.4041960144604875,0.4250787331555806,0.9110341112273231,0.3295488900853376
2005-02-14 08:31,0.2699487819104543,0.402125862909602,0.42312968927371,0.9085427808631197,0.3310911270991254
2005-02-15 11:26,0.26973521489644997,0.4000749935235685,0.42120583594066885,0.9060181594122176,0.33263772714381823
2005-02-16 14:21,0.2695085512133293,0.39804324946193304,0.41930674313264193,0.903460850298416,0.3341884697648633
2005-02-17 17:16,0.2692688571855493,0.3960304695951165,0.4174319719563526,0.9008714700685896,0.33574313106390696
2005-02-18 20:11,0.2690162034269151,0.39403648869541685,0.4155810749918942,0.8982506482663751,0.33730148375856217
2005-02-19 23:06,0.2687506648465033,0.39206113763154626,0.41375359664330796,0.8955990272978185,0.33886329724451725
2005-02-21 02:01,0.2684723206532924,0.3901042435666076,0.411949073496778,0.8929172622889165,0.34042833765998504
2005-02-22 04:56,0.2681812543594647,0.3881656301593313,0.41016703468623006,0.8902060209348581,0.34199636795256005
2005-02-23 07:51,0.26787755378236455,0.3862451177685742,0.40840700226628557,0.8874659833410248,0.3435671479484036
2005-02-24 10:46,0.26756131104508846,0.3843425236609598,0.40666849159240814,0.884697841855661,0.34514043442376907
2005-02-25 13:41,0.2672326225756769,0.3824576622215378,0.40495101170807046,0.8819023008941267,0.3467159811788735
2005-02-26 16:36,0.26689158910488064,0.3805903451673337,0.4032540657387621,0.8790800767546294,0.34829353911412614
2005-02-27 19:32,0.26653831566248987,0.3787403817637839,0.40157715129276944,0.8762318974255422,0.34987285630861975
2005-02-28 22:27,0.2661729115721823,0.37690757904380234,0.39991976086842695,0.8733585023840463,0.3514536781009828
2005-03-02 01:22,0.2657954904448851,0.37509174202950585,0.3982813822677862,0.8704606423862615,0.35303574717246317
2005-03-03 04:17,0.26540617017060264,0.37329267395634114,0.3966614990163978,0.8675390792486168,0.35461880363233966
2005-03-04 07:12,0.26500507290870257,0.37151017649958745,0.3950595907890956,0.864594585620568,0.3562025851055586
2005-03-05 10:07,0.2645923250766302,0.36974405000308713,0.39347513384156474,0.8616279447485937,0.357786826822595
2005-03-06 13:02,0.2641680573370223,0.36799409371004643,0.3919076014474612,0.8586399502314036,0.35937126171153555
2005-03-07 15:57,0.2637324045831864,0.36626010599575937,0.3903564643408519,0.855631405766293,0.36095562049237384
2005-03-08 18:52,0.2632855059229449,0.3645418846021926,0.3888211911638253,0.8526031248867646,0.3625396317734189
2005-03-09 21:47,0.26282750466079385,0.3628392268742109,0.3873012489189637,0.8495559306912538,0.364123022149863
2005-03-11 00:42,0.2623585482783521,0.3611519299972924,0.3857961034264412,0.8464906555629425,0.3657055163044771
2005-03-12 03:37,0.2618787884130977,0.3594797912366725,0.3843052197855725,0.8434081408807933,0.3672868371103263
2005-03-13 06:32,0.2613883808353321,0.35782260817763745,0.3828280628404479,0.840309236721589,0.36886670573558134
2005-03-14 09:27,0.2608874854233817,0.3561801789669331,0.38136409764950707,0.8371948015531895,0.37044484175027637
2005-03-15 12:22,0.26037626613697457,0.3545523025550035,0.37991278995865896,0.8340657019187824,0.3720209632350906
2005-03-16 15:17,0.259854890988793,0.35293877893898185,0.3784736066777591,0.8309228121122999,0.3735947868920304
2005-03-17 18:12,0.2593235320141751,0.35133940940625785,0.3770460163601435,0.8277670138449995,0.37516602815697453
2005-03-18 21:07,0.25878236523891596,0.34975399677837077,0.3756294896848601,0.824599195903079,0.37673440131411057
2005-03-20 00:02,0.25823157064516705,0.34818234565513145,0.3742234999413643,0.8214202537965022,0.378299619612141
2005-03-21 02:57,0.2576713321354027,0.34662426265876695,0.37282752351634585,0.8182310893990125,0.3798613953822309
2005-03-22 05:52,0.2571018374944227,0.3450795566778895,0.37144104038235826,0.8150326105793401,0.3814194401576626
2005-03-23 08:48,0.25652327834935695,0.34354803911107457,0.37006353458789537,0.8118257308235838,0.382973464795166
2005-03-24 11:43,0.25593585012767806,0.34202952410994264,0.3686944947486657,0.8086113688489928,0.38452317959778665
2005-03-25 14:38,0.25533975201315406,0.3405238288214288,0.36733341453960655,0.805390448208942,0.3860682944393493
2005-03-26 17:33,0.2547351868997615,0.33903077362915623,0.36597979318739887,0.8021638968894101,0.3876085188903411
2005-03-27 20:28,0.25412236134348837,0.33755018239359863,0.3646331359630187,0.798932646896764,0.3891435623452688
2005-03-28 23:23,0.2535014855120354,0.336081882690899,0.3632929546740289,0.7956976338370961,0.3906731341513419
2005-03-30 02:18,0.2528727731323835,0.33462570605011666,0.3619587681562223,0.7924597964871336,0.3921969437384374
2005-03-31 05:13,0.2522364414361975,0.3331814881886699,0.36063010276421414,0.7892200763567636,0.39371470075029524
2005-04-01 08:08,0.2515927111030326,0.33174906924573455,0.35930649286057953,0.7859794172432119,0.3952261151768918
2005-04-02 11:03,0.2509418062013525,0.3303282940134499,0.3579874813031998,0.7827387647771176,0.3967308974878455
2005-04-03 13:58,0.2502839541273044,0.32891901216563524,0.356672619930351,0.7794990659604505,0.39822875876685215
2005-04-04 16:53,0.24961938554122987,0.3275210784837848,0.3553614700431156,0.776261268696355,0.39971941084707285
2005-04-05 19:48,0.24894833430191773,0.32613435308018435,0.3540536028847685,0.7730263213112066,0.401202566447319
2005-04-06 22:43,0.2482710373985348,0.3247587016178072,0.3527486001166086,0.769795172068744,0.4026779393090612
2005-04-08 01:38,0.2475877348802572,0.32339399552685494,0.3514460542898979,0.7665687686766441,0.40414524433406745
2005-04-09 04:33,0.24689866978353459,0.3220401122176001,0.35014556931337215,0.7633480577854252,0.4056041977226935
2005-04-10 07:28,0.24620408805699917,0.320696935289352,0.3488467609159316,0.7601339844799756,0.40705451711265983
2005-04-11 10:23,0.24550423848400071,0.31936435473530184,0.3475492571040646,0.7569274917638495,0.40849592171822513
2005-04-12 13:18,0.24479937260271362,0.31804226714292516,0.3462526986134671,0.753729520036315,0.4099281324697335
2005-04-13 16:13,0.24408974462383076,0.3167305758897567,0.3449567393544544,0.7505410065624725,0.4113508721533682
2005-04-14 19:08,0.24337561134581612,0.3154291913342644,0.343661046850676,0.7473628849365601,0.4127638655510306
2005-04-15 22:04,0.2426572320676921,0.3141380310015442,0.3423653026706225,0.7441960845385773,0.4141668395802633
2005-04-17 00:59,0.24193486849933338,0.31285701976356306,0.34106920285143094,0.7410415299843659,0.4155595234341277
2005-04-18 03:54,0.2412087846692849,0.3115860900137446,0.33977245831454567,0.7379001405694847,0.4169416487208662
2005-04-19 06:49,0.24047924683005623,0.31032518183557245,0.3384747952726767,0.7347728297069152,0.4183129496033066
2005-04-20 09:44,0.2397465233608736,0.3090742431649395,0.337175955627538,0.731660504358799,0.41967316293790063
2005-04-21 12:39,0.2390108846679142,0.3078332299460396,0.33587569735792694,0.7285640644625682,0.421022028413214
2005-04-22 15:34,0.23827260308195425,0.30660210628043727,0.3345737948975258,0.7254844023514645,0.42235928868785116
2005-04-23 18:29,0.2375319527534676,0.3053808445691203,0.3332700395019861,0.7224224021698575,0.4236846895276165
2005-04-24 21:24,0.23678920954513183,0.3041694256472141,0.33196423960471283,0.7193789392834831,0.42499797994183885
2005-04-26 00:19,0.2360446509217265,0.30296783891106804,0.3306562211608086,0.7163548796848074,0.4262989123187545
2005-04-27 03:14,0.23529855583744905,0.3017760824374999,0.32934582797870093,0.7133510793939211,0.427587242559757
2005-04-28 06:09,0.23455120462060455,0.3005941630948551,0.3280329220388435,0.7103683838550612,0.4288627302124558
2005-04-29 09:04,0.23380287885565867,0.29942209664560404,0.32671738379894955,0.7074076273290327,0.43012513860241475
2005-04-30 11:59,0.23305386126268662,0.2982599078402526,0.32539911248526693,0.7044696322819394,0.43137423496337857
2005-05-01 14:54,0.23230443557416386,0.2971076305022156,0.3240780263692622,0.7015552087703277,0.43260979056593535
2005-05-02 17:49,0.23155488640912486,0.29596530760341,0.3227540630292082,0.6986651538231421,0.4338315808444327
2005-05-03 20:44,0.2308054991446734,0.2948329913302758,0.3214271795960943,0.6958002508207455,0.4350393855220315
2005-05-04 23:39,0.23005655978484743,0.29371074313994006,0.3200973529833026,0.6929612688713193,0.43623298873375693
2005-05-06 02:34,0.22930835482683323,0.29259863380624646,0.3187645800994847,0.6901489621849538,0.43741217914740926
2005-05-07 05:29,0.2285611711245333,0.2914967434553619,0.31742887804407216,0.6873640694457512,0.438576750082195
2005-05-08 08:24,0.22781529574948836,0.29040516159068935,0.3160902842848576,0.684607313182275,0.4397264996249344
2005-05-09 11:20,0.22707101584914938,0.28932398710678686,0.3147488568170587,0.681879399136655,0.4408612307437157
2005-05-10 14:15,0.22632861850253064,0.28825332829205935,0.3134046743033535,0.6791810156327951,0.44198075139880943
2005-05-11 17:10,0.2255883905732089,0.2871933028198753,0.31205783619422617,0.6765128329438769,0.44308487465076585
2005-05-12 20:05,0.22485061855970861,0.2861440377278921,0.3107084628281337,0.6738755026596638,0.4441734187654885
2005-05-13 23:00,0.22411558844328952,0.28510566938531345,0.30935669551091993,0.6712696570539767,0.4452462073161384
2005-05-15 01:55,0.22338358553310766,0.2840783434477554,0.3080026965738474,0.6686959084526001,0.44630306928176905
2005-05-16 04:50,0.22265489430880397,0.28306221479950855,0.3066466494097523,0.6661548486021469,0.4473438391424852
2005-05-17 07:45,0.22192979826052772,0.2820574474829185,0.30528875848674775,0.6636470480402553,0.4483683569709861
2005-05-18 10:40,0.2212085797263878,0.28106421461458625,0.30392924933886883,0.6611730554674439,0.4493764685203704
2005-05-19 13:35,0.22049151972739636,0.2800826982881937,0.3025683685331905,0.6587333971212038,0.4503680253079897
2005-05-20 16:30,0.21977889779987467,0.2791130894636241,0.3012063836127672,0.6563285761525746,0.4513428846952629
2005-05-21 19:25,0.2190709918253859,0.27815558784218475,0.2998435830149244,0.6539590720057841,0.4523009099632435
2005-05-22 22:20,0.2183680778582161,0.277210401727676,0.29848027596435334,0.6516253398013858,0.4532419703837839
2005-05-24 01:15,0.2176704299504041,0.2762777478730277,0.2971167923404158,0.6493278097232494,0.4541659412861845
2005-05-25 04:10,0.21697831997438244,0.27535785131230656,0.29575348251819256,0.647066886409984,0.45507270411912115
2005-05-26 07:05,0.21629201744325788,0.2744509451778584,0.29439071718274157,0.6448429483512447,0.4559621465077033
2005-05-27 10:00,0.21561178932875813,0.27355727050234474,0.2930288871160343,0.6426563472893799,0.45683416230551677
2005-05-28 12:55,0.2149378998768786,0.2726770760054497,0.29166840295605084,0.6405074076268956,0.4576886516414982
2005-05-29 15:50,0.21427061042130308,0.2718106178650863,0.2903096949276053,0.6383964258403424,0.4585255209614415
2005-05-30 18:45,0.21361017919461192,0.27095815947285673,0.28895321254434964,0.6363236699010397,0.45934468306401854
2005-05-31 21:40,0.21295686113732654,0.27011997117357156,0.28759942428148305,0.6342893787031596,0.46014605713115464
2005-06-02 00:36,0.2123109077048753,0.26929632998868164,0.28624881721877254,0.632293761499811,0.4609295687525566
2005-06-03 03:31,0.21167256667248713,0.2684875193233831,0.28490189665333593,0.6303369973475131,0.4616951499442972
2005-06-04 06:26,0.21104208193811957,0.26769382865728447,0.28355918568185046,0.6284192345597632,0.4624427391612395
2005-06-05 09:21,0.2104196933234358,0.26691555321841837,0.28222122475166644,0.6265405901701071,0.4631722813031993
2005-06-06 12:16,0.2098056363729275,0.26615299364048595,0.28088857118048693,0.6247011494053898,0.46388372771465514
2005-06-07 15:11,0.20920014215125388,0.26540645560319454,0.2795617986442213,0.6229009651697559,0.4645770361778486
2005-06-08 18:06,0.2086034370388346,0.26467624945552026,0.278241496632573,0.6211400575398954,0.4652521708991611
2005-06-09 21:01,0.20801574252580948,0.2639626898218196,0.2769282698720734,0.6194184132722289,0.4659091024885783
2005-06-10 23:56,0.20743727500443332,0.26326609519067323,0.27562273771620627,0.6177359853226081,0.4665478079321019
2005-06-12 02:51,0.20686824555997307,0.2625867874863458,0.27432553350226296,0.6160926923790874,0.46716827055698446
2005-06-13 05:46,0.2063088597602286,0.26192509162282784,0.2730373038747139,0.6144884184084931,0.46777047998960275
2005-06-14 08:41,0.20575931744373027,0.2612813350403404,0.27175870807471814,0.6129230122172925,0.4683544321058741
2005-06-15 11:36,0.20521981250673993,0.26065584722429314,0.2704904171956006,0.6113962870274936,0.46892012897404034
2005-06-16 14:31,0.20469053268915466,0.2600489592066535,0.26923311340405826,0.6099080200682098,0.469467578789689
2005-06-17 17:26,0.204171659359394,0.2594610030496798,0.2679874891268354,0.6084579521834704,0.4699967958029015
2005-06-18 20:21,0.20366336729840928,0.25889231131204654,0.2667542462027591,0.607045787457016,0.4705078002373724
2005-06-19 23:16,0.203165824482923,0.2583432164973662,0.26553409499996555,0.6056711928547189,0.4710006182013793
2005-06-21 02:11,0.20267919186801295,0.25781405048513223,0.2643277534981914,0.604333797885293,0.471475281590489
2005-06-22 05:06,0.20220362316916377,0.2573051439441307,0.26313594633602533,0.6030331942799588,0.47193182798188404
2005-06-23 08:01,0.20173926464393938,0.25681682572841125,0.2619594038231234,0.6017689356918151,0.4723703005201739
2005-06-24 10:56,0.2012862548733902,0.256349422255887,0.2607988609173114,0.6005405374155526,0.4727907477946055
2005-06-25 13:52,0.20084472454334018,0.25590325686967,0.2596550561665826,0.5993474761282077,0.4731932237075652
2005-06-26 16:47,0.20041479622572397,0.2554786491823016,0.25852873061610393,0.5981891896517337,0.47357778733425393
2005-06-27 19:42,0.19999658416009564,0.2550759144029966,0.2574206266802288,0.5970650767380139,0.4739445027734718
2005-06-28 22:37,0.19959019403550415,0.2546953626481112,0.25633148697972885,0.5959744968771199,0.47429343898939424
2005-06-30 01:32,0.19919572277286932,0.254337298235008,0.2552620531443272,0.5949167701294648,0.47462466964428845
2005-07-01 04:27,0.19881325830805655,0.25400201895956237,0.25421306458079973,0.593891176982636,0.47493827292207325
2005-07-02 07:22,0.19844287937582542,0.2536898153575641,0.2531852572068966,0.5928969582336436,0.4752343313426581
2005-07-03 10:17,0.19808465529482455,0.25340096995027334,0.25217936215132514,0.5919333148972756,0.47551293156701574
2005-07-04 13:12,0.197738645753845,0.25313575647445835,0.25119610442019996,0.5909994081413581,0.475774164192918
2005-07-05 16:07,0.197404900599526,0.2528944390972398,0.2502362015303319,0.5900943592496554,0.4760181235412977
2005-07-06 19:02,0.197083459625721,0.252677271616108,0.24930036210979517,0.5892172496131534,0.4762449074331983
2005-07-07 21:57,0.19677435236473445,0.2524844966445013,0.248389284466256,0.5883671207504759,0.47645461695729335
2005-07-09 00:52,0.19647759788067057,0.2523163447833853,0.24750365512366382,0.5875429743582345,0.47664735622793614
2005-07-10 03:47,0.19619320456510367,0.2521730337792771,0.24664414732784856,0.5867437723920221,0.47682323213375455
2005-07-11 06:42,0.19592116993533218,0.25205476766921686,0.2458114195217528,0.5859684371788678,0.47698235407677275
2005-07-12 09:37,0.19566148043544251,0.25196173591320425,0.24500611379096482,0.5852158515618685,0.47712483370208664
2005-07-13 12:32,0.19541411124045738,0.2518941125146695,0.24422885428038701,0.5844848590778067,0.47725078461810483
2005-07-14 15:27,0.1951790260638284,0.25185205512957376,0.24348024558288067,0.5837742641685144,0.4773603221073929
2005-07-15 18:22,0.19495617696854575,0.2518357041647764,0.24276087110079966,0.5830828324267475,0.4774535628281669
2005-07-16 21:17,0.19474550418214637,0.25184518186634297,0.24207129138139238,0.5824092908773304,0.4775306245064965
2005-07-18 00:12,0.1945469359159248,0.2518805913985137,0.2414120424271714,0.5817523282943832,0.4775916256192812
2005-07-19 03:08,0.1943603881886409,0.2519420159140856,0.2407836339823426,0.581110595555363,0.477636685068091
2005-07-20 06:03,0.19418576465503518,0.25202951761701126,0.24018654779651244,0.5804827060326906,0.477665921843967
2005-07-21 08:58,0.19402295643948683,0.25214313681805445,0.23962123586698697,0.5798672360237652,0.477679454683293
2005-07-22 11:53,0.19387184197513513,0.2522828909843978,0.2390881186609882,0.5792627252200874,0.4776774017148669
2005-07-23 14:48,0.19373228684881952,0.252448773784128,0.2385875833192821,0.5786676772162958,0.47765988009831306
2005-07-24 17:43,0.19360414365218298,0.2526407541265924,0.2381199818427114,0.5780805600598325,0.4776270056539972
2005-07-25 20:38,0.1934872518393147,0.2528587751996566,0.23768562926329193,0.5774998068420314,0.47757889248461394
2005-07-26 23:33,0.19338143759130602,0.2531027535049347,0.23728480180157774,0.5769238163313668,0.47751565258864725
2005-07-28 02:28,0.19328651368810723,0.2533725778921497,0.23691773501209218,0.5763509536495952,0.4774373954659052
2005-07-29 05:23,0.19320227938809056,0.2536681085937926,0.23658462191874374,0.5757795509915451,0.4773442277153657
2005-07-30 08:18,0.19312852031573263,0.2539891762613313,0.2362856111422322,0.57520790838929,0.4772362526255758
2005-07-31 11:13,0.19306500835784104,0.2543355810042687,0.23602080502154205,0.5746342945214216,0.477113569757877
2005-08-01 14:08,0.19301150156876554,0.25470709143341624,0.23579025773173695,0.5740569475681327,0.47697627452273866
2005-08-02 17:03,0.19296774408504885,0.25510344370978016,0.23559397340038937,0.5734740761128546,0.47682445774951626
2005-08-03 19:58,0.1929334660499778,0.25552434060056384,0.2354319042250528,0.572883860091099,0.4766582052499579
2005-08-04 22:53,0.19290838354852155,0.25596945054380316,0.23530394859434553,0.5722844517872473,0.47647759737582174
2005-08-06 01:48,0.19289219855314438,0.25643840672326645,0.23520994921529004,0.5716739768799163,0.4762827085709721
2005-08-07 04:43,0.19288459888100584,0.256930806155273,0.23514969124970583,0.5710505355366013,0.4760736069183599
2005-08-08 07:38,0.19288525816307006,0.25744620878916913,0.235122900462553,0.570412203558244,0.47585035368231743
2005-08-09 10:33,0.19289383582566172,0.2579841366232846,0.23512924138527153,0.5697570335743578,0.475613002846612
2005-08-10 13:28,0.1929099770850235,0.25854407283825087,0.23516831549727657,0.5690830562893333,0.4753616006487369
2005-08-11 16:24,0.19293331295544514,0.25912546094961186,0.23523965942891012,0.5683882817805586,0.47509618511095264
2005-08-12 19:19,0.19296346027154626,0.2597277039817834,0.23534274318929504,0.5676707008489286,0.4748167855686062
2005-08-13 22:14,0.1930000217253204,0.26035016366546754,0.23547696842266758,0.5669282864223086,0.4745234221962835
2005-08-15 01:09,0.19304258591855386,0.2609921596606801,0.23564166669691677,0.5661589950125594,0.4742161055324076
2005-08-16 04:04,0.1930907274312596,0.26165296880768957,0.23583609782820492,0.5653607682266046,0.47389483600288324
2005-08-17 06:59,0.19314400690677808,0.2623318244082015,0.23605944824570602,0.5645315343321032,0.4735596034444558
2005-08-18 09:54,0.1932019711542164,0.2630279155392252,0.2363108294006414,0.5636692098782039,0.4732103866284697
2005-08-19 12:49,0.193264153268918,0.2637403864021463,0.2365892762239677,0.5627717013718647,0.4728471527857431
2005-08-20 15:44,0.19333007277166947,0.2644683357096151,0.23689374563722712,0.5618369070101858,0.47246985713332024
2005-08-21 18:39,0.19339923576737444,0.2652108161129546,0.23722311512124905,0.5608627184691845,0.4720784424038864
2005-08-22 21:34,0.1934711351239418,0.26596683367288304,0.23757618134755804,0.5598470227494163,0.47167283837867885
2005-08-24 00:29,0.1935452506721561,0.26673534737645166,0.2379516588775305,0.5587877040787986,0.47125296142475115
2005-08-25 03:24,0.19362104942731745,0.2675152687031603,0.23834817893450783,0.5576826458730246,0.4708187140375102
2005-08-26 06:19,0.19369798583346243,0.26830546124338767,0.23876428825429546,0.5565297327538186,0.4703699843894465
2005-08-27 09:14,0.19377550203099536,0.2691047403722927,0.23919844801963136,0.5553268526253687,0.46990664588606124
2005-08-28 12:09,0.1938530281485799,0.269911872982489,0.23964903288441874,0.55407189880918,0.469428556730015
2005-08-29 15:04,0.19392998262017203,0.2707255772789254,0.24011433009374303,0.5527627722375414,0.4689355594945553
2005-08-30 17:59,0.1940057725280844,0.27154452263946194,0.2405925387058564,0.5513973837058126,0.46842748070735096
2005-08-31 20:54,0.19407979397300762,0.27236732954478354,0.24108176892256009,0.5499736561836671,0.46790413044588725
2005-09-01 23:49,0.19415143247193212,0.2731925695814054,0.24158004153462212,0.5484895271853889,0.4673653019456226
2005-09-03 02:44,0.19422006338493653,0.2740187655215986,0.2420852874890676,0.5469429511993367,0.4668107712221835
2005-09-04 05:40,0.1942850523718399,0.2748443914842778,0.24259534758545798,0.5453319021765171,0.46624029670886696
2005-09-05 08:35,0.19434575587973424,0.27566787318090813,0.24310797230845094,0.5436543760783246,0.465653618910833
2005-09-06 11:30,0.19440152166243846,0.2764875882506753,0.24362082180419697,0.541908393483385,0.4650504600773949
2005-09-07 14:25,0.19445168933295226,0.27730186668931234,0.24413146600839317,0.5400920022533217,0.4644305238938404
2005-09-08 17:20,0.19449559094999913,0.2781089913760453,0.24463738493402393,0.538203280257364,0.46379349519432295
2005-09-09 20:15,0.19453255163978822,0.27890719870329217,0.24513596912709387,0.5362403381555807,0.4631390396973943
2005-09-10 23:10,0.19456189025414536,0.2796946793138961,0.24562452029892667,0.5342013222404557,0.4624668037657945
2005-09-12 02:05,0.1945829200661967,0.28046957895080876,0.2461002521438679,0.5320844173364748,0.46177641419218163
2005-09-13 05:00,0.19459494950481265,0.28122999942423826,0.24656029135147503,0.5298878497574508,0.46106747801257986
2005-09-14 07:55,0.19459728292905393,0.2819739997015024,0.247001678822603,0.5276098903210769,0.4603395823493278
2005-09-15 10:50,0.1945892214438893,0.28269959712493276,0.2474213710990588,0.5252488574202144,0.45959229428539805
2005-09-16 13:45,0.1945700637584863,0.2834047687632978,0.2478162420167617,0.5228031201504906,0.4588251607720628
2005-09-17 16:40,0.19453910708840702,0.2840874529024612,0.2481830845927115,0.5202711014934371,0.45803770857186377
2005-09-18 19:35,0.19449564810307535,0.28474555068104107,0.24851861315629836,0.517651281554668,0.4572294442390095
2005-09-19 22:30,0.19443898391990982,0.28537692787710645,0.24881946573586405,0.5149422008561864,0.4563998541392982
2005-09-21 01:25,0.1943684131465577,0.28597941685202916,0.24908220671170006,0.5121424636821367,0.455548404511813
2005-09-22 04:20,0.1942832369726913,0.28655081865781906,0.24930332974701086,0.5092507414771,0.4546745415746829
2005-09-23 07:15,0.19418276031286769,0.28708890531445236,0.2494792610087103,0.5062657762959464,0.453777691677257
2005-09-24 10:10,0.19406629300198783,0.2875914222638689,0.24960636269025074,0.5031863843041688,0.4528572615011284
2005-09-25 13:05,0.19393315104492584,0.2880560910074721,0.2496809368490326,0.5000114593277591,0.4519126383125758
2005-09-26 16:00,0.19378265792193503,0.28848061193420727,0.24969922957130325,0.49673997645120166,0.4509431902689617
2005-09-27 18:56,0.1936141459514816,0.2888626673464196,0.24965743547781563,0.49337099566254894,0.4499482667818392
2005-09-28 21:51,0.193426957712182,0.28919992469094447,0.24955170258388784,0.48990366554399073,0.44892719893947536
2005-09-30 00:46,0.193220447525573,0.2894900400030346,0.24937813752788163,0.4863372270066154,0.4478792999916906
2005-10-01 03:41,0.19299398300147996,0.2897306615709453,0.24913281118251288,0.4826710170678458,0.4468038658999677
2005-10-02 06:36,0.19274694664777592,0.2899194338292285,0.24881176466379293,0.478904472669733,0.4457001759558161
2005-10-03 09:31,0.19247873754638667,0.2900540014889496,0.2484110157528074,0.47503713453655383,0.4445674934705751
2005-10-04 12:26,0.19218877309742574,0.29013201391329296,0.24792656574596333,0.47106865106983636,0.4434050665398665
2005-10-05 15:21,0.19187649083338987,0.2901511297472233,0.24735440674973266,0.46699878227883973,0.4422121288860106
2005-10-06 18:16,0.1915413503053791,0.2901090218100974,0.24669052943636055,0.4628274037443942,0.44098790078181377
2005-10-07 21:11,0.19118283504337888,0.2900033822603403,0.24593093127746973,0.4585545106141477,0.43973159005930634
2005-10-09 00:06,0.19080045459265266,0.2898319280415461,0.2450716252729013,0.45418022162677274,0.4384423932070076
2005-10-10 03:01,0.19039374662835173,0.2895924066195782,0.24410864919258976,0.4497047831627454,0.43711949655944926
2005-10-11 05:56,0.18996227915052108,0.28928260202051165,0.24303807534980743,0.4451285733194288,0.4357620775828656
2005-10-12 08:51,0.18950565276167758,0.2889003411794732,0.24185602092446162,0.4404521060075236,0.4343693062609146
2005-10-13 11:46,0.18902350302924387,0.28844350061072277,0.24055865885577052,0.4356760350664854,0.43294034658459374
2005-10-14 14:41,0.18851550293511343,0.28791001340953165,0.23914222932396856,0.43080115839570704,0.43147435815044166
2005-10-15 17:36,0.18798136541472132,0.28729787659671147,0.23760305184134733,0.42582842209870453,0.42997049787139624
2005-10-16 20:31,0.18742084598802566,0.2866051588168975,0.2359375379733834,0.4207589246371296,0.42842792180472233
2005-10-17 23:26,0.18683374548485226,0.28583000840195477,0.23414220471121977,0.4155939209912797,0.4268457871015433
2005-10-19 02:21,0.18621991286710682,0.28497066181114084,0.23221368851730123,0.4103348268236241,0.42522325408262696
2005-10-20 05:16,0.1855792481504546,0.28402545245999683,0.23014876006662108,0.40498322264206205,0.4235594884453211
2005-10-21 08:12,0.18491170542804714,0.2829928199501286,0.22794433970638314,0.39954085795882766,0.4218536636064535
2005-10-22 11:07,0.1842172959990213,0.2818713197124424,0.22559751365771197,0.3940096554415693,0.4201049631863969
2005-10-23 14:02,0.18349609160446365,0.28065963307657826,0.22310555098334517,0.3883917150521995,0.41831258363938406
2005-10-24 16:57,0.18274822777366734,0.2793565777796917,0.22046592134607768,0.38268931816960833,0.41647573703551166
2005-10-25 19:52,0.1819739072835418,0.27796111892800746,0.21767631358324213,0.37690493169189093,0.4145936539999284
2005-10-26 22:47,0.18117340373405677,0.27647238042481476,0.21473465512299367,0.3710412121133273,0.4126655868147686
2005-10-28 01:42,0.1803470652427348,0.27488965687901123,0.21163913226902822,0.3651010095716754,0.4106908126897047
2005-10-29 04:37,0.1794953182612284,0.2732124260085633,0.20838821138086866,0.35908737186086337,0.4086686372070474
2005-10-30 07:32,0.17861867151707894,0.27144036155357115,0.2049806609774938,0.35300354840396353,0.40659839794747415
2005-10-31 10:27,0.17771772008381925,0.2695733467139609,0.20141557479272254,0.3468529941811301,0.40447946830261805
2005-11-01 13:22,0.17679314958269957,0.2676114881272798,0.19769239581167425,0.3406393736073833,0.40231126148104235
2005-11-02 16:17,0.17584574051930543,0.26555513040225603,0.19381094131797902,0.334366564354317,0.40009323471409464
2005-11-03 19:12,0.1748763727584401,0.26340487122421213,0.18977142898226299,0.3280386611099111,0.3978248936683963
2005-11-04 22:07,0.17388603014076487,0.26116157704889886,0.18557450402335987,0.3216599792707309,0.3955057970720089
2005-11-06 01:02,0.1728758052446491,0.2588263994014376,0.1812212674739535,0.31523505855982953,0.3931355615612321
2005-11-07 03:57,0.17184690429688956,0.2564007917977339,0.1767133055836725,0.3087686665643551,0.3907138667554831
2005-11-08 06:52,0.17080065223589241,0.2538865273057992,0.17205272039282088,0.302265802185738,0.3882404605675695
2005-11-09 09:47,0.16973849793111184,0.251285716765083,0.16724216151122112,0.2957316989958826,0.3857151647571316
2005-11-10 12:42,0.16866201956254817,0.24860082768217354,0.16228485913716267,0.2891718284921657,0.3831378807350847
2005-11-11 15:37,0.16757293016418928,0.2458347038216296,0.15718465835225148,0.28259190324379196,0.380508595627079
2005-11-12 18:32,0.1664730833353567,0.24299058551110594,0.15194605472874262,0.2759978799218251,0.3778273886041854
2005-11-13 21:28,0.16536447912406624,0.24007213068053837,0.14657423128711705,0.2693959622053768,0.3750944374894002
2005-11-15 00:23,0.1642492700864626,0.2370834366552368,0.14107509684185995,0.26279260355537415,0.3723100256484275
2005-11-16 03:18,0.16312976752663103,0.234029062723577,0.13545532577502328,0.25619450984801606,0.36947454917380573
2005-11-17 06:13,0.16200844792100816,0.23091405350000946,0.12972239927725893,0.2496086418588207,0.366588524371264
2005-11-18 09:08,0.1608879595318437,0.2277439631049047,0.1238846480975497,0.24304221758868705,0.36365259555774476
2005-11-19 12:03,0.15977112921419195,0.22452488018307842,0.11795129684352927,0.23650271442279358,0.3606675431806233
2005-11-20 14:58,0.15866096942095015,0.22126345378314138,0.11193250987490296,0.22999787111255873,0.35763429226773485
2005-11-21 17:53,0.15756068541065804,0.21796692012061025,0.10583943883400118,0.22353568957124165,0.3545539212183393
2005-11-22 20:48,0.15647368266280065,0.21464313024798704,0.09968427185808258,0.2171244364730398,0.3514276709452041
2005-11-23 23:43,0.15540357450544562,0.2113005786555343,0.09348028451901438,0.2107726446452848,0.3482569543782458
2005-11-25 02:38,0.15435418996015093,0.20794843282694336,0.08724189253690669,0.20448911424298877,0.34504336634038574
2005-11-26 05:33,0.1533295818092319,0.20459656377481517,0.08098470631568835,0.19828291369508985,0.3417886938067448
2005-11-27 08:28,0.15233403489047787,0.2012555775810747,0.07472558734904718,0.19216338041079678,0.3384949265582371
2005-11-28 11:23,0.15137207462456134,0.19793684796811206,0.06848270654648167,0.18614012123442164,0.33516426824103435
2005-11-29 14:18,0.1504484757805301,0.19465254992715014,0.06227560453060055,0.18022301263703594,0.3317991478438061
2005-11-30 17:13,0.14956827148477037,0.19141569443051826,0.05612525395720799,0.17442220063229116,0.3284022316045466
2005-12-01 20:08,0.14873676247903186,0.18824016425538354,0.05005412391141188,0.1687481004039726,0.3249764353593966
2005-12-02 23:03,0.14795952663316056,0.1851407509468943,0.0440862464338205,0.16321139563220488,0.3215249373459852
2005-12-04 01:58,0.1472424287183155,0.1821331929493129,0.03824728523212831,0.15782303750495918,0.31805119147415695
2005-12-05 04:53,0.14659163044654017,0.17923421493424632,0.03256460663446169,0.15259424340104155,0.31455894107718185
2005-12-06 07:48,0.14601360078271056,0.17646156835582863,0.027067352842328016,0.14753649523064483,0.3110522331570177
2005-12-07 10:44,0.1455151265349262,0.17383407326301156,0.021786517541646677,0.14266153741861,0.30753543313715703
2005-12-08 13:39,0.14510332322961006,0.17137166140007798,0.016755023932228164,0.13798137451578749,0.30401324013728653
2005-12-09 16:34,0.14478564627764942,0.16909542062690858,0.012007805236920632,0.1335082684230875,0.30049070278408285
2005-12-10 19:29,0.14456990243803475,0.1670276406911511,0.007581887752877908,0.12925473521239825,0.29697323557274413
2005-12-11 22:24,0.1444642615855992,0.16519186038521272,0.0035164765089469308,0.12523354152833893,0.2934666357943546
2005-12-13 01:19,0.14447726878956602,0.16361291612154444,-0.00014695640572333357,0.12145770055420971,0.289977101044375
2005-12-14 04:14,0.1446178567097472,0.16231699196039098,-0.0033645807753349966,0.11794046752512644,0.2865112473279417
2005-12-15 07:09,0.14489535831736294,0.16133167112485325,-0.006090114385490342,0.11469533477088097,0.28307612777799024
2005-12-16 10:04,0.14531951994758036,0.1606859890387885,-0.008274726276406519,0.11173602627059423,0.2796792520025723
2005-12-17 12:59,0.14590051469101484,0.16041048792376789,-0.009866937050671529,0.10907649170074563,0.2763286060780462
2005-12-18 15:54,0.14664895613154366,0.16053727299205223,-0.010812516163400343,0.10673089995781612,0.2730326732053463
2005-12-19 18:49,0.14757591243796697,0.16110007027320095,-0.011054376121401574,0.10471363213601925,0.26980045504657885
2005-12-20 21:44,0.14869292081714655,0.16213428611275119,-0.010532463516232382,0.10303927394043116,0.2666414937599379
2005-12-22 00:39,0.15001200233639178,0.1636770683820443,-0.00918364681473563,0.10172260751512796,0.26356589475114034
2005-12-23 03:34,0.15154567712307845,0.16576736943914847,-0.006941600829005329,0.10077860266540549,0.26058435015982323
2005-12-24 06:29,0.1533069799495385,0.16844601088149702,-0.0037366877862161363,0.100222407452768,0.25770816310005196
2005-12-25 09:24,0.1553094762114442,0.17175575013167116,0.0005041650827930372,0.10006933814074817,0.2549492726742888
2005-12-26 12:19,0.15756727830808903,0.17574134889856802,0.005857591518926217,0.10033486846906395,0.25232027978058413
2005-12-27 15:14,0.16009506243313376,0.1804496435570767,0.012403915858724482,0.10103461823311785,0.24983447373318446
2005-12-28 18:09,0.16290808578440294,0.18592961748993367,0.02022728639252347,0.10218434114525184,0.2475058597173277
2005-12-29 21:04,0.16602220420166705,0.19223247543657374,0.02941581254474243,0.10379991195356099,0.2453491870991591
2005-12-31 00:00,0.16945389024145827,0.19941171989462042,0.040061705965887845,0.10589731279358365,0.24337997861229843


==> data/Netflix/example_Netflix-DTFKernel.csv <==
time,186,110,29,196,180
1999-11-11 00:00,-0.004552335198099533,0.00170004217009926,-0.00022263801336727023,0.002653387369527386,-0.007193334767887757
1999-11-12 02:55,-0.00443065575332841,0.0005663141693228154,-0.0011145354838000443,0.0027765956679675135,-0.006159029431988627
1999-11-13 05:50,-0.0043124961027397775,-0.00045095362152387125,-0.0019176843280040588,0.0028840742687890153,-0.0052246485235505815
1999-11-14 08:45,-0.004197960591422901,-0.0013596955507943205,-0.0026380595103151724,0.0029772589149853557,-0.00438372613580098
1999-11-15 11:40,-0.00408712981814323,-0.0021674485522274237,-0.003281341547367983,0.0030574970969022555,-0.0036301049808567945
1999-11-16 14:35,-0.0039800622652762675,-0.002881367624221451,-0.0038529277773693797,0.0031260521171259676,-0.002957924871378192
1999-11-17 17:30,-0.003876795855484088,-0.0035082408235257365,-0.0043579432822465755,0.0031841070080963225,-0.002361611549848461
1999-11-18 20:25,-0.0037773494375997925,-0.004054503785948415,-0.004801251471513564,0.0032327683067641176,-0.0018358658567628776
1999-11-19 23:20,-0.0036817242041429442,-0.004526253786307293,-0.005187464336433524,0.003273069690508637,-0.001375653229281528
1999-11-21 02:15,-0.0035899050428095866,-0.0049292633496344955,-0.005520952382911405,0.003305975478422255,-0.0009761935220362458
1999-11-22 05:10,-0.003501861824219892,-0.005268993425369775,-0.005805854251358586,0.003332384001975732,-0.0006329511419682903
1999-11-23 08:05,-0.0034175506281527543,-0.005550606136027689,-0.006046086031600891,0.0033531308489782243,-0.00034162548923834615
1999-11-24 11:00,-0.0033369149104197334,-0.005778977111562495,-0.00624535028071937,0.0033689919846454953,-9.814169643278139e-05
1999-11-25 13:55,-0.0032598866124877836,-0.005958707420431667,-0.006407144751562864,0.003380686753503979,0.00010135834157406478
1999-11-26 16:50,-0.0031863872158879106,-0.006094135108088096,-0.0065347708394806175,0.003388880765757595,0.00026052465454412283
1999-11-27 19:45,-0.0031163287434052686,-0.00618934635341194,-0.006631341754674164,0.0033941886716601028,0.0003828076078928361
1999-11-28 22:40,-0.0030496147089692964,-0.006248186253365533,-0.0066997904274125435,0.0033971768273444642,0.00047146604495189185
1999-11-30 01:35,-0.002986141018135551,-0.006274269245902428,-0.006742877153175364,0.0033983658554748468,0.0005295751674545194
1999-12-01 04:30,-0.0029257968209697215,-0.006270989180966373,-0.0067631969846599,0.003398233104001866,0.000560034161095785
1999-12-02 07:25,-0.00286846531911342,-0.006241529049173192,-0.006763186877415273,0.0033972150062187333,0.0005655735728536708
1999-12-03 10:20,-0.002814024528750064,-0.006188870377565675,-0.006745132595729707,0.0033957093452352217,0.0005487624466207901
1999-12-04 13:15,-0.0027623480011422057,-0.006115802301614511,-0.0067111753852455965,0.0033940774259055275,0.0005120152235504937
1999-12-05 16:11,-0.0027133055023633836,-0.006024930322432027,-0.006663318418634675,0.003392646157168731,0.0004575984133818199
1999-12-06 19:06,-0.0026667636538000145,-0.005918684757959873,-0.006603433020522952,0.003391710047685908,0.0003876370428706641
1999-12-07 22:01,-0.0026225865349527658,-0.00579932889669566,-0.006533264677720415,0.003391533117578892,0.0003041208873192613
1999-12-09 00:56,-0.0025806362500211248,-0.005668966862319487,-0.006454438840667425,0.003392350729008775,0.00020891049106194466
1999-12-10 03:51,-0.002540773459711567,-0.005529551197402096,-0.0063684665218872475,0.0033943713382543236,0.00010374298264063714
1999-12-11 06:46,-0.0025028578796659905,-0.005382890174167449,-0.006276749697088634,0.003397778171885717,-9.762309734645124e-06
1999-12-12 09:41,-0.0024667487468647987,-0.005230654840121767,-0.0061805865144505,0.0034027308295566635,-0.0001300984369560791
1999-12-13 12:36,-0.002432305255319964,-0.005074385806156501,-0.006081176317479902,0.0034093668158736543,-0.00025586559667204953
1999-12-14 15:31,-0.002399386962329646,-0.004915499784569809,-0.005979624486720449,0.0034178030037336125,-0.0003857660845881319
1999-12-15 18:26,-0.0023678541665310927,-0.004755295884269435,-0.005876947105462737,0.003428137031458549,-0.0005185994243018363
1999-12-16 21:21,-0.002337568258945641,-0.004594961670250622,-0.005774075454490922,0.0034404486359914297,-0.0006532576706733641
1999-12-18 00:16,-0.0023083920481786853,-0.004435578994274124,-0.005671860340781916,0.0034548009243579505,-0.0007887208818461632
1999-12-19 03:11,-0.002280190060892532,-0.004278129603504438,-0.005571076264959482,0.0034712415855370727,-0.0009240527551474406
1999-12-20 06:06,-0.002252828818644397,-0.004123500533707582,-0.005472425432193633,0.003489804044826296,-0.0010583964222032937
1999-12-21 09:01,-0.0022261770921388102,-0.003972489293448988,-0.005376541611125274,0.003510508562727794,-0.0011909703987153272
1999-12-22 11:56,-0.0022001061339145334,-0.0038258088455763073,-0.005283993845287267,0.0035333632803285983,-0.0013210646844480608
1999-12-23 14:51,-0.002174489890452307,-0.003684092392119846,-0.005195290021387907,0.003558365213090321,-0.0014480370090824168
1999-12-24 17:46,-0.002149205194657536,-0.0035478979685992285,-0.005110880298721881,0.0035855011949104875,-0.0015713092196873338
1999-12-25 20:41,-0.0021241319396388425,-0.003417712853563973,-0.005031160403861727,0.0036147487742689936,-0.001690363805672402
1999-12-26 23:36,-0.0020991532346776565,-0.003293957799075692,-0.004956474794699289,0.0036460770642149235,-0.0018047405571647711
1999-12-28 02:31,-0.002074155544249311,-0.003176991087675814,-0.004887119697792301,0.003679447547906352,-0.0019140333528661487
1999-12-29 05:27,-0.002049028810928268,-0.0030671124212604504,-0.004823346022886145,0.0037148148413611052,-0.0020178870735308744
1999-12-30 08:22,-0.0020236665629857296,-0.0029645666471443247,-0.004765362158382943,0.0037521274150313973,-0.00211599463729797
1999-12-31 11:17,-0.001997966007454493,-0.0028695473264618195,-0.004713336651436798,0.0037913282757690223,-0.0022080941532046637
2000-01-01 14:12,-0.0019718281094135703,-0.0027822001499279328,-0.004667400776266489,0.003832355610699675,-0.002293966189293757
2000-01-02 17:07,-0.001945157658217154,-0.002702626205852384,-0.004627650994186823,0.0038751433944821632,-0.002373431151815929
2000-01-03 20:02,-0.0019178633213673833,-0.0026308851051763046,-0.004594151308771872,0.003919621961385256,-0.002446346772111643
2000-01-04 22:57,-0.0018898576867049698,-0.00256699796818047,-0.004566935519481017,0.003965718543571067,-0.0025126056978431507
2000-01-06 01:52,-0.0018610572935697123,-0.0025109502773958685,-0.004546009376993839,0.004013357776930981,-0.002572133185324659
2000-01-07 04:47,-0.0018313826535566685,-0.002462694601125851,-0.00453135264341722,0.004062462175785695,-0.0026248848897851406
2000-01-08 07:42,-0.001800758261473225,-0.0024221531918831403,-0.004522921060450762,0.004112952577712161,-0.002670844750468668
2000-01-09 10:37,-0.001769112597079011,-0.002389220463925323,-0.004520648228515967,0.0041647485597299345,-0.0027100229675619146
2000-01-10 13:32,-0.0017363781181689978,-0.0023637653539682318,-0.004524447399778838,0.00421776882703695,-0.0027424540680085767
2000-01-11 16:27,-0.001702491245539929,-0.0023456335690467314,-0.004534213187919983,0.0042719315754498905,-0.002768195057346032
2000-01-12 19:22,-0.0016673923403576455,-0.002334649725390263,-0.004549823197434465,0.00432715482866638,-0.002787323654772896
2000-01-13 22:17,-0.0016310256744275907,-0.002330619382074075,-0.004571139575167711,0.004383356751435264,-0.00279993660872433
2000-01-15 01:12,-0.0015933393938440852,-0.002333330973110825,-0.004598010486727958,0.004440455939681484,-0.002806148090304746
2000-01-16 04:07,-0.0015542854764842536,-0.002342557641546279,-0.004630271520343163,0.004498371688603729,-0.00280608816199218
2000-01-17 07:02,-0.0015138196837852285,-0.0023580589790271524,-0.004667747020664013,0.004557024239728354,-0.002799901319097493
2000-01-18 09:57,-0.0014719015072326138,-0.002379582674215788,-0.004710251354947729,0.004616335007868909,-0.0027877451015263423
2000-01-19 12:52,-0.0014284941099674366,-0.002406866073334143,-0.004757590113995,0.004676226788917385,-0.002769788773453712
2000-01-20 15:47,-0.0013835642639013683,-0.002439637656028474,-0.004809561250144164,0.004736623949351766,-0.0027462120685873724
2000-01-21 18:43,-0.0013370822827177137,-0.0024776184296594044,-0.004865956154569769,0.004797452598326503,-0.002717203998752571
2000-01-22 21:38,-0.0012890219511146304,-0.0025205232450356612,-0.004926560676069084,0.004858640743175821,-0.002682961723595285
2000-01-24 00:33,-0.0012393604506365917,-0.0025680620365239794,-0.004991156083460202,0.004920118429136193,-0.0026436894792559095
2000-01-25 03:28,-0.0011880782824216889,-0.0026199409893884395,-0.00505951997366022,0.004981817864064324,-0.002599597563925261
2000-01-26 06:23,-0.0011351591871798794,-0.0026758636371277886,-0.005131427127450685,0.005043673528903794,-0.0025509013782500528
2000-01-27 09:18,-0.0010805900627031517,-0.002735531891504909,-0.0052066503148865805,0.005105622274623679,-0.0024978205186089696
2000-01-28 12:13,-0.001024360879193288,-0.0027986470078817842,-0.005284961052246419,0.0051676034063309045,-0.002440577921336968
2000-01-29 15:08,-0.0009664645926825408,-0.002864910488401664,-0.005366130312371706,0.005229558755232175,-0.0023793990560234063
2000-01-30 18:03,-0.0009068970568084072,-0.00293402492548105,-0.0054499291901859434,0.005291432739095143,-0.0023145111660687664
2000-01-31 20:58,-0.000845656933188713,-0.0030056947880120386,-0.005536129525143446,0.0053531724118422025,-0.0022461425547234994
2000-02-01 23:53,-0.0007827456006376768,-0.003079627152591631,-0.005624504482292639,0.005414727502877309,-0.00217452191489588
2000-02-03 02:48,-0.0007181670634454669,-0.0031555323820394617,-0.005714829093605621,0.005476050446735188,-0.002099877701050903
2000-02-04 05:43,-0.0006519278589353944,-0.0032331247533897074,-0.005806880761167934,0.005537096403612251,-0.002022437541578454
2000-02-05 08:38,-0.0005840369645031676,-0.003312123037479622,-0.005900439723778867,0.005597823271323415,-0.0019424276900503249
2000-02-06 11:33,-0.0005145057043297698,-0.0033922510321954392,-0.005995289488469277,0.005658191689204926,-0.0018600725138325353
2000-02-07 14:28,-0.00044334765595088646,-0.0034732380513701664,-0.006091217228395749,0.005718165034466788,-0.0017755940185627487
2000-02-08 17:23,-0.00037057855685468757,-0.0035548193712700293,-0.006188014148529759,0.005777709411476411,-0.0016892114070463232
2000-02-09 20:18,-0.00029621621127265277,-0.003636736636544179,-0.006285475820515649,0.005836793634438877,-0.001601140671166245
2000-02-10 23:13,-0.00022028039731500002,-0.0037187382274562384,-0.006383402488031604,0.005895389203919427,-0.0015115942154426043
2000-02-12 02:08,-0.00014279277459861017,-0.0038005795901578047,-0.006481599343946238,0.00595347027763692,-0.001420780510919313
2000-02-13 05:03,-6.377679250019566e-05,-0.0038820235317099275,-0.006579876780524647,0.006011013635940892,-0.0013289037780923382
2000-02-14 07:59,1.674240083206392e-05,-0.0039628404815017,-0.006678050613896357,0.006067998642364168,-0.0012361636976373238
2000-02-15 10:54,9.873804859495289e-05,-0.004042808720668996,-0.006775942283967745,0.006124407199635261,-0.0011427551477216852
2000-02-16 13:49,0.00018218187445539027,-0.004121714581053817,-0.006873379030911551,0.00618022370150769,-0.0010488679667378933
2000-02-17 16:44,0.0002670441705834622,-0.004199352615206324,-0.006970194049344105,0.006235434980758287,-0.0009546867403161888
2000-02-18 19:39,0.0003532938844969618,-0.004275525738875711,-0.007066226621258016,0.006290030253687897,-0.0008603906115164783
2000-02-19 22:34,0.0004408987046196756,-0.004350045347387021,-0.007161322228741866,0.006344001061439811,-0.0007661531131366074
2000-02-21 01:29,0.0005298251444780849,-0.00442273140726063,-0.007255332647493066,0.006397341208445604,-0.0006721420210994344
2000-02-22 04:24,0.0006200386254511482,-0.004493412524380222,-0.007348116022090282,0.006450046698286872,-0.0005785192279191638
2000-02-23 07:19,0.0007115035580065373,-0.004561925989972918,-0.007439536923963332,0.0065021156672524835,-0.0004854406352793614
2000-02-24 10:14,0.0008041834213544961,-0.0046281178056216486,-0.0075294663929662015,0.0065535483158574315,-0.0003930560647823194
2000-02-25 13:09,0.00089804084146199,-0.004691842688487815,-0.00761778196342995,0.0066043468385772125,-0.000301509185962782
2000-02-26 16:04,0.000993037667368185,-0.004752964057880239,-0.007704367675539382,0.006654515352037124,-0.00021093746069028542
2000-02-27 18:59,0.0010891350457593871,-0.004811354004270333,-0.007789114072856192,0.0067040598218912765,-0.00012147210310418694
2000-02-28 21:54,0.0011862934937507958,-0.004866893241806719,-0.007871918186771078,0.006752987988605007,-3.323805426802399e-05
2000-03-01 00:49,0.0012844729698412993,-0.004919471045353214,-0.007952683508652268,0.006801309292352787,5.3646029256169394e-05
2000-03-02 03:44,0.0013836329430069844,-0.004968985173032285,-0.0080313199504252,0.0068490347972286324,0.00013906777368080572
2000-03-03 06:39,0.0014837324598973853,-0.005015341775219097,-0.008107743794289335,0.0068961771149546654,0.000222921073849944
2000-03-04 09:34,0.001584730210116073,-0.005058455290901064,-0.008181877632261025,0.006942750328268132,0.000305106067401031
2000-03-05 12:29,0.0016865845895578057,-0.00509824833227798,-0.00825365029619804,0.006988769914154415,0.00038552909791978634
2000-03-06 15:24,0.0017892537617877407,-0.005134651558449593,-0.008322996778943714,0.007034252667084346,0.00046410266775545
2000-03-07 18:19,0.0018926957174463725,-0.005167603539001624,-0.008389858147201475,0.007079216622407384,0.0005407453811399371
2000-03-08 21:15,0.0019968683316719514,-0.0051970506082716205,-0.008454181446729847,0.007123680980042228,0.0006153818782314855
2000-03-10 00:10,0.0021017294195288345,-0.005222946711044075,-0.008515919600422714,0.007167666028596973,0.0006879427606786134
2000-03-11 03:05,0.0022072367894448684,-0.005245253240397738,-0.008575031299825524,0.007211193070047188,0.0007583645092853323
2000-03-12 06:00,0.002313348294648557,-0.005263938868393428,-0.008631480890605172,0.007254284345086442,0.000826589394326567
2000-03-13 08:55,0.002420021882613074,-0.005278979370268063,-0.008685238252482031,0.007296962959262155,0.0008925653790526602
2000-03-14 11:50,0.002527215642514107,-0.005290357442771266,-0.008736278674108712,0.007339252809999286,0.0009562460168965525
2000-03-15 14:45,0.002634887850701092,-0.005298062517252395,-0.008784582723356232,0.007381178514606937,0.0010175903428751212
2000-03-16 17:40,0.0027429970141996155,-0.005302090568083277,-0.008830136113457432,0.0074227653393598644,0.0010765627596648966
2000-03-17 20:35,0.002851501912253718,-0.005302443916974771,-0.00887292956543355,0.007464039129735891,0.0011331329188056008
2000-03-18 23:30,0.0029603616359229388,-0.005299131033721882,-0.008912958667214225,0.0075050262418875375,0.0011872755974724502
2000-03-20 02:25,0.00306953562575137,-0.005292166333887412,-0.00895022372984286,0.007545753475418644,0.0012389705712379125
2000-03-21 05:20,0.003178983707528054,-0.0052815699739127,-0.008984729641144254,0.007586248007531415,0.001288202483228068
2000-03-22 08:15,0.0032886661261562014,-0.005267367644120559,-0.009016485717211968,0.007626537328602867,0.0013349607100595106
2000-03-23 11:10,0.003398543577660657,-0.005249590360053982,-0.009045505552061822,0.007666649179247326,0.0013792392249317202
2000-03-24 14:05,0.003508577239348167,-0.005228274252574229,-0.009071806865776471,0.007706611488911837,0.0014210364582273177
2000-03-25 17:00,0.0036187287981532235,-0.005203460357120022,-0.009095411351456301,0.007746452316050876,0.0014603551559630855
2000-03-26 19:55,0.0037289604771965426,-0.005175194402510871,-0.009116344521275237,0.007786199789920471,0.0014972022364178976
2000-03-27 22:50,0.003839235060577974,-0.005143526599658816,-0.00913463555192459,0.00782588205402485,0.0015315886452468331
2000-03-29 01:45,0.00394951591644216,-0.005108511430532796,-0.009150317129717441,0.007865527211249838,0.0015635292093818128
2000-03-30 04:40,0.004059767018341265,-0.00507020743770341,-0.009163425295610272,0.007905163270707618,0.0015930424900006388
2000-03-31 07:35,0.004169952964930515,-0.005028677014777569,-0.009173999290386748,0.007944818096317053,0.0016201506348361224
2000-04-01 10:31,0.00428003899802774,-0.004983986198016509,-0.009182081400236353,0.007984519357138497,0.0016448792300834706
2000-04-02 13:26,0.004389991019071275,-0.004936204459413059,-0.009187716802947608,0.008024294479478496,0.001667257152150369
2000-04-03 16:21,0.004499775604010776,-0.004885404501489544,-0.009190953414924386,0.008064170600777397,0.0016873164194851718
2000-04-04 19:16,0.004609360016667731,-0.0048316620540615465,-0.00919184173922311,0.00810417452528808,0.0017050920447030577
2000-04-05 22:11,0.004718712220597096,-0.004775055673199666,-0.009190434714796192,0.008144332681550796,0.001720621887221792
2000-04-07 01:06,0.004827800889494978,-0.004715666542603298,-0.009186787567117783,0.00818467108166978,0.0017339465066070119
2000-04-08 04:01,0.004936595416181929,-0.004653578277591468,-0.00918095766035711,0.008225215282387961,0.0017451090168146268
2000-04-09 06:56,0.005045065920201065,-0.0045888767319003775,-0.009173004351254122,0.008265990347959325,0.0017541549415100695
2000-04-10 09:51,0.005153183254075092,-0.004521649807461069,-0.009162988844843921,0.008307020814813545,0.001761132070633035
2000-04-11 12:46,0.005260919008251291,-0.004451987267326114,-0.009150974052165821,0.008348330658003434,0.0017660903183652791
2000-04-12 15:41,0.00536824551478076,-0.004379980551893106,-0.009137024450084252,0.00838994325942731,0.0017690815826531003
2000-04-13 18:36,0.005475135849767403,-0.004305722598568416,-0.009121205943340628,0.008431881377812528,0.0017701596064236434
2000-04-14 21:31,0.0055815638346258245,-0.0042293076649994495,-0.009103585728946293,0.008474167120446375,0.0017693798406270356
2000-04-16 00:26,0.005687504036188633,-0.00415083115599433,-0.009084232163018274,0.00851682191663801,0.001766799309228292
2000-04-17 03:21,0.005792931765701812,-0.00407038945423672,-0.009063214630152576,0.008559866492893772,0.0017624764762632402
2000-04-18 06:16,0.005897823076745906,-0.003988079754896799,-0.0090406034154221,0.008603320849784423,0.0017564711150664875
2000-04-19 09:11,0.006002154762125631,-0.0039039999042222604,-0.0090164695790774,0.008647204240485509,0.001748844179770293
2000-04-20 12:06,0.006105904349764733,-0.0038182482421934586,-0.008990884834024254,0.008691535150965905,0.001739657679167413
2000-04-21 15:01,0.006209050097643241,-0.003730923449312565,-0.008963921426143237,0.008736331281799481,0.0017289745530217255
2000-04-22 17:56,0.00631157098782255,-0.0036421243975844906,-0.008935652017509099,0.008781609531577687,0.001716858550906392
2000-04-23 20:51,0.0064134467195890756,-0.003551950005750968,-0.008906149572565924,0.008827385981891353,0.0017033741136395593
2000-04-24 23:47,0.0065146577017603235,-0.003460499098816661,-0.008875487247301443,0.008873675883857941,0.0016885862573839717
2000-04-26 02:42,0.006615185044189897,-0.0033678702719103985,-0.008843738281464373,0.008920493646161782,0.0016725604604688896
2000-04-27 05:37,0.006715010548509363,-0.0032741617585106105,-0.008810975893858554,0.008967852824579825,0.0016553625529872932
2000-04-28 08:32,0.00681411669814389,-0.003179471303060519,-0.008777273180745301,0.009015766112959402,0.0016370586092164436
2000-04-29 11:27,0.006912486647640763,-0.0030838960379885832,-0.008742703017377394,0.00906424533561899,0.0016177148429024173
2000-04-30 14:22,0.007010104211344147,-0.0029875323651502106,-0.008707337962687406,0.009113301441135908,0.0015973975054470613
2000-05-01 17:17,0.0071069538514567905,-0.0028904758416889564,-0.00867125016714224,0.009162944497491733,0.001576172787026424
2000-05-02 20:12,0.007203020665522487,-0.002792821070323008,-0.008634511283778231,0.009213183688538299,0.0015541067206694572
2000-05-03 23:07,0.007298290373361252,-0.0026946615940490323,-0.008597192382421175,0.009264027311750819,0.0015312650893180167
2000-05-05 02:02,0.00739274930350101,-0.0025960897952478895,-0.008559363867093444,0.009315482777235581,0.0015077133358848888
2000-05-06 04:57,0.007486384379129662,-0.0024971967991834305,-0.008521095396608794,0.00936755660795278,0.0014835164763244125
2000-05-07 07:52,0.007579183103610563,-0.002398072381866515,-0.00848245580834717,0.009420254441122673,0.0014587390157237506
2000-05-08 10:47,0.007671133545588481,-0.0022988048822614616,-0.008443513045201443,0.009473581030777226,0.0014334448674192622
2000-05-09 13:42,0.007762224323722402,-0.002199481118804898,-0.008404334085683984,0.009527540251421877,0.0014076972751410402
2000-05-10 16:37,0.007852444591075853,-0.002100186310202295,-0.008364984877176965,0.009582135102770648,0.00138155873818119
2000-05-11 19:32,0.007941784019197526,-0.0020010040004629645,-0.008325530272307004,0.009637367715519202,0.0013550909395810275
2000-05-12 22:27,0.008030232781920093,-0.001902015988136105,-0.008286033968424448,0.00969323935811725,0.0013283546773285332
2000-05-14 01:22,0.008117781538913465,-0.0018033022596959155,-0.008246558450159463,0.009749750444506938,0.0013014097985520584
2000-05-15 04:17,0.008204421419016877,-0.001704940927032955,-0.00820716493503053,0.009806900542788217,0.001274315136696577
2000-05-16 07:12,0.00829014400337913,-0.0016070081689997023,-0.008167913322074637,0.009864688384774676,0.0012471284516641305
2000-05-17 10:07,0.008374941308441576,-0.0015095781769507207,-0.008128862143465723,0.009923111876406402,0.0012199063728960185
2000-05-18 13:03,0.008458805768782454,-0.001412723104228031,-0.008090068519089357,0.009982168108979336,0.00119270434537564
2000-05-19 15:58,0.008541730219857404,-0.0013165130195253588,-0.008051588114034787,0.010041853371158913,0.0011655765785240201
2000-05-20 18:53,0.008623707880658863,-0.0012210158640729813,-0.008013475098967337,0.010102163161739845,0.0011385759979609614
2000-05-21 21:48,0.008704732336320317,-0.0011262974125774853,-0.007975782113339866,0.010163092203117622,0.0011117542001009856
2000-05-23 00:43,0.00878479752069226,-0.0010324212378504559,-0.007938560231401668,0.0102246344554353,0.0010851614095514343
2000-05-24 03:38,0.008863897698911664,-0.0009394486790579581,-0.007901858930960546,0.010286783131372015,0.0010588464392787826
2000-05-25 06:33,0.00894202744999119,-0.000847438813520709,-0.00786572606485308,0.010349530711536988,0.0010328566535063959
2000-05-26 09:28,0.009019181649449428,-0.0007564484319935163,-0.007830207835076037,0.010412868960435775,0.0010072379333055407
2000-05-27 12:23,0.009095355452004822,-0.0006665320173506895,-0.00779534876953064,0.010476788942974602,0.0009820346448410982
2000-05-28 15:18,0.009170544274355829,-0.0005777417266037933,-0.007761191701331217,0.010541281041468481,0.0009572896102292231
2000-05-29 18:13,0.009244743778067362,-0.0004901273761747588,-0.00772777775062665,0.010606334973121578,0.0009330440809656084
2000-05-30 21:08,0.00931794985258205,-0.00040373643035089817,-0.00769514630888439,0.010671939807944527,0.0009093377138807085
2000-06-01 00:03,0.009390158598381267,-0.00031861399283876924,-0.007663335025583242,0.010738083987080378,0.0008862085495747387
2000-06-02 02:58,0.009461366310306942,-0.00023480280134495057,-0.007632379797263016,0.010804755341503219,0.0008636929932893159
2000-06-03 05:53,0.009531569461069431,-0.00015234322509974536,-0.007602314758876319,0.010871941111061465,0.0008418257981658355
2000-06-04 08:48,0.00960076468495433,-7.127326524628431e-05,-0.007573172277387919,0.01093962796383366,0.0008206400508436727
2000-06-05 11:43,0.009668948761747252,8.371441985608775e-06,-0.007544982947566597,0.011007802015767027,0.0008001671593491672
2000-06-06 14:38,0.009736118600891039,8.655761940163948e-05,-0.007517775589913457,0.011076448850569217,0.0007804368432247607
2000-06-07 17:33,0.009802271225892611,0.00016325434034213018,-0.007491577250670713,0.011145553539824108,0.0007614771258484618
2000-06-08 20:28,0.009867403758991993,0.00023843301763893342,-0.007466413203854234,0.01121510066330352,0.0007433143288921454
2000-06-09 23:23,0.009931513406109573,0.00031206739011226114,-0.007442306955252871,0.011285074329446709,0.0007259730688667638
2000-06-11 02:19,0.00999459744208427,0.0003841335066883389,-0.007419280248337308,0.01135545819598114,0.0007094762557023472
2000-06-12 05:14,0.010056653196213286,0.0004546097082173727,-0.007397353072022133,0.011426235490655452,0.0006938450933106964
2000-06-13 08:09,0.010117678038110084,0.0005234766070781188,-0.0073765436702215165,0.01149738903206386,0.0006790990820761734
2000-06-14 11:04,0.010177669363886883,0.0005907170646432831,-0.00735686855314378,0.011568901250529654,0.0006652560232231174
2000-06-15 13:59,0.010236624582676221,0.0006563161666920262,-0.007338342510265118,0.011640754209029136,0.0006523320250051581
2000-06-16 16:54,0.010294541103499446,0.000720261196847401,-0.007320978624925941,0.011712929624128753,0.0006403415106629195
2000-06-17 19:49,0.010351416322493381,0.0007825416081187614,-0.007304788290493155,0.011785408886912221,0.0006292972280966117
2000-06-18 22:44,0.010407247610502577,0.0008431489926296843,-0.007289781228029835,0.011858173083875956,0.0006192102611990006
2000-06-20 01:39,0.010462032301046047,0.0009020770496095424,-0.007275965505416588,0.011931203017769626,0.0006100900427955165
2000-06-21 04:34,0.010515767678666984,0.0009593215517275074,-0.00726334755786729,0.012004479228360766,0.0006019443691370058
2000-06-22 07:29,0.010568450967670914,0.0010148803098468063,-0.0072519322097829375,0.012077982013102444,0.0005947794158918753
2000-06-23 10:24,0.010620079321260632,0.0010687531362765703,-0.007241722697887727,0.012151691447684587,0.0005885997555833472
2000-06-24 13:19,0.0106706498110721,0.0011209418065957896,-0.007232720695591811,0.012225587406446515,0.0005834083764190963
2000-06-25 16:14,0.010720159417118518,0.0011714500201292543,-0.007224926338524576,0.012299649582637722,0.0005792067024593794
2000-06-26 19:09,0.01076860501814607,0.001220283359144524,-0.007218338251185273,0.01237385750850101,0.0005759946150706724
2000-06-27 22:04,0.010815983382406082,0.0012674492468484483,-0.007212953574655294,0.01244819057516702,0.0005737704756130588
2000-06-29 00:59,0.01086229115884788,0.0013129569042538694,-0.007208767995319053,0.012522628052339448,0.0005725311493074764
2000-06-30 03:54,0.010907524868734603,0.001356817305989153,-0.007205775774539957,0.01259714910775611,0.0005722720302320694
2000-07-01 06:49,0.010951680897686137,0.001399043135121251,-0.007203969779239274,0.01267173282640973,0.0005729870673958394
2000-07-02 09:44,0.010994755488149627,0.0014396487370627997,-0.007203341513325225,0.01274635822951393,0.0005746687918377446
2000-07-03 12:39,0.011036744732301405,0.0014786500726314683,-0.007203881149921785,0.012821004293199502,0.0005773083447015298
2000-07-04 15:35,0.011077644565379704,0.0015160646703300277,-0.007205577564345674,0.012895649966927552,0.0005808955062357158
2000-07-05 18:30,0.011117450759450908,0.001551911577913772,-0.007208418367782287,0.012970274191607204,0.0005854187256687324
2000-07-06 21:25,0.011156158917606837,0.0015862113133099298,-0.0072123899416105365,0.013044855917402691,0.0005908651519109425
2000-07-08 00:20,0.011193764468597793,0.0016189858149556887,-0.007217477472328791,0.013119374121222884,0.0005972206650343517
2000-07-09 03:15,0.01123026266189462,0.0016502583916153616,-0.007223664987033582,0.013193807823876186,0.0006044699084821921
2000-07-10 06:10,0.011265648563184972,0.0016800536717408122,-0.0072309353894043525,0.013268136106884796,0.000612596321961696
2000-07-11 09:05,0.011299917050298158,0.0017083975524352013,-0.007239270496147759,0.013342338128946207,0.000621582174972525
2000-07-12 12:00,0.0113330628095588,0.0017353171480795383,-0.007248651073856425,0.013416393142032692,0.0006314086009256328
2000-07-13 14:55,0.011365080332566453,0.0017608407386806623,-0.007259056876237281,0.01349028050712037,0.0006420556318069825
2000-07-14 17:50,0.011395963913399889,0.0017849977179977081,-0.007270466681665716,0.01356397970953933,0.0006535022333412773
2000-07-15 20:45,0.011425707646241318,0.0018078185415025417,-0.007282858331022898,0.013637470373937071,0.0006657263406126762
2000-07-16 23:40,0.011454305423418427,0.0018293346742292958,-0.0072962087657737216,0.013710732278848286,0.0006787048940981246
2000-07-18 02:35,0.01148175093386157,0.001849578538565439,-0.007310494066244772,0.013783745370864195,0.0006924138760721079
2000-07-19 05:30,0.011508037661969981,0.0018685834620371386,-0.007325689490061204,0.01385648977839582,0.0007068283473405069
2000-07-20 08:25,0.011533158886884748,0.0018863836251388948,-0.007341769510704144,0.013928945825025518,0.0007219224842631238
2000-07-21 11:20,0.01155710768216301,0.0019030140092568155,-0.0073587078561486285,0.014001094042440224,0.0007376696160236789
2000-07-22 14:15,0.011579876915849805,0.001918510344733869,-0.007376477547546358,0.014072915182946295,0.0007540422621105582
2000-07-23 17:10,0.01160145925093972,0.0019329090591235932,-0.007395050937914146,0.014144390231556316,0.0007710121699663979
2000-07-24 20:05,0.011621847146226525,0.0019462472256770863,-0.007414399750794373,0.014215500417648134,0.0007885503527717194
2000-07-25 23:00,0.011641032857532955,0.0019585625121082756,-0.007434495118851579,0.01428622722619378,0.0008066271273243211
2000-07-27 01:55,0.011659008439314595,0.0019698931296790656,-0.007455307622370681,0.014356552408551637,0.0008252121519787227
2000-07-28 04:51,0.011675765746632791,0.001980277782646576,-0.0074768073276246,0.014426457992824623,0.0008442744646103694
2000-07-29 07:46,0.011691296437489927,0.001989755618111982,-0.007498963825078812,0.01449592629377958,0.0008637825205704813
2000-07-30 10:41,0.011705591975519845,0.001998366176309675,-0.0075217462674015394,0.014564939922328334,0.0008837042305978853
2000-07-31 13:36,0.011718643633027194,0.002006149341374686,-0.007545123407248788,0.014633481794569084,0.0009040069986547895
2000-08-01 16:31,0.01173044249436878,0.0020131452926237057,-0.007569063634795877,0.01470153514038883,0.0009246577596553249
2000-08-02 19:26,0.011740979459668628,0.0020193944563849705,-0.00759353501498535,0.014769083511624495,0.0009456230170552513
2000-08-03 22:21,0.011750245248861547,0.0020249374584103046,-0.007618505324465966,0.014836110789787802,0.0009668688802729369
2000-08-05 01:16,0.01175823040605459,0.0020298150769018112,-0.0076439420881932,0.014902601193349957,0.0009883611019123244
2000-08-06 04:11,0.01176492530420176,0.002034068196183795,-0.00766981261566764,0.014968539284590618,0.0010100651147590674
2000-08-07 07:06,0.01177032015008211,0.0020377377610494036,-0.007696084036786565,0.015033909976012982,0.0010319460685230943
2000-08-08 10:01,0.011774404989573235,0.0020408647318114707,-0.007722723337281957,0.015098698536324645,0.0010539688662992983
2000-08-09 12:56,0.011777169713213933,0.00204349004008286,-0.007749697393725765,0.015162890595989229,0.001076098200722036
2000-08-10 15:51,0.011778604062044694,0.0020456545453143736,-0.007776973008076751,0.015226472152350685,0.0010982985897872854
2000-08-11 18:46,0.011778697633720948,0.0020473989921128716,-0.007804516941750024,0.01528942957433297,0.0011205344123184783
2000-08-12 21:41,0.011777439888887105,0.002048763968364716,-0.007832295949187263,0.015351749606719365,0.0011427699430526068
2000-08-14 00:36,0.011774820157807009,0.0020497898641855285,-0.00786027681090928,0.015413419374014975,0.001164969387324279
2000-08-15 03:31,0.011770827647236876,0.0020505168317185,-0.007888426366030486,0.015474426383895328,0.0011870969153248505
2000-08-16 06:26,0.011765451447537417,0.0020509847458000333,-0.007916711544219952,0.015534758530248707,0.0012091166959174115
2000-08-17 09:21,0.011758680540012036,0.0020512331655122493,-0.007945099397089402,0.015594404095812366,0.0012309929299856646
2000-08-18 12:16,0.01175050380446463,0.0020513012966398778,-0.007973557128993246,0.015653351754411002,0.001252689883298564
2000-08-19 15:11,0.011740910026967314,0.0020512279550471187,-0.00800205212722644,0.01571159057280244,0.001274171918871861
2000-08-20 18:07,0.011729887907828826,0.002051051530991713,-0.00803055199160225,0.015769110012133426,0.0012954035288082698
2000-08-21 21:02,0.011717426069754747,0.0020508099543879756,-0.008059024563400212,0.015825899929014262,0.0013163493656002151
2000-08-22 23:57,0.011703513066191417,0.002050540661034288,-0.008087437953668486,0.015881950576216303,0.00133697427287792
2000-08-24 02:52,0.011688137389842658,0.0020502805598157283,-0.00811576057086956,0.01593725260299947,0.0013572433155885446
2000-08-25 05:47,0.011671287481352072,0.0020500660008930614,-0.008143961147858203,0.01599179705507519,0.001377121809590558
2000-08-26 08:42,0.011652951738140254,0.0020499327448890393,-0.008172008768180273,0.01604557537421299,0.0013965753506506471
2000-08-27 11:37,0.01163311852338906,0.0020499159330797665,-0.008199872891682775,0.016098579397494314,0.0014155698428285138
2000-08-28 14:32,0.011611776175163476,0.00205005005859987,-0.008227523379427224,0.01615080135622545,0.0014340715262391476
2000-08-29 17:27,0.011588913015661409,0.0020503689386685685,-0.00825493051789577,0.01620223387451112,0.0014520470041785344
2000-08-30 20:22,0.01156451736058363,0.0020509056878421188,-0.0082820650424844,0.016252869967499837,0.0014694632696038424
2000-08-31 23:17,0.01153857752861277,0.002051692692298544,-0.008308898160275614,0.016302703039308166,0.0014862877309570993
2000-09-02 02:12,0.011511081850995938,0.0020527615851582,-0.008335401572083716,0.016351726880628713,0.001502488237322055
2000-09-03 05:07,0.011482018681217386,0.002054143222843696,-0.008361547493768457,0.016399935666032765,0.0015180331029067606
2000-09-04 08:02,0.011451376404756726,0.002055867662482028,-0.008387308676810751,0.016447323950973758,0.0015328911308426806
2000-09-05 10:57,0.0114191434489207,0.0020579641403494133,-0.008412658428147715,0.016493886668499616,0.0015470316362929577
2000-09-06 13:52,0.01138530829274181,0.0020604610513607425,-0.008437570629262203,0.016539619125682404,0.0015604244688635853
2000-09-07 16:47,0.011349859476933828,0.002063385929602475,-0.008462019754524798,0.016584516999773154,0.001573040034310563
2000-09-08 19:42,0.01131278561389606,0.0020667654299089287,-0.008485980888785404,0.016628576334090345,0.001584849315537636
2000-09-09 22:37,0.01127407539775806,0.0020706253104794308,-0.008509429744213204,0.01667179353365013,0.001595823892880106
2000-09-11 01:32,0.011233717614455626,0.002074990416534375,-0.008532342676383526,0.01671416536054686,0.0016059359636699955
2000-09-12 04:27,0.011191701151830782,0.0020798846650064958,-0.008554696699611558,0.016755688929092155,0.0016151583610787747
2000-09-13 07:23,0.01114801500974527,0.0020853310302639096,-0.008576469501532687,0.016796361700721928,0.001623464572234925
2000-09-14 10:18,0.011102648310203828,0.0020913515308595056,-0.00859763945692971,0.016836181478677607,0.00163082875561347
2000-09-15 13:13,0.011055590307472331,0.0020979672173019673,-0.008618185640809526,0.01687514640247407,0.0016372257576957351
2000-09-16 16:08,0.011006830398190146,0.002105198160841656,-0.008638087840729213,0.01691325494215849,0.0016426311288976348
2000-09-17 19:03,0.01095635813146355,0.0021130634432655233,-0.008657326568374854,0.016950505892372392,0.001647021138765898
2000-09-18 21:58,0.010904163218934636,0.002121581147692359,-0.00867588307039603,0.016986898366223364,0.0016503727904420204
2000-09-20 00:53,0.010850235544817871,0.0021307683503617647,-0.008693739338498369,0.017022431788976437,0.001652663834393674
2000-09-21 03:48,0.01079456517589682,0.002140641113407375,-0.008710878118798452,0.01705710589157288,0.001653872781414669
2000-09-22 06:43,0.010737142371472837,0.0021512144786052893,-0.008727282920445341,0.017090920703986167,0.0016539789148947341
2000-09-23 09:38,0.010677957593259919,0.002162502462088158,-0.00874293802351317,0.017123876548422477,0.0016529623023605975
2000-09-24 12:33,0.010617001515217153,0.0021745180500144894,-0.008757828486169838,0.017155974032376016,0.0016508038062906303
2000-09-25 15:28,0.010554265033312107,0.0021872731951826574,-0.008771940151127654,0.017187214041546536,0.0016474850942057345
2000-09-26 18:23,0.010489739275210212,0.002200778814577439,-0.008785259651381466,0.017217597732627744,0.001642988648039665
2000-09-27 21:18,0.010423415609879019,0.0022150447878384973,-0.008797774415241337,0.017247126525977,0.0016372977727923236
2000-09-29 00:13,0.010355285657106382,0.002230079956637634,-0.008809472670665378,0.01727580209817177,0.0016303966044696103
2000-09-30 03:08,0.010285341296921501,0.0022458921249521053,-0.008820343448901227,0.01730362637446439,0.0016222701173150957
2000-10-01 06:03,0.010213574678914573,0.0022624880602218926,-0.008830376587442148,0.01733060152114188,0.0016129041303374395
2000-10-02 08:58,0.010139978231449232,0.002279873495375416,-0.008839562732307462,0.017356729937799464,0.0016022853131391795
2000-10-03 11:53,0.01006454467076093,0.002298053131711968,-0.00884789333965336,0.017382014249536826,0.0015904011910527164
2000-10-04 14:48,0.009987267009935661,0.002317030642624432,-0.008855360676724721,0.017406457299084285,0.0015772401495888068
2000-10-05 17:43,0.00990813856776404,0.0023368086781492318,-0.008861957822154997,0.017430062138868427,0.0015627914382046126
2000-10-06 20:39,0.009827152977463716,0.0023573888703275077,-0.008867678665624223,0.017452832023024268,0.0015470451733975471
2000-10-07 23:34,0.009744304195266049,0.002378771839362413,-0.008872517906884769,0.01747477039936257,0.0015299923411318508
2000-10-09 02:29,0.00965958650886375,0.0024009572005563775,-0.008876471054163792,0.017495880901299492,0.0015116247986059115
2000-10-10 05:24,0.009572994545707333,0.0024239435720137337,-0.008879534421952868,0.017516167339758422,0.0014919352753669688
2000-10-11 08:19,0.009484523281156567,0.0024477285830903804,-0.008881705128194941,0.01753563369504883,0.0014709173737821471
2000-10-12 11:14,0.0093941680464712,0.002472308883575757,-0.008882981090878967,0.017554284108732676,0.0014485655688734936
2000-10-13 14:09,0.009301924536644291,0.0024976801535894137,-0.008883361024053052,0.017572122875483993,0.001424875207525655
2000-10-14 17:04,0.0092077888180701,0.002523837114175249,-0.00888284443326698,0.017589154434950117,0.0013998425070752048
2000-10-15 19:59,0.009111757336042586,0.0025507735385766075,-0.008881431610455175,0.01760538336362174,0.0013734645532906087
2000-10-16 22:54,0.009013826922082628,0.002578482264174255,-0.008879123628271694,0.01762081436671854,0.0013457392977517869
2000-10-18 01:49,0.008913994801086931,0.002606955205070179,-0.008875922333888226,0.017635452270098585,0.0013166655546397537
2000-10-19 04:44,0.008812258598297993,0.0026361833652989433,-0.008871830342267543,0.01764930201219718,0.0012862429969450614
2000-10-20 07:39,0.008708616346088991,0.0026661568526493125,-0.008866851028923508,0.017662368636003234,0.0012544721521054849
2000-10-21 10:34,0.008603066490564037,0.0026968648930768696,-0.008860988522180247,0.017674657281079243,0.0012213543970840514
2000-10-22 13:29,0.008495607897964105,0.002728295845691486,-0.008854247694942214,0.017686173175631575,0.0011868919528956498
2000-10-23 16:24,0.008386239860883792,0.00276043721829903,-0.008846634155987522,0.017696921628638,0.0011510878785955933
2000-10-24 19:19,0.008274962104290004,0.002793275683480422,-0.008838154240797494,0.017706908022037983,0.0011139460647385557
2000-10-25 22:14,0.00816177479134183,0.0028267970951894087,-0.008828815001933785,0.017716137802993047,0.001075471226320247
2000-10-27 01:09,0.008046678529009744,0.0028609865058499767,-0.008818624198976872,0.01772461647622238,0.0010356688952122832
2000-10-28 04:04,0.007929674373491288,0.0028958281839350144,-0.00880759028803813,0.017732349596419922,0.0009945454121017955
2000-10-29 06:59,0.007810763835421276,0.0029313056320079737,-0.008795722410858093,0.017739342760759044,0.0009521079179471898
2000-10-30 09:55,0.007689948884873728,0.002967401605208459,-0.008783030383503993,0.017745601601490076,0.0009083643449612692
2000-10-31 12:50,0.007567231956155351,0.0030040981301628243,-0.008769524684679883,0.01775113177863602,0.0008633234071336569
2000-11-01 15:45,0.007442615952386799,0.003041376524301971,-0.00875521644366135,0.017755938972792776,0.0008169945903043591
2000-11-02 18:40,0.007316104249873034,0.0030792174155665547,-0.008740117427869006,0.017760028878037556,0.0007693881417999834
2000-11-03 21:35,0.007187700702257301,0.003117600762482256,-0.008724240030092662,0.017763407194952167,0.0007205150596445208
2000-11-05 00:30,0.007057409644464632,0.00315650587458423,-0.008707597255380756,0.01776607962376463,0.0006703870813579266
2000-11-06 03:25,0.006925235896423011,0.0031959114331755497,-0.008690202707606336,0.017768051857614823,0.0006190166723519935
2000-11-07 06:20,0.006791184766573822,0.0032357955123976296,-0.008672070575724198,0.01776932957594847,0.0005664170139390188
2000-11-08 09:15,0.006655262055161355,0.003276135600596183,-0.00865321561973182,0.01776991843804355,0.0005126019909627625
2000-11-09 12:10,0.00651747405730558,0.0033169086219639347,-0.008633653156346965,0.0177698240766739,0.00045758617906530583
2000-11-10 15:05,0.006377827565856024,0.003358090958441427,-0.00861339904441525,0.017769052091913894,0.0004013848316020679
2000-11-11 18:00,0.006236329874027658,0.003399658471857996,-0.008592469670060892,0.01776760804508816,0.00034401386621676975
2000-11-12 20:55,0.006092988777818301,0.0034415865262942295,-0.008570881931593879,0.017765497452869747,0.00028548985108957955
2000-11-13 23:50,0.0059478125782069565,0.0034838500106490933,-0.00854865322418559,0.017762725781531347,0.00022582999086995259
2000-11-15 02:45,0.005800810083134852,0.0035264233613921375,-0.008525801424327316,0.01775929844135198,0.00016505211230736843
2000-11-16 05:40,0.005651990609266928,0.0035692805854849563,-0.008502344874083205,0.01775522078118286,0.0001031746495912555
2000-11-17 08:35,0.005501363983540115,0.0036123952834517686,-0.008478302365151869,0.017750498083176088,4.021662941527818e-05
2000-11-18 11:30,0.005348940544488615,0.0036557406725850274,-0.00845369312274785,0.017745135557677975,-2.380234422674223e-05
2000-11-19 14:25,0.00519473114336067,0.0036992896102647694,-0.008428536789317586,0.01773913833829094,-8.886210549442341e-05
2000-11-20 17:20,0.005038747145014906,0.003743014617378218,-0.00840285340810051,0.01773251147710639,-0.00015494194239707316
2000-11-21 20:15,0.004881000428606267,0.003786887901819932,-0.008376663406549745,0.017725259940110424,-0.00022202061271714467
2000-11-22 23:11,0.004721503388058265,0.0038308813820573614,-0.008349987579623434,0.01771738860276545,-0.000290076360149512
2000-11-24 02:06,0.004560268932324714,0.003874966710744222,-0.008322847072959985,0.017708902245769723,-0.0003590869306445692
2000-11-25 05:01,0.004397310485441508,0.003919115298365734,-0.008295263365949065,0.017699805550996543,-0.000429029588942319
2000-11-26 07:56,0.004232641986371264,0.003963298336899401,-0.008267258254710717,0.017690103097615185,-0.0004998811352858129
2000-11-27 10:51,0.004066277888641283,0.004007486823475046,-0.008238853834994717,0.017679799358395525,-0.0005716179223014652
2000-11-28 13:46,0.003898233159776169,0.004051651584018972,-0.008210072485011736,0.017668898696197116,-0.0006442158720351774
2000-11-29 16:41,0.0037285232805330092,0.004095763296864957,-0.008180936848209232,0.017657405360645084,-0.0007176504931295255
2000-11-30 19:36,0.003557164243928093,0.004139792516320008,-0.00815146981600158,0.017645323484993578,-0.000791896898135178
2000-12-01 22:31,0.0033841725540747786,0.0041837096961651445,-0.008121694510469154,0.017632657083177548,-0.0008669298209388649
2000-12-03 01:26,0.00320956522481944,0.004227485213080847,-0.008091634267034544,0.017619410047054637,-0.0009427236343006351
2000-12-04 04:21,0.0030333597781874617,0.004271089389979003,-0.008061312617129827,0.017605586143837032,-0.0010192523674868617
2000-12-05 07:16,0.0028555742426375633,0.004314492519229396,-0.008030753270864156,0.017591189013714797,-0.0010964897239876099
2000-12-06 10:11,0.002676227151128801,0.004357664885764744,-0.007999980099703985,0.017576222167670255,-0.001174409099307424
2000-12-07 13:06,0.0024953375390025373,0.004400576790051433,-0.007969017119176074,0.017560688985484633,-0.0012529835988177717
2000-12-08 16:01,0.0023129249416817795,0.004443198570912096,-0.007937888471603987,0.017544592713936505,-0.0013321860556602472
2000-12-09 18:56,0.002129009392192127,0.004485500628186131,-0.00790661840888911,0.017527936465192486,-0.0014119890486891456
2000-12-10 21:51,0.0019436114185046559,0.004527453445216151,-0.007875231275345639,0.01751072321538972,-0.0014923649204436572
2000-12-12 00:46,0.001756752040710437,0.0045690276111452904,-0.007843751490601252,0.017492955803410704,-0.001573285795135367
2000-12-13 03:41,0.001568452768017964,0.00461019384301628,-0.007812203532571277,0.01747463692984853,-0.001654723596646613
2000-12-14 06:36,0.0013787355955917485,0.004650923007655913,-0.007780611920518672,0.01745576915616412,-0.0017366500665216972
2000-12-15 09:31,0.0011876230012228227,0.004691186143336162,-0.00774900119820753,0.0174363549040329,-0.001819036781946416
2000-12-16 12:27,0.0009951379418419466,0.004730954481198342,-0.00771739591716073,0.017416396454881265,-0.001901855173702754
2000-12-17 15:22,0.0008013038498761718,0.004770199466429502,-0.007685820620030518,0.01739589594961166,-0.001985076544089037
2000-12-18 18:17,0.0006061446294533803,0.004808892779179769,-0.007654299824091403,0.01737485538851516,-0.0020686720847958792
2000-12-19 21:12,0.00040968465245807325,0.0048470063552096395,-0.007622858004864222,0.017353276631370085,-0.0021526128947280403
2000-12-21 00:07,0.00021194875444221876,0.004884512406256869,-0.007591519579879975,0.017331161397726336,-0.0022368699977620434
2000-12-22 03:02,1.296223039548832e-05,0.004921383440112069,-0.007560308892592515,0.017308511267372692,-0.0023214143604305794
2000-12-23 05:57,-0.0001872491696219454,0.004957592280393931,-0.007529250196447577,0.017285327680986833,-0.0024062169095239077
2000-12-24 08:52,-0.0003886592449790305,0.004993112086013167,-0.007498367639117376,0.017261611940965406,-0.002491248549598892
2000-12-25 11:47,-0.0005912413491052006,0.005027916370317185,-0.007467685246907513,0.017237365212432867,-0.0025764801803879237
2000-12-26 14:42,-0.0007949683942404511,0.005061979019904371,-0.007437226909345628,0.017212588524427818,-0.0026618827140953605
2000-12-27 17:37,-0.000999812856315706,0.005095274313101623,-0.007407016363957393,0.01718728277126287,-0.002747427092578576
2000-12-28 20:32,-0.001205746779941101,0.005127776938094453,-0.007377077181238839,0.01716144871405855,-0.002833084304398466
2000-12-29 23:27,-0.0014127417835104322,0.005159462010702234,-0.007347432749831687,0.017135086982447235,-0.0029188254017351385
2000-12-31 02:22,-0.0016207690644170708,0.005190305091791574,-0.00731810626190775,0.017108198076444925,-0.0030046215171614164
2001-01-01 05:17,-0.0018297994043671916,0.005220282204318083,-0.007289120698771119,0.017080782368489554,-0.003090443880260924
2001-01-02 08:12,-0.002039803174797591,0.005249369849991303,-0.007260498816682693,0.01705284010564215,-0.003176263834088817
2001-01-03 11:07,-0.002250750342387202,0.005277545025554616,-0.007232263132914548,0.017024371411948822,-0.003262052851463727
2001-01-04 14:02,-0.0024626104746593835,0.005304785238673491,-0.007204435912040213,0.01699537629096079,-0.0033477825510847665
2001-01-05 16:57,-0.0026753527456708174,0.005331068523426155,-0.007177039152466245,0.01696585462840959,-0.0034334247134658645
2001-01-06 19:52,-0.0028889459417839203,0.005356373455390021,-0.007150094573211364,0.01693580619503432,-0.0035189512966810957
2001-01-07 22:47,-0.0031033584675115716,0.005380679166317905,-0.007123623600938916,0.016905230649559268,-0.003604334451911356
2001-01-09 01:43,-0.0033185583514437787,0.005403965358399704,-0.007097647357246631,0.01687412754181611,-0.0036895465387909504
2001-01-10 04:38,-0.0035345132522345375,0.005426212318102544,-0.0070721866462206875,0.016842496316011264,-0.0037745601405406656
2001-01-11 07:33,-0.0037511904646555187,0.005447400929585431,-0.007047261942257908,0.016810336314131837,-0.003859348078885812
2001-01-12 10:28,-0.003968556925713778,0.00546751268768432,-0.007022893378160207,0.016777646779488384,-0.003943883428752963
2001-01-13 13:23,-0.004186579220816838,0.005486529710461922,-0.006999100733507355,0.016744426860392035,-0.00402813953273504
2001-01-14 16:18,-0.004405223589993338,0.00550443475131872,-0.006975903423311349,0.016710675613960165,-0.004112090015323894
2001-01-15 19:13,-0.004624455934158937,0.005521211210662293,-0.0069533204869561644,0.016676392010049543,-0.004195708796901737
2001-01-16 22:08,-0.004844241821422157,0.005536843147129973,-0.006931370577427751,0.016641574935311695,-0.004278970107487105
2001-01-18 01:03,-0.005064546493428302,0.005551315288362616,-0.0069100719508372556,0.016606223197368018,-0.004361848500229064
2001-01-19 03:58,-0.00528533487173696,0.005564613041326376,-0.00688944245624112,0.016570335529099436,-0.0044443188646467405
2001-01-20 06:53,-0.0055065715642220354,0.005576722502179601,-0.006869499525761486,0.016533910593049664,-0.004526356439604738
2001-01-21 09:48,-0.005728220871503981,0.005587630465683157,-0.006850260165009193,0.016496946985934582,-0.004607936826026649
2001-01-22 12:43,-0.005950246793392322,0.005597324434150712,-0.006831740943814098,0.016459443243256856,-0.004689035999334584
2001-01-23 15:38,-0.00617261303534628,0.005605792625939179,-0.006813957987262809,0.016421397844021097,-0.0047696303216153
2001-01-24 18:33,-0.006395283014948388,0.005613023983475874,-0.006796926967048459,0.016382809215544088,-0.004849696553508592
2001-01-25 21:28,-0.0066182198683768425,0.005619008180822274,-0.006780663093133874,0.016343675738358893,-0.004929211865810068
2001-01-27 00:23,-0.006841386456884424,0.005623735630773204,-0.006765181105730008,0.016303995751206425,-0.005008153850789296
2001-01-28 03:18,-0.007064745373271862,0.0056271974914902795,-0.006750495267592211,0.016263767556111464,-0.00508650053321651
2001-01-29 06:13,-0.007288258948353974,0.005629385672669752,-0.006736619356635292,0.016222989423539145,-0.00516423038109582
2001-01-30 09:08,-0.007511889257413744,0.00563029284124384,-0.006723566658869727,0.016181659597627206,-0.005241322316101079
2001-01-31 12:03,-0.007735598126641944,0.005629912426616658,-0.006711349961659047,0.016139776301490057,-0.0053177557237126475
2001-02-01 14:59,-0.007959347139550491,0.005628238625433611,-0.006699981547301323,0.01609733774259175,-0.00539351046304823
2001-02-02 17:54,-0.00818309764337054,0.00562526640588615,-0.006689473186933642,0.016054342118180253,-0.005468566876392362
2001-02-03 20:49,-0.008406810755412596,0.00562099151155185,-0.006679836134762212,0.016010787620783326,-0.005542905798413505
2001-02-04 23:44,-0.008630447369397259,0.005615410464771409,-0.0066710811226171046,0.015966672443758552,-0.005616508565072328
2001-02-06 02:39,-0.008853968161752466,0.005608520569562847,-0.006663218354833408,0.01592199478689316,-0.00568935702221819
2001-02-07 05:34,-0.00907733359786224,0.005600319914076169,-0.006656257503457617,0.015876752862052344,-0.005761433533868401
2001-02-08 08:29,-0.009300503938276004,0.005590807372588177,-0.0066502077037806796,0.015830944898868295,-0.005832720990172792
2001-02-09 11:24,-0.009523439244866622,0.005579982607041171,-0.0066450775501963035,0.015784569150467758,-0.005903202815059335
2001-02-10 14:19,-0.009746099386935542,0.0055678460681265,-0.006640875092385269,0.015737623899233076,-0.005972862973559909
2001-02-11 17:14,-0.009968444047261493,0.00555439899591614,-0.0066376078318244325,0.015690107462592622,-0.006041685978815535
2001-02-12 20:09,-0.010190432728088283,0.005539643420044516,-0.006635282718620374,0.015642018198836292,-0.006109656898758897
2001-02-13 23:04,-0.010412024757047965,0.005523582159443708,-0.006633906148666516,0.015593354512951655,-0.0061767613624739365
2001-02-15 01:59,-0.01063317929301862,0.0055062188216345835,-0.0066334839611229615,0.01554411486247589,-0.00624298556623232
2001-02-16 04:54,-0.01085385533190383,0.005487557801578193,-0.00663402143621776,0.015494297763361378,-0.0063083162792033215
2001-02-17 07:49,-0.011074011712345622,0.0054676042800895115,-0.006635523293368242,0.015443901795847401,-0.006372740848841145
2001-02-18 10:44,-0.011293607121354243,0.005446364221817943,-0.006637993689621506,0.015392925610335763,-0.006436247205945807
2001-02-19 13:39,-0.011512600099852574,0.005423844372798972,-0.006641436218411686,0.01534136793326701,-0.006498823869397314
2001-02-20 16:34,-0.011730949048144212,0.005400052257579561,-0.006645853908632721,0.015289227572989235,-0.006560459950567284
2001-02-21 19:29,-0.011948612231283715,0.005374996175923148,-0.006651249224024619,0.01523650342562005,-0.006621145157402446
2001-02-22 22:24,-0.01216554778436033,0.005348685199097169,-0.006657624062871468,0.01518319448089334,-0.006680869798184691
2001-02-24 01:19,-0.012381713717685108,0.005321129165748943,-0.006664979758008331,0.015129299827989233,-0.006739624784966369
2001-02-25 04:15,-0.012597067921880364,0.005292338677373907,-0.00667331707713532,0.015074818661342065,-0.006797401636681574
2001-02-26 07:10,-0.012811568172867356,0.005262325093381226,-0.00668263622343635,0.015019750286422075,-0.006854192481934179
2001-02-27 10:05,-0.01302517213675251,0.005231100525762181,-0.006692936836499398,0.014964094125487215,-0.00690999006146443
2001-02-28 13:00,-0.013237837374601293,0.005198677833366478,-0.006704217993536429,0.014907849723301187,-0.006964787730292876
2001-03-01 15:55,-0.013449521347109741,0.005165070615791547,-0.006716478210899367,0.01485101675281229,-0.007018579459546181
2001-03-02 18:50,-0.013660181419160462,0.005130293206890543,-0.0067297154458896315,0.014793595020790392,-0.0070713598379634965
2001-03-03 21:45,-0.013869774864259896,0.0050943606679057585,-0.006743927098857702,0.01473558447341869,-0.007123124073084772
2001-03-05 00:40,-0.01407825886886795,0.00505728878023084,-0.0067591100155901754,0.01467698520183303,-0.0071738679921257665
2001-03-06 03:35,-0.014285590536597531,0.005019094037810768,-0.0067752604899802464,0.014617797447609247,-0.007223588042537072
2001-03-07 06:30,-0.014491726892299446,0.0049797936391836415,-0.006792374266978382,0.014558021608191564,-0.0072722812922525705
2001-03-08 09:25,-0.014696624886019619,0.004939405479170961,-0.006810446545820253,0.01449765824225889,-0.007319945429627529
2001-03-09 12:20,-0.014900241396830908,0.004897948140223501,-0.006829471983527073,0.014436708075026375,-0.007366578763069099
2001-03-10 15:15,-0.01510253323653607,0.004855440883428279,-0.006849444698675833,0.014375172003476749,-0.0074121802203609925
2001-03-11 18:10,-0.015303457153240834,0.004811903639183984,-0.006870358275434502,0.014313051101519538,-0.007456749347685492
2001-03-12 21:05,-0.015502969834793802,0.004767356997551032,-0.0068922057678590535,0.014250346625072845,-0.0075002863083441975
2001-03-14 00:00,-0.01570102791209238,0.004721822198283453,-0.006914979704447711,0.014187060017065531,-0.0075427918811812236
2001-03-15 02:55,-0.015897587962254645,0.004675321120549165,-0.006938672092948526,0.014123192912354855,-0.007584267458711031
2001-03-16 05:50,-0.016092606511648185,0.004627876272346705,-0.006963274425415576,0.014058747142558696,-0.007624715044952781
2001-03-17 08:45,-0.016286040038788658,0.004579510779623111,-0.00698877768351075,0.01399372474079429,-0.007664137252976959
2001-03-18 11:40,-0.01647784497708872,0.00453024837510339,-0.00701517234404472,0.013928127946325768,-0.0077025373021634685
2001-03-19 14:35,-0.016667977717471173,0.004480113386836438,-0.007042448384754208,0.013861959209112977,-0.0077399190151775914
2001-03-20 17:31,-0.016856394610836517,0.004429130726465582,-0.007070595290310436,0.013795221194259893,-0.007776286814665415
2001-03-21 20:26,-0.017043051970386497,0.004377325877231301,-0.007099602058554032,0.01372791678635972,-0.007811645719672345
2001-03-22 23:21,-0.017227906073802694,0.004324724881713694,-0.007129457206951503,0.01366004909373302,-0.007846001341788394
2001-03-24 02:16,-0.017410913165278093,0.004271354329321731,-0.007160148779269146,0.013591621452555932,-0.007879359881023559
2001-03-25 05:11,-0.017592029457402042,0.004217241343537724,-0.007191664352458734,0.01352263743087588,-0.00791172812141692
2001-03-26 08:06,-0.017771211132896272,0.004162413568924155,-0.007223991043750536,0.013453100832511295,-0.007943113426383288
2001-03-27 11:01,-0.01794841434620437,0.00410689915790031,-0.007257115517949019,0.013383015700832383,-0.007973523733801526
2001-03-28 13:56,-0.01812359522492689,0.004050726757298733,-0.007291023994924461,0.013312386322422456,-0.00800296755084685
2001-03-29 16:51,-0.018296709871114175,0.003993925494704821,-0.007325702257298717,0.013241217230612008,-0.008031453948573963
2001-03-30 19:46,-0.018467714362401192,0.003936524964593109,-0.007361135658316087,0.013169513208889353,-0.008058992556251704
2001-03-31 22:41,-0.018636564752997187,0.0038785552142638147,-0.00739730912989675,0.013097279294180378,-0.008085593555456173
2001-04-02 01:36,-0.01880321707452145,0.0038200467295893808,-0.007434207190867096,0.01302452077999665,-0.008111267673924682
2001-04-03 04:31,-0.01896762733668994,0.00376103042057919,-0.007471813955360618,0.012951243219450116,-0.008136026179175561
2001-04-04 07:26,-0.019129751527849695,0.00370153760676987,-0.007510113141385203,0.012877452428130797,-0.008159880871898144
2001-04-05 10:21,-0.019289545615362867,0.003641600002449493,-0.007549088079550979,0.012803154486846213,-0.008182844079116935
2001-04-06 13:16,-0.019446965545839866,0.003581249701723913,-0.007588721721953194,0.01272835574421974,-0.008204928647135016
2001-04-07 16:11,-0.019601967245221934,0.0035205191634328464,-0.007628996651205229,0.012653062819146103,-0.008226147934260294
2001-04-08 19:06,-0.019754506618713218,0.0034594411959246243,-0.007669895089615458,0.012577282603101952,-0.008246515803320443
2001-04-09 22:01,-0.019904539550563517,0.003398048941696809,-0.007711398908503475,0.012501022262309829,-0.00826604661396963
2001-04-11 00:56,-0.020052021903702505,0.0033363758619108165,-0.0077534896376497495,0.012424289239752162,-0.008284755214793214
2001-04-12 03:51,-0.020196909519221706,0.00327445572079066,-0.007796148474872211,0.012347091257037366,-0.008302656935213808
2001-04-13 06:47,-0.02033915821571442,0.003212322569909728,-0.007839356295726817,0.012269436316110072,-0.008319767577204741
2001-04-14 09:42,-0.02047872378846298,0.003150010732378656,-0.007883093663323347,0.012191332700810997,-0.008336103406814404
2001-04-15 12:37,-0.020615562008483038,0.0030875547869386455,-0.00792734083825332,0.012112788978279396,-0.008351681145507633
2001-04-16 15:32,-0.020749628621421465,0.0030249895519699503,-0.007972077788623343,0.012033814000199292,-0.008366517961328094
2001-04-17 18:27,-0.02088087934631023,0.002962350069423295,-0.008017284200188575,0.011954416903887509,-0.00838063145988698
2001-04-18 21:22,-0.021009269874176933,0.0028996715886821173,-0.008062939486580791,0.011874607113222437,-0.00839403967518309
2001-04-20 00:17,-0.0211347558665141,0.0028369895503638056,-0.008109022799625429,0.011794394339411703,-0.008406761060259083
2001-04-21 03:12,-0.02125729295360799,0.002774339570068028,-0.008155513039741612,0.011713788581598711,-0.008418814477698924
2001-04-22 06:07,-0.021376836732727354,0.0027117574220795635,-0.008202388866420607,0.011632800127305795,-0.00843021918997188
2001-04-23 09:02,-0.02149334276617717,0.0026492790230335113,-0.00824962870877649,0.011551439552713353,-0.008440994849627905
2001-04-24 11:57,-0.021606766579211834,0.002586940415553019,-0.008297210776162238,0.011469717722776565,-0.008451161489349355
2001-04-25 14:52,-0.021717063657820744,0.0025247777518622536,-0.008345113068849311,0.011387645791172863,-0.008460739511864847
2001-04-26 17:47,-0.02182418944637483,0.002462827277388654,-0.008393313388760603,0.011305235200087001,-0.008469749679729518
2001-04-27 20:42,-0.02192809934514623,0.0024011253143576775,-0.008441789350254457,0.011222497679828171,-0.008478213104977563
2001-04-28 23:37,-0.022028748707699553,0.002339708245388615,-0.00849051839095385,0.011139445248278257,-0.008486151238651967
2001-04-30 02:32,-0.022126092838153633,0.0022786124971011746,-0.008539477782613505,0.011056090210175453,-0.008493585860216452
2001-05-01 05:27,-0.022220086988321244,0.0022178745237377458,-0.008588644642021498,0.010972445156227844,-0.008500539066855143
2001-05-02 08:22,-0.022310686354725724,0.002157530790810447,-0.008637995941928805,0.01088852296205918,-0.008507033262665224
2001-05-03 11:17,-0.02239784607549665,0.002097617758779655,-0.008687508522002,0.010804336786986557,-0.008513091147747159
2001-05-04 14:12,-0.02248152122714847,0.0020381718667719685,-0.008737159099793057,0.01071990007262935,-0.008518735707198697
2001-05-05 17:07,-0.022561666821244192,0.0019792295163441305,-0.008786924281721847,0.010635226541349033,-0.00852399020001687
2001-05-06 20:03,-0.022638237800943803,0.0019208270553021656,-0.008836780574064052,0.010550330194522735,-0.008528878147914068
2001-05-07 22:58,-0.022711189037445713,0.001863000761578447,-0.008886704393943349,0.010465225310644541,-0.008533423324052752
2001-05-09 01:53,-0.02278047532631711,0.0018057868271798803,-0.008936672080317051,0.010379926443262853,-0.008537649741704418
2001-05-10 04:48,-0.022846051383721217,0.0017492213422095502,-0.008986659904954224,0.010294448418748046,-0.008541581642837725
2001-05-11 07:43,-0.022907871842541866,0.0016933402789693483,-0.009036644083400642,0.01020880633389152,-0.008545243486641457
2001-05-12 10:38,-0.022965891248407668,0.0016381794761533546,-0.009086600785922922,0.010123015553340692,-0.008548659937986772
2001-05-13 13:33,-0.023020064055620935,0.0015837746231353702,-0.009136506148429544,0.010037091706865793,-0.00855185585583453
2001-05-14 16:28,-0.023070344622991425,0.0015301612443588608,-0.009186336283362628,0.009951050686461313,-0.008554856281592733
2001-05-15 19:23,-0.02311668720958109,0.001477374683835811,-0.009236067290555417,0.009864908643282846,-0.008557686427428834
2001-05-16 22:18,-0.02315904597035986,0.0014254500897608437,-0.009285675268050549,0.00977868198441973,-0.008560371664542614
2001-05-18 01:13,-0.023197374951778114,0.0013744223992464529,-0.009335136322875148,0.009692387369503714,-0.0085629375114042
2001-05-19 04:08,-0.023231628087256748,0.001324326323187513,-0.009384426581765835,0.009606041707157637,-0.008565409621962653
2001-05-20 07:03,-0.02326175919260113,0.001275196331257604,-0.009433522201842407,0.009519662151278956,-0.008567813773829891
2001-05-21 09:58,-0.023287721961338933,0.0012270666370483444,-0.009482399381220964,0.009433266097167473,-0.00857017585644539
2001-05-22 12:53,-0.02330946995998692,0.0011799711833530048,-0.009531034369565865,0.009346871177491712,-0.00857252185922606
2001-05-23 15:48,-0.02332695662325143,0.0011339436276023686,-0.009579403478574553,0.009260495258097,-0.00857487785970679
2001-05-24 18:43,-0.023340135249162827,0.0010890173274599015,-0.009627483092388913,0.009174156433660012,-0.008577270011676508
2001-05-25 21:38,-0.023348958994150022,0.0010452253265787904,-0.009675249677932195,0.009087873023185866,-0.008579724533313989
2001-05-27 00:33,-0.023353380868058403,0.0010026003405296281,-0.009722679795163832,0.009001663565353382,-0.008582267695329682
2001-05-28 03:28,-0.023353353729113308,0.0009611747429015939,-0.00976975010725034,0.008915546813707792,-0.008584925809116732
2001-05-29 06:23,-0.023348830278834408,0.0009209805515843659,-0.00981643739064633,0.008829541731703767,-0.008587725214917212
2001-05-30 09:18,-0.02333976305690387,0.0008820494152349439,-0.009862718545082496,0.00874366748759986,-0.008590692270007787
2001-05-31 12:14,-0.023326104435992225,0.0008444125999349308,-0.00990857060345597,0.008657943449206304,-0.008593853336909575
2001-06-01 15:09,-0.023307806616545745,0.0008081009760431083,-0.009953970741619167,0.008572389178487657,-0.008597234771627089
2001-06-02 18:04,-0.02328482162153945,0.0007731450052486221,-0.009998896288062937,0.008487024426024168,-0.008600862911920389
2001-06-03 20:59,-0.023257101291199577,0.000739574727828549,-0.0100433247334909,0.008401869125330072,-0.008604764065615635
2001-06-04 23:54,-0.023224597277698465,0.0007074197501155243,-0.01008723374028032,0.008316943387033933,-0.00860896449895825
2001-06-06 02:49,-0.023187261039827916,0.0006767092321801459,-0.010130601151825402,0.008232267492924128,-0.008613490425013007
2001-06-07 05:44,-0.023145043837652566,0.0006474718757306409,-0.010173405001761632,0.008147861889856141,-0.008618367992115912
2001-06-08 08:39,-0.023097896727150007,0.0006197359122370807,-0.010215623523064054,0.008063747183531417,-0.008623623272381916
2001-06-09 11:34,-0.023045770554838446,0.0005935290912814379,-0.010257235157019415,0.007979944132143712,-0.008629282250272867
2001-06-10 14:29,-0.022988615952399587,0.0005688786691395312,-0.010298218562066433,0.0078964736398991,-0.00863537081123018
2001-06-11 17:24,-0.022926383331297977,0.0005458113975975436,-0.010338552622502077,0.007813356750410408,-0.008641914730376087
2001-06-12 20:19,-0.022859022877402314,0.0005243535130080041,-0.010378216457049663,0.0077306146399694535,-0.008648939661287939
2001-06-13 23:14,-0.022786484545612728,0.0005045307255874751,-0.010417189427287159,0.007648268610698062,-0.00865647112484969
2001-06-15 02:09,-0.022708718054498565,0.0004863682089614159,-0.010455451145929879,0.007566340083584015,-0.00866453449818428
2001-06-16 05:04,-0.022625672880950156,0.0004698905899572772,-0.010492981484968137,0.007484850591399239,-0.00867315500367115
2001-06-17 07:59,-0.02253729825484796,0.0004551219386514666,-0.010529760583653815,0.007403821771507552,-0.008682357698053183
2001-06-18 10:54,-0.022443543153757618,0.00044208575867163424,-0.010565768856334189,0.007323275358564048,-0.008692167461635932
2001-06-19 13:49,-0.022344356297647996,0.00043080497775807233,-0.010600987000131484,0.007243233177104868,-0.008702608987584282
2001-06-20 16:44,-0.022239686143644313,0.00042130193858719647,-0.0106353960024627,0.007163717134036917,-0.008713706771319114
2001-06-21 19:39,-0.022129480880814532,0.0004135983898593716,-0.010668977148399978,0.007084749211024425,-0.008725485100018388
2001-06-22 22:34,-0.022013688424996573,0.0004077154776541544,-0.010701712027867316,0.007006351456778604,-0.008737968042225985
2001-06-24 01:30,-0.021892256413669667,0.0004036737370555713,-0.010733582542671479,0.006928545979252685,-0.008751179437571976
2001-06-25 04:25,-0.021765132200874344,0.0004014930840491298,-0.010764570913365447,0.006851354937745096,-0.008765142886607662
2001-06-26 07:20,-0.021632262852184107,0.00040119280769369825,-0.010794659685941625,0.0067748005349134565,-0.008779881740759082
2001-06-27 10:15,-0.021493595139738052,0.00040279156256987653,-0.01082383173835197,0.006698905008705077,-0.008795419092401896
2001-06-28 13:10,-0.021349075537329572,0.0004063073615067341,-0.010852070286855139,0.00662369062420269,-0.008811777765061595
2001-06-29 16:05,-0.021198650215564066,0.00041175756858940517,-0.010879358892186388,0.006549179665392325,-0.00882898030374174
2001-06-30 19:00,-0.02104226503708908,0.00041915889244830383,-0.010905681465549214,0.006475394426856729,-0.008847048965383127
2001-07-01 21:55,-0.020879865551892043,0.0004285273798328472,-0.010931022274427764,0.006402357205393302,-0.008866005709458325
2001-07-03 00:50,-0.020711396992684573,0.0004398784094698238,-0.010955365948216845,0.006330090291565943,-0.008885872188702494
2001-07-04 03:45,-0.020536804270364455,0.00045322668620869505,-0.010978697483669118,0.006258615961189096,-0.008906669739985563
2001-07-05 06:40,-0.020356031969567104,0.00046858623545482144,-0.011001002250157169,0.006187956466750479,-0.008928419375327009
2001-07-06 09:35,-0.020169024344308544,0.0004859703978916212,-0.011022265994749559,0.006118134028774387,-0.008951141773057128
2001-07-07 12:30,-0.019975725313724553,0.0005053918244923867,-0.011042474847099316,0.0060491708271297765,-0.008974857269126578
2001-07-08 15:25,-0.019776078457907388,0.0005268624718233385,-0.011061615324143738,0.005981088992285692,-0.008999585848568104
2001-07-09 18:20,-0.019570027013852773,0.0005503935976376526,-0.011079674334613545,0.005913910596519989,-0.009025347137111318
2001-07-10 21:15,-0.019357513871508483,0.0005759957567621141,-0.011096639183352006,0.00584765764508078,-0.009052160392954827
2001-07-12 00:10,-0.019138481569939067,0.0006036787972761182,-0.011112497575441336,0.005782352067307647,-0.009080044498697152
2001-07-13 03:05,-0.018912872293611264,0.0006334518569830368,-0.011127237620136215,0.005718015707716292,-0.009109017953428108
2001-07-14 06:00,-0.018680627868791055,0.0006653233601758759,-0.011140847834604036,0.005654670317046092,-0.00913909886498547
2001-07-15 08:55,-0.018441689760076277,0.0006993010146949183,-0.011153317147470133,0.005592337543280057,-0.009170304942375607
2001-07-16 11:50,-0.01819599906705167,0.0007353918092793746,-0.011164634902168291,0.0055310389226360755,-0.009202653488363346
2001-07-17 14:46,-0.017943496521080446,0.0007736020112116253,-0.011174790860095703,0.005470795870535506,-0.009236161392231289
2001-07-18 17:41,-0.017684122482232015,0.0008139371642546141,-0.011183775203571463,0.0054116296725522225,-0.009270845122711206
2001-07-19 20:36,-0.017417816936351964,0.0008564020868812375,-0.01119157853859912,0.005353561475345661,-0.009306720721089339
2001-07-20 23:31,-0.01714451949227693,0.0009010008707960176,-0.011198191897432028,0.005296612277581682,-0.009343803794487533
2001-07-22 02:26,-0.016864169379199247,0.0009477368797475641,-0.011203606740942361,0.0052408029208450835,-0.009382109509321657
2001-07-23 05:21,-0.01657670544418438,0.0009966127486320617,-0.01120781496079247,0.005186154080547194,-0.009421652584939308
2001-07-24 08:16,-0.01628206614984633,0.0010476303828860969,-0.01121080888140977,0.00513268625683265,-0.009462447287438273
2001-07-25 11:11,-0.01598018957218339,0.0011007909581681949,-0.011212581261764169,0.005080419765488722,-0.009504507423667288
2001-07-26 14:06,-0.015671013398576586,0.0011560949203285494,-0.011213125296949072,0.005029374728860904,-0.009547846335410797
2001-07-27 17:01,-0.015354474925964534,0.001213541985663532,-0.0112124346195655,0.004979571066779663,-0.009592476893757857
2001-07-28 19:56,-0.015030511059177099,0.001273131141457981,-0.011210503300910054,0.004931028487499383,-0.009638411493659294
2001-07-29 22:51,-0.014699058309458482,0.001334860646808652,-0.011207325851966736,0.004883766478656897,-0.009685662048670673
2001-07-31 01:46,-0.014360052793161333,0.0013987280337311257,-0.011202897224203846,0.004837804298250105,-0.009734239985885086
2001-08-01 04:41,-0.0140134302306268,0.0014647301085472155,-0.011197212810175404,0.004793160965642277,-0.009784156241055698
2001-08-02 07:36,-0.013659125945250523,0.0015328629535508835,-0.01119026844392871,0.004749855252595373,-0.009835421253908997
2001-08-03 10:31,-0.01329707486273889,0.001603121928951269,-0.011182060401218358,0.004707905674335526,-0.009888044963650111
2001-08-04 13:26,-0.012927211510558277,0.0016755016750907153,-0.011172585399527299,0.004667330480655372,-0.009942036804660529
2001-08-05 16:21,-0.01254947001758201,0.0017499961149360487,-0.011161840597896154,0.004628147647056225,-0.009997405702389472
2001-08-06 19:16,-0.012163784113935995,0.0018265984568400524,-0.011149823596561857,0.004590374865934045,-0.010054160069439306
2001-08-07 22:11,-0.011770087131046027,0.001905301197572833,-0.011136532436405793,0.0045540295378126,-0.010112307801846132
2001-08-09 01:06,-0.011368312001900246,0.0019860961256171292,-0.011121965598213992,0.0045191287626287265,-0.010171856275554544
2001-08-10 04:02,-0.010958391261505517,0.0020689743247307556,-0.011106122001748722,0.004485689331070896,-0.0102328123430902
2001-08-11 06:57,-0.010540257047572985,0.0021539261777670793,-0.011089001004634579,0.004453727715977756,-0.01029518233042646
2001-08-12 09:52,-0.010113841101408071,0.002240941370756356,-0.011070602401058885,0.004423260063797837,-0.010358972034049225
2001-08-13 12:47,-0.00967907476902331,0.002330008897241973,-0.01105092642028898,0.004394302186115171,-0.010424186718217762
2001-08-14 15:42,-0.009235889002471884,0.0024211170628704714,-0.011029973725006574,0.004366869551244452,-0.010490831112422896
2001-08-15 18:37,-0.008784214361405787,0.00251425349023149,-0.011007745409462106,0.004340977275898978,-0.01055890940904226
2001-08-16 21:32,-0.008323981014859795,0.0026094051239449884,-0.01098424299744965,0.0043166401169347874,-0.010628425261192823
2001-08-18 00:27,-0.007855118743266196,0.0027065582359930562,-0.010959468440104416,0.004293872463175285,-0.010699381780780417
2001-08-19 03:22,-0.007377556940701863,0.0028056984312922334,-0.010933424113524791,0.004272688327318834,-0.010771781536746674
2001-08-20 06:17,-0.006891224617365074,0.002906810653505138,-0.010906112816219952,0.004253101337933515,-0.01084562655351311
2001-08-21 09:12,-0.006396050402303474,0.0030098791910836576,-0.01087753776638635,0.004235124731542636,-0.01092091830962041
2001-08-22 12:07,-0.005891962546359327,0.003114887683547868,-0.010847702599012856,0.0042187713448033435,-0.0109976577365671
2001-08-23 15:02,-0.0053788889253791345,0.0032218191279881694,-0.010816611362818945,0.00420405360678321,-0.011075845217841022
2001-08-24 17:57,-0.004856757043653041,0.0033306558857945454,-0.01078426851702615,0.004190983531336867,-0.011155480588148706
2001-08-25 20:52,-0.0043254940376052445,0.00344137968960557,-0.010750678927965506,0.004179572709587038,-0.011236563132839071
2001-08-26 23:47,-0.0037850266797326546,0.003553971650474127,-0.010715847865523662,0.004169832302512147,-0.011319091587521802
2001-08-28 02:42,-0.003235281382793355,0.00366841226524694,-0.010679780999428738,0.0041617730336452035,-0.011403064137879754
2001-08-29 05:37,-0.002676184204246928,0.0037846814241528463,-0.010642484395379535,0.004155405181885669,-0.011488478419674566
2001-08-30 08:32,-0.0021076608509502073,0.003902758418597411,-0.010603964511019097,0.00415073857442876,-0.011575331518945034
2001-08-31 11:27,-0.0015296366841082258,0.004022621949158242,-0.010564228191756297,0.004147782579814376,-0.011663619972396755
2001-09-01 14:22,-0.0009420367244776921,0.004144250133779646,-0.010523282666436564,0.0041465461010993885,-0.011753339767983855
2001-09-02 17:18,-0.00034478565784519044,0.00426762051615729,-0.010481135542866104,0.004147037569156138,-0.011844486345677894
2001-09-03 20:13,0.00026219215925900796,0.0043927100743178325,-0.01043779480318914,0.00414926493610023,-0.011937054598429787
2001-09-04 23:08,0.0008789726935597179,0.0045194952293784365,-0.010393268799124493,0.0041532356688503335,-0.012031038873315577
2001-09-06 02:03,0.0015056322287886636,0.004647951854490722,-0.010347566247061199,0.004158956742823292,-0.012126432972871476
2001-09-07 04:58,0.002142247359165518,0.004778055283960626,-0.010300696223016808,0.004166434635767515,-0.012223230156613488
2001-09-08 07:53,0.0027888949826136576,0.004909780322540445,-0.010252668157461994,0.004175675321736744,-0.012321423142741747
2001-09-09 10:48,0.003445652293710287,0.005043101254889777,-0.010203491830012425,0.004186684265208117,-0.012421004110027532
2001-09-10 13:43,0.004112596776366862,0.005177991855199496,-0.010153177363992454,0.0041994664153462286,-0.012521964699882468
2001-09-11 16:38,0.004789806196241897,0.0053144253969757554,-0.010101735220872302,0.0042140262004167605,-0.012624296018607584
2001-09-12 19:33,0.005477358592884307,0.005452374662978125,-0.01004917619458227,0.004230367522351527,-0.0127279886398215
2001-09-13 22:28,0.0061753322716050375,0.005591811955308524,-0.009995511405706644,0.004248493751468407,-0.012833032607065892
2001-09-15 01:23,0.006883805795077696,0.005732709105645616,-0.009940752295560226,0.004268407721347699,-0.012939417436586508
2001-09-16 04:18,0.007602857974674755,0.005875037485621539,-0.009884910620150279,0.004290111723868655,-0.013047132120289691
2001-09-17 07:13,0.008332567861511332,0.006018768017331328,-0.009827998444028447,0.004313607504407101,-0.013156165128868027
2001-09-18 10:08,0.009073014737248006,0.006163871183980443,-0.0097700281340324,0.004338896257198303,-0.013266504415101927
2001-09-19 13:03,0.00982427810459027,0.006310317040653195,-0.009711012352924452,0.004365978620865603,-0.013378137417325388
2001-09-20 15:58,0.01058643767753362,0.006458075225207385,-0.00965096405292703,0.00439485467411856,-0.013491051063061747
2001-09-21 18:53,0.011359573371330032,0.0066071149692853055,-0.009589896469159542,0.004425523931621976,-0.013605231772824185
2001-09-22 21:48,0.012143765292180989,0.006757405109437939,-0.009527823112979677,0.004457985340038459,-0.013720665464079563
2001-09-24 00:43,0.01293909372665884,0.00690891409835699,-0.009464757765232534,0.004492237274246054,-0.013837337555373835
2001-09-25 03:38,0.013745639130854645,0.0070616100162103,-0.009400714469410196,0.004528277533733657,-0.013955232970616996
2001-09-26 06:34,0.014563482119253823,0.007215460582076016,-0.00933570752472546,0.004566103339175832,-0.014074336143525887
2001-09-27 09:29,0.015392703453338645,0.007370433165469476,-0.009269751479103382,0.004605711329188562,-0.014194631022221526
2001-09-28 12:24,0.016233384029927196,0.007526494797961032,-0.00920286112209229,0.004647097557269302,-0.014316101073981777
2001-09-29 15:19,0.017085604869217917,0.007683612184873279,-0.00913505147770087,0.004690257488920344,-0.01443872929014131
2001-09-30 18:14,0.017949447102601553,0.007841751717063647,-0.009066337797159789,0.004735185998961109,-0.01456249819114605
2001-10-01 21:09,0.018824991960164544,0.008000879482774819,-0.008996735551616758,0.004781877369026906,-0.014687389831748882
2001-10-03 00:04,0.01971232075794975,0.008160961279558404,-0.00892626042476358,0.004830325285258838,-0.014813385806353427
2001-10-04 02:59,0.020611514884937537,0.00832196262626133,-0.00885492830540172,0.0048805228361852694,-0.014940467254498492
2001-10-05 05:54,0.021522655789764332,0.008483848775071936,-0.008782755279948267,0.004932462510795871,-0.015068614866482683
2001-10-06 08:49,0.02244582496717354,0.008646584723620548,-0.008709757624886079,0.004986136196810786,-0.015197808889126412
2001-10-07 11:44,0.02338110394420234,0.00881013522712945,-0.00863595179916185,0.005041535179145117,-0.015328029131668756
2001-10-08 14:39,0.02432857426610557,0.008974464810607874,-0.00856135443653493,0.0050986501385708064,-0.015459254971797254
2001-10-09 17:34,0.025288317482016195,0.009139537781086247,-0.00848598233788086,0.005157471150576784,-0.015591465361807182
2001-10-10 20:29,0.026260415130354917,0.009305318239886982,-0.008409852463452078,0.005217987684429187,-0.01572463883488995
2001-10-11 23:24,0.02724494872395475,0.009471770094920945,-0.008332981925101984,0.005280188602430359,-0.015858753511542964
2001-10-13 02:19,0.02824199973497051,0.009638857073016278,-0.008255387978470391,0.0053440621593824475,-0.015993787106107674
2001-10-14 05:14,0.029251649579491154,0.00980654273225975,-0.008177088015141052,0.005409596002250266,-0.016129716933421606
2001-10-15 08:09,0.03027397960192464,0.009974790474359093,-0.008098099554767771,0.00547677717002993,-0.016266519915591613
2001-10-16 11:04,0.03130907105912288,0.010143563557013343,-0.008018440237177415,0.005545592093820675,-0.016404172588880175
2001-10-17 13:59,0.03235700510425813,0.01031282510629001,-0.007938127814450604,0.005616026597101748,-0.01654265111070416
2001-10-18 16:54,0.033417862770451875,0.010482538129002572,-0.007857180142984903,0.005688065896215146,-0.0166819312667425
2001-10-19 19:50,0.0344917249541597,0.010652665525084998,-0.007775615175542877,0.0057616946010542475,-0.01682198847815075
2001-10-20 22:45,0.03557867239831298,0.010823170099957126,-0.00769345095328948,0.005836896715959498,-0.01696279780887938
2001-10-22 01:40,0.03667878567521824,0.01099401457687697,-0.007610705597821437,0.005913655640820883,-0.017104333973092852
2001-10-23 04:35,0.03779214516923146,0.011165161609276567,-0.007527397303191694,0.005991954172388979,-0.017246571342688567
2001-10-24 07:30,0.0389188310591648,0.011336573793070872,-0.0074435443279349915,0.006071774505791603,-0.01738948395490733
2001-10-25 10:25,0.04005892330051143,0.011508213678946586,-0.007359164987092331,0.006153098236262054,-0.017533045520042756
2001-10-26 13:20,0.0412125016073903,0.011680043784611932,-0.007274277644244664,0.006235906361072277,-0.017677229429234352
2001-10-27 16:15,0.04237964543429673,0.011852026607014711,-0.007188900703553812,0.006320179281676563,-0.017822008762351592
2001-10-28 19:10,0.04356043395761722,0.012024124634517595,-0.007103052601816236,0.006405896806062798,-0.01796735629596075
2001-10-29 22:05,0.04475494605692535,0.012196300359028467,-0.0070167518005328534,0.0064930381513123876,-0.01811324451137321
2001-10-31 01:00,0.04596326029606015,0.012368516288080882,-0.006930016777997539,0.00658158194636839,-0.018259645602772455
2001-11-01 03:55,0.04718545490399146,0.012540734956859884,-0.006842866021408406,0.006671506235011719,-0.01840653148541633
2001-11-02 06:50,0.04842160775547186,0.012712918940169644,-0.00675531801900453,0.006762788479045202,-0.018553873803912237
2001-11-03 09:45,0.049671796351483735,0.01288503086433751,-0.006667391252231555,0.006855405561685079,-0.018701643940561792
2001-11-04 12:40,0.05093609779948052,0.013057033419051213,-0.0065791041879394736,0.006949333791159824,-0.018849813023772737
2001-11-05 15:35,0.052214588793426206,0.01322888936912384,-0.00649047527061576,0.007044548904515103,-0.018998351936534028
2001-11-06 18:30,0.053507345593650765,0.013400561566184941,-0.006401522914656229,0.007141026071626216,-0.019147231324953946
2001-11-07 21:25,0.054814444006476684,0.013572012960286865,-0.006312265496679709,0.007238739899413031,-0.019296421606851633
2001-11-09 00:20,0.056135959363713905,0.013743206611434286,-0.006222721347884043,0.007337664436264071,-0.01944589298041065
2001-11-10 03:15,0.05747196650191265,0.01391410570101903,-0.006132908746452972,0.00743777317666066,-0.019595615432878306
2001-11-11 06:10,0.0588225397414594,0.014084673543164793,-0.00604284591001312,0.007539039066005801,-0.019745558749316668
2001-11-12 09:06,0.06018775286551648,0.014254873595979274,-0.005952550988142855,0.007641434505657263,-0.019895692521402497
2001-11-13 12:01,0.06156767909874274,0.014424669472700227,-0.005862042054941386,0.007744931358158329,-0.02004598615626535
2001-11-14 14:56,0.06296239108588256,0.014594024952742028,-0.005771337101655394,0.007849500952671912,-0.02019640888537003
2001-11-15 17:51,0.06437196087017331,0.01476290399263316,-0.005680454029369168,0.00795511409061278,-0.020346929773434944
2001-11-16 20:46,0.06579645987159845,0.01493127073684234,-0.005589410641760596,0.00806174105147777,-0.020497517727385367
2001-11-17 23:41,0.06723595886497845,0.015099089528489179,-0.0054982246379259424,0.00816935159887295,-0.0206481415053377
2001-11-19 02:36,0.06869052795792834,0.015266324919938332,-0.005406913605274536,0.008277914986737437,-0.02079876972561416
2001-11-20 05:31,0.07016023656862955,0.01543294168326647,-0.005315495012500879,0.008387399965758264,-0.020949370875779305
2001-11-21 08:26,0.07164515340350741,0.015598904820609737,-0.005223986202629925,0.008497774789982052,-0.021099913321704154
2001-11-22 11:21,0.07314534643474985,0.015764179574378576,-0.0051324043861440405,0.008609007223615685,-0.021250365316647844
2001-11-23 14:16,0.07466088287766552,0.015928731437338108,-0.005040766634193415,0.008721064548015077,-0.021400695010353736
2001-11-24 17:11,0.07619182916797886,0.016092526162558782,-0.004949089871887994,0.008833913568866435,-0.02155087045816583
2001-11-25 20:06,0.07773825093893565,0.016255529773221214,-0.004857390871680878,0.008947520623548939,-0.02170085963014972
2001-11-26 23:01,0.07930021299833298,0.016417708572283453,-0.004765686246838988,0.009061851588685194,-0.021850630420226152
2001-11-28 01:56,0.08087777930542117,0.016579029152000765,-0.004673992445007777,0.009176871887873075,-0.02200015065530837
2001-11-29 04:51,0.08247101294770104,0.01673945840329814,-0.004582325741870407,0.00929254649959879,-0.02214938810444243
2001-11-30 07:46,0.08407997611761485,0.016898963524990138,-0.004490702234905041,0.009408839965328139,-0.02229831048794661
2001-12-01 10:41,0.08570473008915802,0.017057512032849345,-0.004399137837240434,0.00952571639777647,-0.022446885486549897
2001-12-02 13:36,0.08734533519435636,0.017215071768512853,-0.004307648271616728,0.009643139489349768,-0.02259508075051995
2001-12-03 16:31,0.08900185079971057,0.01737161090823467,-0.0042162490644472445,0.00976107252076231,-0.02274286390878795
2001-12-04 19:26,0.09067433528253566,0.017527097971473088,-0.004124955539988507,0.009879478369823152,-0.02289020257805917
2001-12-05 22:22,0.09236284600719231,0.01768150182931017,-0.004033782814620758,0.009998319520388389,-0.023037064371906807
2001-12-07 01:17,0.09406743930132273,0.017834791712710817,-0.0039427457912355295,0.010117558071484197,-0.02318341690985519
2001-12-08 04:12,0.09578817043194524,0.01798693722060404,-0.003851859153740613,0.010237155746588162,-0.023329227826436448
2001-12-09 07:07,0.09752509358153899,0.01813790832779734,-0.0037611373616768407,0.010357073903074934,-0.023474464780229236
2001-12-10 10:02,0.09927826182405786,0.01828767539271413,-0.003670594644953706,0.010477273541818984,-0.023619095462870505
2001-12-11 12:57,0.10104772710089864,0.0184362091649548,-0.0035802449987032917,0.010597715316953504,-0.023763087608039878
2001-12-12 15:52,0.10283354019682703,0.018583480792678422,-0.0034901021782553065,0.010718359545782406,-0.023906409000413097
2001-12-13 18:47,0.1046357507158844,0.018729461829805054,-0.0034001796942341386,0.010839166218844152,-0.02404902748458416
2001-12-14 21:42,0.10645440705721906,0.01887412424303119,-0.003310490807782146,0.01096009501012054,-0.024190910973947884
2001-12-16 00:37,0.10828955639095258,0.01901744041866496,-0.0032210485259068188,0.011081105287394217,-0.02433202745954888
2001-12-17 03:32,0.11014124463400143,0.019159383169272463,-0.0031318655969563847,0.011202156122747007,-0.02447234501888758
2001-12-18 06:27,0.11200951642585236,0.019299925740132916,-0.003042954506227184,0.011323206303195159,-0.024611831824680252
2001-12-19 09:22,0.11389441510441149,0.01943904181550984,-0.0029543274716975296,0.011444214341466682,-0.02475045615357939
2001-12-20 12:17,0.1157959826817713,0.019576705524723986,-0.002865996439898431,0.01156513848690614,-0.024888186394839133
2001-12-21 15:12,0.11771425982003597,0.019712891448037423,-0.0027779730819152432,0.011685936736514201,-0.025024991058934316
2001-12-22 18:07,0.11964928580714121,0.01984757462234099,-0.00269026878952593,0.011806566846112521,-0.025160838786124434
2001-12-23 21:02,0.12160109853269407,0.019980730546646376,-0.0026028946714754878,0.011926986341633562,-0.02529569835496241
2001-12-24 23:57,0.12356973446383976,0.02011233518738061,-0.0025158615498880998,0.012047152530531516,-0.025429538690745306
2001-12-26 02:52,0.12555522862115695,0.02024236498348254,-0.002429179956818477,0.012167022513310963,-0.025562328873904767
2001-12-27 05:47,0.12755761455459086,0.02037079685129909,-0.0023428601309435117,0.012286553195169967,-0.02569403814833436
2001-12-28 08:42,0.12957692431944706,0.020497608189282767,-0.002256912014394135,0.012405701297755992,-0.02582463592965377
2001-12-29 11:38,0.13161318845238612,0.020622776882484064,-0.0021713452497317716,0.0125244233710262,-0.02595409181340183
2001-12-30 14:33,0.1336664359475396,0.020746281306845915,-0.0020861691770651895,0.012642675805216923,-0.026082375583164976
2001-12-31 17:28,0.1357366942326579,0.020868100333292998,-0.0020013928313128634,0.01276041484291189,-0.026209457218631733
2002-01-01 20:23,0.13782398914529115,0.020988213331615477,-0.0019170249396114995,0.012877596591206589,-0.026335306903571432
2002-01-02 23:18,0.1399283449091336,0.02110660017415289,-0.0018330739188675785,0.012994177033971164,-0.0264598950337421
2002-01-04 02:13,0.14204978411035668,0.02122324123926873,-0.0017495478734578032,0.013110112044199599,-0.026583192224715228
2002-01-05 05:08,0.14418832767409237,0.021338117414622382,-0.0016664545930756957,0.013225357396448562,-0.026705169319623703
2002-01-06 08:03,0.14634399484098673,0.02145121010023464,-0.0015838015507259277,0.013339868779359033,-0.026825797396826542
2002-01-07 10:58,0.1485168031438607,0.021562501211347437,-0.0015015959008670542,0.013453601808257607,-0.026945047777489878
2002-01-08 13:53,0.15070676838447739,0.021671973181077366,-0.0014198444777033317,0.01356651203783419,-0.02706289203308162
2002-01-09 16:48,0.15291390461042473,0.021779608962863295,-0.0013385537936251562,0.013678554974892168,-0.027179301992778574
2002-01-10 19:43,0.15513822409211944,0.021885392032707437,-0.0012577300377998226,0.013789686091166797,-0.027294249750783588
2002-01-11 22:38,0.1573797372999336,0.021989306391210637,-0.0011773790749115953,0.01389986083620899,-0.027407707673550975
2002-01-13 01:33,0.15963845288147904,0.022091336565402294,-0.0010975064440514187,0.014009034650331254,-0.027519648406919336
2002-01-14 04:28,0.1619143776389701,0.022191467610361927,-0.001018117357759243,0.01411716297760739,-0.027630044883146437
2002-01-15 07:23,0.16420751650683196,0.022289685110639543,-0.0009392167012130404,0.014224201278930808,-0.027738870327851717
2002-01-16 10:18,0.1665178725293619,0.02238597518146698,-0.0008608090315717597,0.014330105045118034,-0.027846098266855416
2002-01-17 13:13,0.1688454468386171,0.022480324469766805,-0.0007828985774669533,0.014434829810059956,-0.02795170253292034
2002-01-18 16:08,0.1711902386324423,0.022572720154956954,-0.0007054892386449234,0.014538331163914826,-0.028055657272390636
2002-01-19 19:03,0.17355224515267703,0.02266314994955123,-0.0006285845857597946,0.014640564766338314,-0.02815793695172714
2002-01-20 21:58,0.17593146166354054,0.02275160209955811,-0.0005521878603159964,0.014741486359748077,-0.02825851636393763
2002-01-22 00:54,0.17832788143020367,0.022838065384676785,-0.00047630197476108624,0.014841051782617935,-0.028357370634900552
2002-01-23 03:49,0.18074149569755382,0.022922529118292637,-0.0004009295127279794,0.014939216982797921,-0.028454475229580698
2002-01-24 06:44,0.18317229366915333,0.023004983147272225,-0.0003260727294262782,0.015035938030855988,-0.028549805958134864
2002-01-25 09:39,0.1856202624864304,0.02308541785156058,-0.0002517335521818008,0.01513117113343878,-0.02864333898190831
2002-01-26 12:34,0.18808538720801252,0.023163824143577486,-0.00017791358112649938,0.01522487264664328,-0.028735050819315634
2002-01-27 15:29,0.1905676507893862,0.023240193467420907,-0.00010461409003282435,0.015316999089402253,-0.028824918351612598
2002-01-28 18:24,0.19306703406267367,0.023314517797871477,-3.183602729816236e-05,0.015407507156871716,-0.028912918828548878
2002-01-29 21:19,0.1955835157167085,0.023386789639204916,4.041998292592108e-05,0.015496353733822025,-0.028999029873907532
2002-01-31 00:14,0.1981170722773254,0.023457002023810153,0.00011215363945795559,0.015583495908025644,-0.02908322949092602
2002-02-01 03:09,0.20066767808789576,0.02352514851061763,0.00018336496266641716,0.01566889098363879,-0.029165496067599238
2002-02-02 06:04,0.20323530529011427,0.023591223183336115,0.0002540542929050076,0.015752496494571888,-0.029245808381862692
2002-02-03 08:59,0.20581992380504197,0.023655220648502777,0.00032422228880481414,0.01583427021784553,-0.029324145606655687
2002-02-04 11:54,0.20842150131441198,0.02371713603334566,0.00039386992542428216,0.015914170186927187,-0.029400487314862125
2002-02-05 14:49,0.2110400032421992,0.02377696498346201,0.0004629984922576418,0.015992154705045152,-0.02947481348412932
2002-02-06 17:44,0.21367539273649264,0.02383470366031387,0.0005316095911039442,0.016068182358475652,-0.02954710450156356
2002-02-07 20:39,0.21632763065157565,0.023890348738541605,0.0005997051337952603,0.01614221202979696,-0.029617341168299616
2002-02-08 23:34,0.21899667553040814,0.023943897403099892,0.0006672873397893988,0.016214202911111003,-0.029685504703947478
2002-02-10 02:29,0.22168248358728773,0.02399534734621523,0.0007343587336234355,0.0162841145172224,-0.02975157675091053
2002-02-11 05:24,0.22438500869088326,0.024044696764169395,0.0008009221422335851,0.01635190669877583,-0.029815539378578417
2002-02-12 08:19,0.2271042023475457,0.024091944353910183,0.0008669806921404767,0.016417539655345134,-0.029877375087391515
2002-02-13 11:14,0.22984001368493706,0.024137089309490933,0.0009325378065013559,0.016480973948470118,-0.029937066812777382
2002-02-14 14:10,0.23259238943597393,0.024180131318342582,0.000997597202031594,0.016542170514638,-0.029994597928958096
2002-02-15 17:05,0.23536127392309647,0.024221070557379352,0.0010621628857962456,0.01660109067820452,-0.030049952252628
2002-02-16 20:00,0.23814660904286444,0.024259907688941207,0.001126239151873383,0.016657696164250804,-0.030103114046501057
2002-02-17 22:55,0.24094833425088918,0.024296643856575224,0.0011898305778908526,0.016711949111372505,-0.03015406802272793
2002-02-19 01:50,0.24376638654710575,0.024331280680658766,0.001252942021438233,0.016763812084396243,-0.030202799346181506
2002-02-20 04:45,0.2466007004613862,0.024363820253866405,0.0013155786163552424,0.016813248087019676,-0.030249293637610634
2002-02-21 07:40,0.2494512080395343,0.02439426513648442,0.001377745768899605,0.016860220574372226,-0.030293536976662594
2002-02-22 10:35,0.2523178388295572,0.024422618351573486,0.001439449153792979,0.01690469346548958,-0.03033551590477152
2002-02-23 13:30,0.2552005198684267,0.024448883379985433,0.001500694710152562,0.016946631155702233,-0.030375217427916212
2002-02-24 16:25,0.25809917566908624,0.02447306415523392,0.001561488637303301,0.016985998528929864,-0.03041262901924295
2002-02-25 19:20,0.2610137282078824,0.024495165058222967,0.0016218373904778264,0.017022760969879824,-0.030447738621555795
2002-02-26 22:15,0.26394409691242243,0.02451519091183781,0.0016817476764048912,0.017056884376146542,-0.030480534649674054
2002-02-28 01:10,0.2668901986497171,0.0245331469753983,0.0017412264487863868,0.017088335170205353,-0.03051100599265468
2002-03-01 04:05,0.26985194771479065,0.02454903893897966,0.001800280903667269,0.01711708031129899,-0.03053914201588186
2002-03-02 07:00,0.27282925581965545,0.024562872917603885,0.0018589184746998846,0.017143087307212417,-0.030564932563022562
2002-03-03 09:55,0.27582203208268896,0.024574655445303427,0.0019171468283041872,0.017166324225931177,-0.03058836795784774
2002-03-04 12:50,0.2788301830184118,0.024584393469061827,0.0019749738587267664,0.017186759707181073,-0.030609439005920114
2002-03-05 15:45,0.2818536125277075,0.02459209434263407,0.0020324076830014783,0.01720436297384418,-0.03062813699614788
2002-03-06 18:40,0.28489222188836977,0.02459776582024884,0.0020894566358110114,0.017219103843246944,-0.030644453702204175
2002-03-07 21:35,0.2879459097462031,0.024601416050198176,0.002146129264257281,0.017230952738319268,-0.030658381383813528
2002-03-09 00:30,0.29101457210641996,0.024603053568315745,0.0022024343225365076,0.0172398806986169,-0.030669912787904215
2002-03-10 03:26,0.2940981023255173,0.024602687291348672,0.002258380766526331,0.017245859391207517,-0.03067904114962737
2002-03-11 06:21,0.2971963911036384,0.024600326510224896,0.0023139777482855187,0.017248861121413668,-0.030685760193243067
2002-03-12 09:16,0.3003093264772656,0.02459598088322123,0.002369234610468179,0.017248858843411007,-0.03069006413287345
2002-03-13 12:11,0.3034367938124391,0.024589660429034037,0.0024241608806561277,0.017245826170677037,-0.03069194767312294
2002-03-14 15:06,0.3065786757983886,0.024581375519757274,0.00247876626561154,0.017239737386287774,-0.030691406009566886
2002-03-15 18:01,0.3097348524416194,0.02457113687377073,0.002533060645452629,0.01723056745305801,-0.030688434829107637
2002-03-16 20:56,0.31290520106045,0.024558955548542226,0.0025870540677541878,0.01721829202352235,-0.0306830303101997
2002-03-17 23:51,0.3160895962800405,0.024544842933347587,0.0026407567415773596,0.01720288744975311,-0.03067518912294347
2002-03-19 02:46,0.31928791002779316,0.024528810741912415,0.002694179031428495,0.017184330793012296,-0.030664908429048822
2002-03-20 05:41,0.32250001152936264,0.02451087100497788,0.0027473314511538977,0.017162599833233406,-0.030652185881668303
2002-03-21 08:36,0.32572576730499836,0.024491036062796595,0.0028002246577689214,0.017137673078331278,-0.030637019625101382
2002-03-22 11:31,0.32896504116641967,0.024469318557559946,0.002852869445226487,0.017109529773334683,-0.030619408294369363
2002-03-23 14:26,0.3322176942142186,0.02444573142576248,0.002905276738129124,0.017078149909340617,-0.030599351014662393
2002-03-24 17:21,0.3354835848356362,0.024420287890505925,0.002957457585383183,0.01704351423228538,-0.03057684740065875
2002-03-25 20:16,0.3387625687029098,0.024393001453747704,0.003009423153802551,0.017005604251530547,-0.03055189755571769
2002-03-26 23:11,0.34205449877207195,0.02436388588849669,0.0030611847216620997,0.016964402248260034,-0.03052450207094539
2002-03-28 02:06,0.3453592252822491,0.02433295523096091,0.0031127536722044616,0.016919891283685696,-0.030494662024136365
2002-03-29 05:01,0.34867659575544774,0.024300223772650925,0.003164141487103136,0.016872055207058218,-0.030462378978589846
2002-03-30 07:56,0.35200645499687166,0.02426570605244228,0.003215359739885598,0.01682087866348013,-0.03042765498180235
2002-03-31 10:51,0.3553486450956483,0.02422941684860204,0.003266420089316815,0.01676634710151994,-0.030390492564038182
2002-04-01 13:46,0.3587030054262046,0.024191371170781597,0.003317334272750423,0.01670844678062066,-0.030350894736776605
2002-04-02 16:42,0.3620693726500074,0.024151584251981488,0.003368114099445981,0.016647164778304708,-0.03030886499103931
2002-04-03 19:37,0.36544758071787053,0.024110071540491603,0.003418771443858286,0.016582488997169263,-0.030264407295597377
2002-04-04 22:32,0.36883746087282954,0.02406684869180947,0.0034693182389021054,0.01651440817166968,-0.03021752609505824
2002-04-06 01:27,0.3722388416534148,0.02402193156054275,0.003519766469192012,0.016442911874690658,-0.030168226307836176
2002-04-07 04:22,0.375651548897531,0.0239753361922984,0.00357012816426467,0.0163679905238997,-0.030116513324004546
2002-04-08 07:17,0.37907540574681947,0.023927078815562986,0.0036204153917837427,0.016289635387882462,-0.03006239300303259
2002-04-09 10:12,0.3825102326515467,0.02387717583357788,0.003670640250731449,0.016207838592056725,-0.030005871671407166
2002-04-10 13:07,0.385955847376017,0.023825643816213833,0.0037208148645902876,0.01612259312436263,-0.02994695612014116
2002-04-11 16:02,0.3894120650045064,0.023772499491848446,0.0037709513745173198,0.01603389284072724,-0.029885653602168757
2002-04-12 18:57,0.3928786979477208,0.023717759739250836,0.003821061932514698,0.01594173247030136,-0.029821971829630062
2002-04-13 21:52,0.39635555594981636,0.023661441579476625,0.0038711586945993776,0.015846107620464567,-0.029755918971044473
2002-04-15 00:47,0.39984244609585895,0.023603562167779497,0.0039212538139745436,0.015747014781600947,-0.029687503648377214
2002-04-16 03:42,0.4033391728199306,0.0235441387855401,0.003971359434207764,0.01564445133163714,-0.02961673493399572
2002-04-17 06:37,0.406845537913714,0.023483188832218335,0.004021487682416997,0.01553841554034514,-0.029543622347521004
2002-04-18 09:32,0.4103613405355493,0.023420729817334045,0.004071650662467887,0.015428906573409285,-0.029468175852575072
2002-04-19 12:27,0.41388637722017396,0.023356779352476053,0.004121860448187959,0.015315924496248207,-0.02939040585342182
2002-04-20 15:22,0.4174204418888441,0.023291355143348253,0.004172129076596538,0.015199470277599735,-0.02931032319150867
2002-04-21 18:17,0.42096332586009155,0.023224474981853656,0.00422246854115832,0.015079545792859576,-0.02922793914190544
2002-04-22 21:12,0.42451481786098366,0.023156156738220548,0.004272890785059748,0.014956153827174946,-0.02914326540964413
2002-04-24 00:07,0.4280747040389248,0.02308641835317669,0.00432340769451439,0.014829298078292329,-0.02905631412596103
2002-04-25 03:02,0.43164276797399415,0.023015277830172588,0.004374031092098184,0.014698983159156263,-0.028967097844442034
2002-04-26 05:58,0.4352187906918591,0.022942753227659773,0.0044247727301201,0.014565214600257628,-0.028875629537071935
2002-04-27 08:53,0.4388025506771339,0.022868862651428068,0.0044756442840279236,0.014427998851733542,-0.028781922590192653
2002-04-28 11:48,0.44239382388740045,0.02279362424700353,0.004526657345856729,0.014287343285211293,-0.028685990800366185
2002-04-29 14:43,0.4459923837677108,0.022717056192112676,0.004577823417720034,0.01414325619540005,-0.028587848370148432
2002-04-30 17:38,0.44959800126556815,0.022639176689218214,0.004629153905346493,0.013995746801430405,-0.028487509903775913
2002-05-01 20:33,0.4532104448466001,0.022560003958124936,0.004680660111669021,0.013844825247932457,-0.028384990402760792
2002-05-02 23:28,0.4568294805106138,0.022479556228665733,0.004732353230464004,0.013690502605862395,-0.028280305261404452
2002-05-04 02:23,0.4604548718082917,0.022397851733467537,0.0047842443400491624,0.013532790873068308,-0.028173470262224283
2002-05-05 05:18,0.4640863798583896,0.022314908700801214,0.004836344397038794,0.013371702974597818,-0.028064501571298542
2002-05-06 08:13,0.4677237633654798,0.022230745347520914,0.00488866423016265,0.013207252762746813,-0.02795341573353064
2002-05-07 11:08,0.47136677863822574,0.02214537987209458,0.00494121453414912,0.013039455016847362,-0.02784022966783392
2002-05-08 14:03,0.4750151796082334,0.022058830447729747,0.004994005863678291,0.01286832544279383,-0.027724960662238
2002-05-09 16:58,0.47866871784934184,0.021971115215600245,0.005047048627404554,0.012693880672311461,-0.027607626368922018
2002-05-10 19:53,0.4823271425975718,0.0218822522781729,0.00510035308205601,0.012516138261957847,-0.02748824479917021
2002-05-11 22:48,0.4859902007715515,0.02179225969264155,0.0051539293266101086,0.012335116691863955,-0.027366834318256237
2002-05-13 01:43,0.4896576369934091,0.0217011554644724,0.0052077872965496826,0.012150835364216607,-0.02724341364025975
2002-05-14 04:38,0.4933291936103542,0.021608957541058425,0.0052619367582041054,0.011963314601469523,-0.027118001822808248
2002-05-15 07:33,0.4970046107166268,0.02151568380549431,0.005316387303175043,0.011772575644299794,-0.02699061826175735
2002-05-16 10:28,0.500683626176077,0.021421352070468427,0.005371148342853231,0.011578640649295577,-0.02686128268580237
2002-05-17 13:23,0.5043659756452343,0.021325980072279007,0.0054262291030268625,0.011381532686382756,-0.026730015151027166
2002-05-18 16:18,0.5080513925969091,0.021229585464975886,0.0054816386185853674,0.011181275735987345,-0.026596836035391157
2002-05-19 19:14,0.5117396083443074,0.02113218581463294,0.0055373857283218045,0.010977894685936143,-0.026461766033156715
2002-05-20 22:09,0.5154303520657086,0.02103379859375117,0.005593479069835979,0.010771415328091123,-0.026324826149256464
2002-05-22 01:04,0.5191233508295624,0.020934441175800768,0.005649927074540682,0.010561864354727328,-0.026186037693608166
2002-05-23 03:59,0.5228183296202267,0.020834130829898358,0.005706737962775776,0.010349269354640873,-0.02604542227537028
2002-05-24 06:54,0.5265150113641593,0.020732884715628248,0.005763919739031568,0.010133658808999108,-0.025903001797146934
2002-05-25 09:49,0.5302131169565573,0.02063071987800968,0.00582148018728227,0.00991506208693179,-0.02575879844914459
2002-05-26 12:44,0.5339123652886598,0.02052765324260837,0.005879426866437859,0.009693509440854044,-0.02561283470327359
2002-05-27 15:39,0.5376124732753955,0.020423701610802272,0.0059377671059095,0.009469032001536627,-0.02546513330720894
2002-05-28 18:34,0.5413131558836334,0.020318881655198823,0.005996508001298112,0.009241661772912343,-0.025315717278401463
2002-05-29 21:29,0.5450141261608996,0.02021320991520923,0.006055656410204068,0.009011431626624822,-0.025164609898047394
2002-05-31 00:24,0.5487150952645914,0.020106702792781126,0.006115218948162408,0.008778375296319724,-0.025011834705015758
2002-06-01 03:19,0.5524157724916893,0.019999376548293712,0.006175201984706523,0.0085425273716788,-0.024857415489736346
2002-06-02 06:14,0.556115865308956,0.01989124729661631,0.006235611639561052,0.008303923292198256,-0.024701376288049637
2002-06-03 09:09,0.559815079383622,0.019782331003334222,0.006296453778968487,0.00806259934071235,-0.02454374137502093
2002-06-04 12:04,0.5635131186145557,0.01967264348114373,0.006357734012150687,0.00781859263666343,-0.024384535258720266
2002-06-05 14:59,0.5672096851639108,0.019562200386418496,0.006419457687907575,0.007571941129119651,-0.02422378267397035
2002-06-06 17:54,0.5709044794892411,0.01945101721595069,0.006481629891356162,0.007322683589542474,-0.024061508576064275
2002-06-07 20:49,0.5745972003761288,0.01933910930386678,0.006544255440812163,0.0070708596043016145,-0.023897738134453162
2002-06-08 23:44,0.5782875449711729,0.01922649181872542,0.006607338884814344,0.006816509566949257,-0.02373249672641206
2002-06-10 02:39,0.581975208815604,0.019113179760790862,0.006670884499298323,0.006559674670236791,-0.023565809930673583
2002-06-11 05:34,0.5856598858791948,0.0189991879594944,0.006734896284916598,0.006300396897897777,-0.023397703521046417
2002-06-12 08:30,0.589341268594729,0.018884531071077456,0.006799377964510918,0.0060387190161803675,-0.023228203460008187
2002-06-13 11:25,0.5930190478928798,0.01876922357642256,0.006864332980737839,0.005774684565142005,-0.023057335892280827
2002-06-14 14:20,0.5966929132375414,0.01865327977907348,0.006929764493848717,0.0055083378497031155,-0.022885127138389014
2002-06-15 17:15,0.6003625526615978,0.018536713803445078,0.00699567537962735,0.005239723930464263,-0.02271160368820286
2002-06-16 20:10,0.6040276528031312,0.01841953959322637,0.0070620682274861735,0.004968888614287001,-0.02253679219446742
2002-06-17 23:05,0.607687898942056,0.018301770909977276,0.0071289453387240395,0.0046958784446421015,-0.02236071946632078
2002-06-19 02:00,0.6113429750371738,0.01818342133192156,0.007196308724946178,0.004420740691726592,-0.022183412462802678
2002-06-20 04:55,0.6149925637636875,0.01806450425293553,0.007264160106649924,0.004143523342349006,-0.02200489828635338
2002-06-21 07:50,0.6186363465510265,0.017945032881738987,0.007332500911974051,0.0038642750895954772,-0.021825204176311834
2002-06-22 10:45,0.622274003621241,0.017825020241281603,0.007401332275620717,0.0035830453222599895,-0.021644357502401512
2002-06-23 13:40,0.6259052140276409,0.01770447916833525,0.007470655037942309,0.0032998841140643165,-0.021462385758222173
2002-06-24 16:35,0.6295296556939346,0.017583422313286506,0.0075404697442028115,0.003014842212650984,-0.0212793165547359
2002-06-25 19:30,0.6331470054537238,0.017461862140134225,0.007610776644010844,0.002727971028362544,-0.021095177613756535
2002-06-26 22:25,0.6367569390903867,0.017339810926692033,0.007681575690927152,0.0024393226228063905,-0.02090999676144186
2002-06-28 01:20,0.6403591313773478,0.017217280764997255,0.007752866542248181,0.002148949697207747,-0.020723801921790803
2002-06-29 04:15,0.643953256118719,0.017094283561926462,0.007824648558966092,0.0018569055805542634,-0.020536621110147358
2002-06-30 07:10,0.6475389861903094,0.016970831040020014,0.007896920805908446,0.0015632442175353076,-0.02034848242671319
2002-07-01 10:05,0.6511159935809914,0.01684693473851509,0.007969682052056434,0.001268020156278582,-0.020159414050070733
2002-07-02 13:00,0.654683949434463,0.016722606014587034,0.00804293077104546,0.0009712885358838033,-0.01996944423071636
2002-07-03 15:55,0.6582425240912555,0.016597856044805105,0.008116665141845648,0.000673105073768214,-0.019778601284612955
2002-07-04 18:50,0.661791387131244,0.016472695826793136,0.008190883049628818,0.00037352605280548123,-0.019586913586749508
2002-07-05 21:46,0.6653302074163375,0.01634713618110733,0.008265582086816638,7.26083082869533e-05,-0.019394409564726222
2002-07-07 00:41,0.6688586531335985,0.016221187753322465,0.008340759554315895,-0.00022959078531206711,-0.019201117692353695
2002-07-08 03:36,0.672376391838647,0.016094861016331723,0.008416412462939546,-0.0005330133277473489,-0.01900706648327443
2002-07-09 06:31,0.6758830904993915,0.015968166272858488,0.008492537535014638,-0.0008376009066010451,-0.018812284484606638
2002-07-10 09:26,0.6793784155400651,0.01584111365818114,0.008569131206178172,-0.0011432946110547515,-0.018616800270611914
2002-07-11 12:21,0.6828620328855646,0.015713713143070806,0.008646189627361828,-0.0014500350458352684,-0.018420642436388947
2002-07-12 15:16,0.6863336080060871,0.015585974536941605,0.008723708666965799,-0.0017577623453309404,-0.01822383959159428
2002-07-13 18:11,0.6897928059620475,0.015457907491214127,0.008801683913222398,-0.0020664161878733156,-0.018026420354192545
2002-07-14 21:06,0.6932392914493115,0.015329521502890422,0.008880110676751117,-0.0023759358101849565,-0.017828413344235322
2002-07-16 00:01,0.6966727288446076,0.015200825918344908,0.008958983993302347,-0.002686260021977138,-0.017629847177677717
2002-07-17 02:56,0.7000927822513555,0.015071829937321578,0.009038298626696,-0.0029973272207167723,-0.017430750460219864
2002-07-18 05:51,0.703499115545601,0.01494254261714978,0.009118049071949033,-0.0033090754065300404,-0.017231151781192864
2002-07-19 08:46,0.7068913924222994,0.014812972877166167,0.009198229558596116,-0.0036214421972630972,-0.017031079707475704
2002-07-20 11:41,0.710269276441805,0.014683129503350456,0.009278834054203114,-0.003934364843682023,-0.016830562777452873
2002-07-21 14:36,0.7136324310766045,0.014553021153170084,0.009359856268072508,-0.00424778024481344,-0.016629629495011636
2002-07-22 17:31,0.7169805197582734,0.01442265636063495,0.00944128965514153,-0.004561624963419622,-0.016428308323580543
2002-07-23 20:26,0.7203132059246564,0.01429204354156119,0.009523127420073746,-0.004875835241605203,-0.0162266276802111
2002-07-24 23:21,0.7236301530672586,0.014161190999042176,0.009605362521542204,-0.0051903470165511265,-0.016024615929703754
2002-07-26 02:16,0.7269310247788374,0.01403010692912746,0.009687987676706401,-0.005505095936370767,-0.015822301378779553
2002-07-27 05:11,0.7302154848011955,0.01389879942670667,0.009770995365880934,-0.0058200173760851875,-0.015619712270299256
2002-07-28 08:06,0.733483197073149,0.013767276491599714,0.00985437783739676,-0.006135046453711407,-0.015416876777531226
2002-07-29 11:02,0.7367338257787164,0.013635546034848126,0.009938127112655223,-0.0064501180464647465,-0.015213822998467443
2002-07-30 13:57,0.7399670353953849,0.013503615885213576,0.010022234991371795,-0.006765166807057334,-0.015010578950196023
2002-07-31 16:52,0.7431824907426537,0.013371493795871804,0.01010669305701354,-0.0070801271801087945,-0.01480717256331978
2002-08-01 19:47,0.7463798570306732,0.013239187451309895,0.010191492682426397,-0.007394933418647831,-0.014603631676432322
2002-08-02 22:42,0.7495587999090044,0.013106704474421554,0.010276625035651937,-0.0077095196007034295,-0.01439998403065105
2002-08-04 01:37,0.7527189855155689,0.012974052433797668,0.010362081085935164,-0.008023819645988459,-0.014196257264203213
2002-08-05 04:32,0.7558600805256985,0.012841238851212668,0.010447851609920712,-0.008337767332663594,-0.013992478907072104
2002-08-06 07:27,0.7589817522013115,0.012708271209304081,0.010533927198037779,-0.008651296314179747,-0.013788676375701435
2002-08-07 10:22,0.7620836684401961,0.012575156959443098,0.010620298261072067,-0.008964340136193807,-0.013584876967760317
2002-08-08 13:17,0.7651654978254036,0.012441903529795035,0.010706955036924565,-0.009276832253553857,-0.013381107856969669
2002-08-09 16:12,0.7682269096747201,0.012308518333567706,0.010793887597556652,-0.009588706047346802,-0.013177396087991655
2002-08-10 19:07,0.7712675740902653,0.012175008777442976,0.010881085856119493,-0.009899894842009468,-0.012973768571380488
2002-08-11 22:02,0.7742871620080786,0.012041382270196199,0.0109685395742661,-0.010210331922485466,-0.012770252078603828
2002-08-13 00:57,0.7772853452478798,0.011907646231491743,0.01105623836964819,-0.010519950551441878,-0.012566873237123147
2002-08-14 03:52,0.78026179656283,0.011773808100859796,0.011144171723593131,-0.010828683986525534,-0.012363658525544718
2002-08-15 06:47,0.7832161896893228,0.011639875346850681,0.01123232898896033,-0.011136465497656428,-0.012160634268840328
2002-08-16 09:42,0.7861481993968626,0.011505855476360766,0.011320699398177682,-0.011443228384361293,-0.01195782663363354
2002-08-17 12:37,0.7890575015379487,0.011371756044131438,0.011409272071454923,-0.011748905993134148,-0.011755261623558114
2002-08-18 15:32,0.7919437730979818,0.011237584662416557,0.011498036025172853,-0.012053431734821873,-0.01155296507468712
2002-08-19 18:27,0.7948066922451897,0.011103349010815985,0.01158698018044689,-0.012356739102030626,-0.011350962651033875
2002-08-20 21:22,0.7976459383805512,0.010969056846273025,0.011676093371864038,-0.012658761686545825,-0.011149279840126019
2002-08-22 00:18,0.8004611921877126,0.01083471601323209,0.011765364356389932,-0.012959433196762446,-0.0109479419486537
2002-08-23 03:13,0.8032521356829161,0.01070033445395355,0.011854781822447355,-0.013258687475122613,-0.010746974098190408
2002-08-24 06:08,0.806018452264832,0.01056592021898621,0.01194433439915906,-0.013556458515545017,-0.01054640122099439
2002-08-25 09:03,0.8087598267644514,0.010431481477787566,0.012034010665760361,-0.013852680480858914,-0.010346248055880202
2002-08-26 11:58,0.8114759454948834,0.010297026529494803,0.012123799161173399,-0.01414728772022214,-0.010146539144170522
2002-08-27 14:53,0.8141664963010857,0.010162563813842458,0.012213688393743136,-0.014440214786521063,-0.009947298825727507
2002-08-28 17:48,0.816831168609573,0.010028101922219937,0.012303666851134244,-0.01473139645375486,-0.0097485512350595
2002-08-29 20:43,0.8194696534780326,0.009893649608869251,0.012393723010385521,-0.015020767734390664,-0.009550320297509142
2002-08-30 23:38,0.8220816436448652,0.009759215802218453,0.012483845348120137,-0.015308263896687935,-0.009352629725521025
2002-09-01 02:33,0.8246668335786338,0.009624809616346389,0.012574022350908542,-0.015593820481986445,-0.009155503014989935
2002-09-02 05:28,0.827224919527416,0.009490440362576708,0.012664242525783548,-0.01587737332195306,-0.008958963441690938
2002-09-03 08:23,0.8297555995680408,0.009356117561196808,0.012754494410903261,-0.01615885855578024,-0.008763034057791268
2002-09-04 11:18,0.832258573655239,0.00922185095329666,0.012844766586361703,-0.016438212647336442,-0.008567737688443067
2002-09-05 14:13,0.8347335436705928,0.00908765051272914,0.012935047685141067,-0.0167153724022511,-0.00837309692846429
2002-09-06 17:08,0.837180213471439,0.008953526458179185,0.013025326404207886,-0.01699027498494718,-0.008179134139096798
2002-09-07 20:03,0.8395982889395843,0.0088194892653456,0.013115591515746997,-0.017262857935600825,-0.00798587144485162
2002-09-08 22:58,0.8419874780298209,0.008685549679231144,0.01320583187852993,-0.017533059187023983,-0.007793330730442314
2002-09-10 01:53,0.8443474908183817,0.0085517187265291,0.013296036449420526,-0.01780081708148018,-0.007601533637795338
2002-09-11 04:48,0.8466780395511144,0.008418007728113817,0.013386194295007044,-0.018066070387405014,-0.007410501563154252
2002-09-12 07:43,0.8489788386915389,0.008284428311621725,0.01347629460336481,-0.018328758316045912,-0.007220255654264544
2002-09-13 10:38,0.8512496049686886,0.008150992424123482,0.013566326695942856,-0.018588820538005216,-0.007030816807646809
2002-09-14 13:34,0.8534900574247506,0.008017712344882008,0.013656280039572768,-0.01884619719968482,-0.006842205665956004
2002-09-15 16:29,0.8556999174624954,0.007884600698191191,0.01374614425859605,-0.01910082893962696,-0.006654442615427896
2002-09-16 19:24,0.8578789088924867,0.007751670466292958,0.013835909147108187,-0.019352656904745733,-0.006467547783412729
2002-09-17 22:19,0.86002675798006,0.007618935002365913,0.013925564681314707,-0.01960162276644395,-0.0062815410359961
2002-09-19 01:14,0.8621431934920583,0.007486408043583567,0.014015101031997643,-0.019847668736610966,-0.006096441975707972
2002-09-20 04:09,0.8642279467433254,0.007354103724235582,0.014104508577087949,-0.02009073758349525,-0.005912269939319386
2002-09-21 07:04,0.8662807516429305,0.007222036588909318,0.014193777914340962,-0.02033077264744762,-0.005729043995727753
2002-09-22 09:59,0.8683013447401478,0.007090221605724777,0.014282899874112756,-0.02056771785653068,-0.005546782943928661
2002-09-23 12:54,0.8702894652701212,0.0069586741796223775,0.014371865532231028,-0.020801517741985326,-0.005365505311079544
2002-09-24 15:49,0.8722448551992802,0.0068274101656940825,0.014460666222961036,-0.021032117453555307,-0.005185229350648579
2002-09-25 18:44,0.8741672592704407,0.006696445882556093,0.014549293552059722,-0.0212594627746608,-0.00500597304065358
2002-09-26 21:39,0.8760564250476089,0.0065657981257585055,0.014637739409916542,-0.0214835001374164,-0.0048277540819896235
2002-09-28 00:34,0.877912102960468,0.006435484181225332,0.014725995984776433,-0.021704176637489983,-0.004650589896845053
2002-09-29 03:29,0.8797340463485435,0.006305521838722128,0.014814055776041946,-0.02192144004879573,-0.004474497627206281
2002-09-30 06:24,0.8815220115050408,0.006175929405344165,0.014901911607649782,-0.022135238838018448,-0.0042994941334511
2002-10-01 09:19,0.8832757577203358,0.006046725719022879,0.014989556641519915,-0.022345522178961866,-0.00412559599303098
2002-10-02 12:14,0.8849950473251225,0.005917930162042805,0.015076984391071128,-0.022552239966718235,-0.003952819499241318
2002-10-03 15:09,0.886679645733196,0.005789562674566595,0.015164188734801222,-0.022755342831652564,-0.003781180660080919
2002-10-04 18:04,0.8883293214838863,0.005661643768160272,0.015251163929927584,-0.022954782153199918,-0.0036106951971976234
2002-10-05 20:59,0.8899438462840721,0.005534194539318735,0.015337904626081825,-0.023150510073463096,-0.003441378544927126
2002-10-06 23:54,0.8915229950498792,0.005407236682977705,0.015424405879059695,-0.02334247951062003,-0.0032732458494119793
2002-10-08 02:50,0.8930665459479155,0.005280792506017928,0.015510663164616328,-0.023530644172119114,-0.00310631196781605
2002-10-09 05:45,0.8945742804361512,0.005154884940747076,0.015596672392307477,-0.023714958567672167,-0.0029405914676215797
2002-10-10 08:40,0.8960459833043679,0.005029537558359422,0.015682429919369634,-0.02389537802203212,-0.0027760986260153882
2002-10-11 11:35,0.8974814427141958,0.004904774582366649,0.015767932564637197,-0.024071858687554168,-0.00261284742936165
2002-10-12 14:30,0.89888045023872,0.004780620901994256,0.01585317762249061,-0.02424435755653473,-0.002450851572761349
2002-10-13 17:25,0.9002428009016529,0.004657102085538933,0.01593816287683282,-0.024412832473324195,-0.002290124459698298
2002-10-14 20:20,0.9015682932160621,0.004534244393681414,0.016022886615089,-0.024577242146208628,-0.0021306792017708465
2002-10-15 23:15,0.9028567292226436,0.004412074792748806,0.016107347642224525,-0.024737546159056698,-0.001972528618509448
2002-10-17 02:10,0.904107914527547,0.004290620967922085,0.016191545294780778,-0.02489370498272768,-0.0018156852372782604
2002-10-18 05:05,0.9053216583396986,0.004169911336384613,0.016275479454916662,-0.025045679986232305,-0.0016601612932653376
2002-10-19 08:00,0.9064977735077002,0.004049975060401022,0.016359150564462285,-0.025193433447651348,-0.0015059687295506108
2002-10-20 10:55,0.9076360765561896,0.003930842060329218,0.016442559638969415,-0.025336928564795816,-0.00135311919726459
2002-10-21 13:50,0.9087363877217431,0.0038125430275528643,0.016525708281762627,-0.02547612946561484,-0.001201624055825981
2002-10-22 16:45,0.909798530988265,0.0036951094373329704,0.016608598697982035,-0.025611001218341367,-0.0010514943732636804
2002-10-23 19:40,0.9108223341218695,0.0035785735615719155,0.016691233708615208,-0.025741509841373383,-0.0009027409266210446
2002-10-24 22:35,0.9118076287052479,0.0034629684814846476,0.016773616764512944,-0.025867622312887348,-0.0007553742024418025
2002-10-26 01:30,0.912754250171512,0.0033483281001718546,0.01685575196038458,-0.025989306580178256,-0.0006094043973369524
2002-10-27 04:25,0.9136620378375047,0.0032346871550892053,0.016937644048768574,-0.02610653156872389,-0.0004648414186325927
2002-10-28 07:20,0.9145308349365733,0.003122081230408087,0.017019298453973403,-0.026219267190968787,-0.00032169488509749787
2002-10-29 10:15,0.9153604886508035,0.003010546769260228,0.01710072128598468,-0.02632748435482543,-0.00017997412774877104
2002-10-30 13:10,0.9161508501426769,0.0029001210858660836,0.017181919354332276,-0.026431154971884946,-3.9688190740169715e-05
2002-10-31 16:06,0.9169017745862063,0.0027908423775325,0.017262900181916507,-0.02653025196534145,9.915416767840302e-05
2002-11-01 19:01,0.9176131211974654,0.002682749736524756,0.017343672018783743,-0.026624749277616988,0.00023654447411726454
2002-11-02 21:56,0.9182847532645678,0.002575883161798992,0.01742424385585091,-0.026714621877691358,0.00037247453893144745
2002-11-04 00:51,0.9189165381770561,0.0024702835705948736,0.017504625438572494,-0.026799845768129285,0.0005069364550275412
2002-11-05 03:46,0.9195083474547032,0.002365992809879938,0.017584827280544807,-0.026880397991803237,0.0006399225965961278
2002-11-06 06:41,0.9200600567757228,0.0022630536676421786,0.017664860677044203,-0.026956256638307766,0.0007714256177699819
2002-11-07 09:36,0.9205715460043717,0.002161509884025012,0.01774473771849372,-0.027027400850062486,0.0009014384512086946
2002-11-08 12:31,0.9210426992179499,0.0020614061622981003,0.01782447130385298,-0.027093810828101056,0.001029954306611281
2002-11-09 15:26,0.9214734047331834,0.0019627881796602797,0.017904075153927737,-0.02715546783754247,0.0011569666691566283
2002-11-10 18:21,0.9218635551319885,0.001865702597868328,0.0179835638245934,-0.027212354212741693,0.0012824692978733628
2002-11-11 21:16,0.9222130472866054,0.0017701970736862943,0.018062952719927985,-0.027264453362117483,0.0014064562239396138
2002-11-13 00:11,0.9225217823841054,0.0016763202691496074,0.01814225810525065,-0.02731174977265352,0.0015289217489147938
2002-11-14 03:06,0.922789665950251,0.0015841218616407804,0.018221497120058258,-0.02735422901407128,0.001649860442901047
2002-11-15 06:01,0.9230166078727173,0.0014936525537680156,0.018300687790859305,-0.027391877742670462,0.001769267142639936
2002-11-16 08:56,0.9232025224236617,0.0014049640830444965,0.018379849043897015,-0.02742468370483621,0.001887136949541509
2002-11-17 11:51,0.9233473282816361,0.0013181092313608658,0.018459000717758106,-0.027452635740209452,0.00200346522764862
2002-11-18 14:46,0.9234509485528377,0.0012331418342477335,0.018538163575862562,-0.027475723784517958,0.0021182476015369125
2002-11-19 17:41,0.9235133107916929,0.001150116789921378,0.01861735931882967,-0.027493938872066137,0.002231479954151459
2002-11-20 20:36,0.9235343470207709,0.0010690900681077989,0.01869661059671454,-0.027507273137881427,0.0023431584245813316
2002-11-21 23:31,0.9235139937500153,0.0009901187186409713,0.018775941021111853,-0.027515719819514756,0.002453279405772892
2002-11-23 02:26,0.9234521919952972,0.0009132608798288894,0.01885537517712066,-0.027519273258493016,0.002561839542182892
2002-11-24 05:22,0.9233488872962785,0.0008385757865831261,0.01893493863516635,-0.027517928901422198,0.002668835727372334
2002-11-25 08:17,0.9232040297335826,0.0007661237783061353,0.019014657962675263,-0.027511683300738055,0.0027742651015434158
2002-11-26 11:12,0.9230175739452722,0.0006959663065333049,0.019094560735594207,-0.027500534115104072,0.0028781250490166593
2002-11-27 14:07,0.9227894791426181,0.0006281659423208741,0.019174675549756867,-0.0274844801094533,0.002980413195656697
2002-11-28 17:02,0.9225197091251672,0.0005627863833797819,0.01925503203208366,-0.027463521154673792,0.0030811274062387626
2002-11-29 19:57,0.9222082322951008,0.0004998924609460886,0.019335660851617267,-0.02743765822693557,0.0031802657817646355
2002-11-30 22:52,0.921855021670875,0.00043955014638574763,0.019416593730385803,-0.027406893406657584,0.0032778266567250487
2002-12-02 01:47,0.9214600549001425,0.0003818265575282198,0.019497863454089603,-0.02737122987711342,0.003373808596310708
2002-12-03 04:42,0.9210233142719562,0.0003267899647243916,0.019579503882607388,-0.027330671922674285,0.0034682103935735863
2002-12-04 07:37,0.9205447867282412,0.00027450979662291264,0.019661549960315883,-0.02728522492668882,0.003561031066538942
2002-12-05 10:32,0.9200244638745402,0.00022505664566235817,0.019744037726220035,-0.027234895368997522,0.0036522698552697956
2002-12-06 13:27,0.919462341990025,0.00017850227327295687,0.019827004323887634,-0.027179690823081998,0.0037419262188843876
2002-12-07 16:22,0.9188584220367647,0.00013491961478352688,0.019910488011185334,-0.02711961995284652,0.0038299998325296205
2002-12-08 19:17,0.9182127096682721,9.438278403030298e-05,0.01999452816980743,-0.027054692509034486,0.003916490584307309
2002-12-09 22:12,0.9175252152372771,5.696707766141007e-05,0.020079165314601202,-0.026984919325273166,0.004001398572161991
2002-12-11 01:07,0.9167959538027853,2.2748979134290526e-05,0.020164441102673236,-0.026910312313753237,0.004084724100722619
2002-12-12 04:02,0.9160249451363647,-8.193837599312914e-06,0.020250398342281872,-0.02683088446053701,0.004166467678106717
2002-12-13 06:57,0.9152122137276908,-3.578250472531519e-05,0.02033708100150529,-0.02674664982049796,0.004246630012684067
2002-12-14 09:52,0.914357788789337,-5.9936957518755274e-05,0.02042453421668383,-0.026657623511889605,0.004325212009802799
2002-12-15 12:47,0.9134617042608029,-8.057593162111298e-05,0.020512804300630433,-0.02656382171054522,0.004402214768478758
2002-12-16 15:42,0.9125239988117895,-9.761696064593262e-05,0.02060193875060576,-0.02646526164370655,0.004477639578049489
2002-12-17 18:37,0.9115447158447096,-0.00011097637411770778,0.020691986256053077,-0.026361961583482765,0.004551487914794023
2002-12-18 21:33,0.9105239034964383,-0.00012056929574710828,0.020782996706088755,-0.026253940839939607,0.004623761438519686
2002-12-20 00:28,0.9094616146392848,-0.00012630964204754513,0.02087502119674539,-0.02614121975381678,0.00469446198911844
2002-12-21 03:23,0.9083579068812306,-0.00012811012129625154,0.02096811203795841,-0.026023819688880137,0.004763591583090373
2002-12-22 06:18,0.9072128425653512,-0.0001258822328432524,0.02106232276030051,-0.025901763023898627,0.004831152410041917
2002-12-23 09:13,0.9060264887685123,-0.00011953626677271845,0.021157708121450597,-0.025775073144258087,0.0048971468291531
2002-12-24 12:08,0.9047989172992692,-0.00010898130391995275,0.02125432411239908,-0.025643774433203897,0.004961577365620263
2002-12-25 15:03,0.903530204695002,-9.4125216247673e-05,0.02135222796338304,-0.025507892262717338,0.00502444670707357
2002-12-26 17:58,0.9022204322182762,-7.487466758410166e-05,0.02145147814954844,-0.02536745298402536,0.005085757699970404
2002-12-27 20:53,0.9008696858524315,-5.1135114728387276e-05,0.021552134396333134,-0.02522248391774491,0.005145513345966543
2002-12-28 23:48,0.899478056296392,-2.281080892412024e-05,0.02165425768456959,-0.025073013343662437,0.005203716798266595
2002-12-30 02:43,0.8980456389587042,1.0195202294241423e-05,0.021757910255301202,-0.024919070490150505,0.005260371357954293
2002-12-31 05:38,0.8965725339507985,4.798107287844189e-05,0.021863155614308932,-0.02476068552322193,0.005315480470304848
2003-01-01 08:33,0.8950588460794738,9.064615566654888e-05,0.021970058536345344,-0.024597889535223225,0.005369047721079789
2003-01-02 11:28,0.8935046848386096,0.000138290999399604,0.02207868506907025,-0.024430714533169043,0.005421076832806541
2003-01-03 14:23,0.8919101644000893,0.00019101734535492687,0.022189102536687155,-0.02425919342671752,0.005471571661043536
2003-01-04 17:18,0.8902754036039733,0.0002489281235913271,0.022301379543273034,-0.024083360015792116,0.005520536190631793
2003-01-05 20:13,0.8886005259478704,0.000312127448804142,0.022415585975800928,-0.023903248977846653,0.005567974531935673
2003-01-06 23:08,0.8868856595755488,0.0003807206157886295,0.022531793006851403,-0.02371889585477885,0.0056138909170725445
2003-01-08 02:03,0.8851309372647678,0.00045481409450656707,0.022650073097007214,-0.023530337039493518,0.005658289696133715
2003-01-09 04:58,0.8833364964143386,0.0005345155247563765,0.022770499996929927,-0.023337609762117198,0.00570117533339779
2003-01-10 07:53,0.8815024790304118,0.0006199337104423192,0.022893148749114356,-0.023140752075866397,0.005742552403537446
2003-01-11 10:49,0.8796290317119926,0.0007111786134421233,0.023018095689316884,-0.02293980284257234,0.005782425587821324
2003-01-12 13:44,0.8777163056356873,0.0008083613470693252,0.023145418447655566,-0.02273480171786363,0.005820799670312238
2003-01-13 16:39,0.8757644565396803,0.0009115941691297397,0.02327519594937734,-0.022525789136010527,0.00585767953406292
2003-01-14 19:34,0.8737736447069498,0.0010209904745687726,0.02340750841529053,-0.022312806294432663,0.005893070157310918
2003-01-15 22:29,0.8717440349476923,0.0011366647877095598,0.023542437361859653,-0.02209589513787112,0.005926976609673796
2003-01-17 01:24,0.8696757965810459,0.0012587327540758975,0.023680065600955424,-0.021875098342235333,0.005959404048345244
2003-01-18 04:19,0.8675691034159584,0.0013873111318061376,0.023820477239266183,-0.0216504592981131,0.005990357714295748
2003-01-19 07:14,0.8654241337313867,0.0015225177826464625,0.02396375767735602,-0.021422022093964266,0.006019842928475657
2003-01-20 10:09,0.8632410702556994,0.0016644716625301564,0.024109993608375707,-0.021189831498988815,0.006047865088024727
2003-01-21 13:04,0.8610201001452931,0.0018132928117396419,0.024259273016422334,-0.02095393294567327,0.006074429662488942
2003-01-22 15:59,0.8587614149625304,0.0019691023446446465,0.024411685174538567,-0.02071437251202886,0.006099542190044528
2003-01-23 18:54,0.8564652106528658,0.002132022439023995,0.024567320642358295,-0.020471196903512123,0.006123208273732007
2003-01-24 21:49,0.8541316875212569,0.0023021763249632676,0.024726271263388708,-0.02022445343463937,0.0061454335777009275
2003-01-26 00:44,0.8517610502078221,0.0024796882733298525,0.024888630161930082,-0.019974190010296586,0.006166223823466585
2003-01-27 03:39,0.8493535076627656,0.0026646835838248506,0.0250544917396293,-0.019720455106748344,0.006185584786179892
2003-01-28 06:34,0.846909273120541,0.00285728857261177,0.02522395167166737,-0.019463297752347217,0.006203522290912338
2003-01-29 09:29,0.8444285640733492,0.003057630559515162,0.02539710690257129,-0.01920276750795727,0.00622004220895572
2003-01-30 12:24,0.8419116022438,0.0032658378548020284,0.025574055641661424,-0.018938914447076696,0.006235150454140468
2003-01-31 15:19,0.8393586135569533,0.0034820397455294916,0.025754897358117076,-0.018671789135687178,0.006248852979170968
2003-02-01 18:14,0.8367698281115946,0.003706366481468548,0.02593973277566773,-0.018401442611817226,0.0062611557719809705
2003-02-02 21:09,0.8341454801507542,0.003938949260606006,0.02612866386690961,-0.018127926364825367,0.006272064852110299
2003-02-04 00:05,0.8314858080315972,0.0041799202142116035,0.026321793847234466,-0.017851292314419967,0.006281586267102624
2003-02-05 03:00,0.828791054194538,0.00442941239148513,0.02651922716838278,-0.017571592789404566,0.006289726088927256
2003-02-06 05:55,0.8260614651316793,0.0046875597437742444,0.026721069511609033,-0.017288880506163548,0.0062964904104250066
2003-02-07 08:50,0.8232972913545464,0.004954497108366512,0.026927427780463108,-0.017003208546888762,0.006301885341779981
2003-02-08 11:45,0.820498787361132,0.005230360191855923,0.027138410093184004,-0.01671463033755337,0.0063059170070177825
2003-02-09 14:40,0.8176662116022214,0.005515285553085891,0.027354125774706847,-0.016423199625634974,0.006308591540532335
2003-02-10 17:35,0.8147998264471163,0.005809410585660653,0.027574685348274605,-0.016128970457602074,0.006309915083641112
2003-02-11 20:30,0.8118998981485502,0.00611287350004415,0.027800200526667325,-0.015831997156151106,0.006309893781171491
2003-02-12 23:25,0.8089666968070548,0.006425813305224667,0.028030784203030727,-0.0155323342972212,0.006308533778078061
2003-02-14 02:20,0.8060004963346064,0.006748369789961489,0.028266550441314618,-0.01523003668677679,0.006305841216092599
2003-02-15 05:15,0.803001574417564,0.007080683503615161,0.0285076144663202,-0.014925159337362659,0.0063018222304081165
2003-02-16 08:10,0.79997021247905,0.007422895736548529,0.028754092653345414,-0.014617757444451845,0.006296482946397312
2003-02-17 11:05,0.7969066956406012,0.007775148500115715,0.029006102517438903,-0.01430788636257424,0.006289829476367124
2003-02-18 14:00,0.7938113126832098,0.008137584506231706,0.02926376270225517,-0.013995601581242592,0.006281867916350497
2003-02-19 16:55,0.7906843560077168,0.008510347146526084,0.02952719296851268,-0.013680958700677093,0.00627260434293602
2003-02-20 19:50,0.787526121594579,0.008893580471082803,0.029796514182053424,-0.01336401340733634,0.006262044810136785
2003-02-21 22:45,0.7843369089630077,0.009287429166767967,0.030071848301504382,-0.01304482144925917,0.006250195346299409
2003-02-23 01:40,0.7811170211294954,0.009692038535145137,0.030353318365538312,-0.012723438611225005,0.00623706195105448
2003-02-24 04:35,0.7778667645657035,0.010107554469987512,0.030641048479739467,-0.012399920689734015,0.0062226505923089915
2003-02-25 07:30,0.7745864491557954,0.010534123434376048,0.03093516380306395,-0.012074323467822556,0.006206967203282329
2003-02-26 10:25,0.771276388153151,0.010971892437396574,0.031235790533903227,-0.011746702689712049,0.006190017679586301
2003-02-27 13:21,0.7679368981364323,0.011421009010442532,0.031543055895752854,-0.011417114035293774,0.006171807876350537
2003-02-28 16:16,0.7645682989651744,0.011881621183104894,0.03185708812247253,-0.011085613094473049,0.006152343605394092
2003-03-01 19:11,0.761170913734718,0.012353877458675257,0.03217801644315383,-0.010752255341360026,0.006131630632444115
2003-03-02 22:06,0.7577450687306038,0.012837926789252371,0.032505971066586925,-0.010417096108324475,0.00610967467440267
2003-03-04 01:01,0.7542910933824043,0.013333918550456195,0.03284108316532842,-0.010080190559918628,0.006086481396662768
2003-03-05 03:56,0.7508093202170019,0.013842002515755646,0.0331834848593721,-0.009741593666673348,0.006062056410473835
2003-03-06 06:51,0.7473000848113233,0.014362328830409804,0.03353330919942089,-0.009401360178777018,0.006036405270358678
2003-03-07 09:46,0.7437637257445413,0.014895047985027388,0.03389069014976316,-0.009059544599641797,0.00600953347158148
2003-03-08 12:41,0.7402005845497138,0.015440310788752444,0.034255762570755494,-0.008716201159361739,0.005981446447668603
2003-03-09 15:36,0.7366110056649955,0.015998268342060876,0.03462866220090133,-0.008371383788081346,0.0059521495679833135
2003-03-10 18:31,0.7329953363842168,0.016569072009204072,0.03500952563854829,-0.008025146089261415,0.005921648135353662
2003-03-11 21:26,0.7293539268070197,0.0171528733902752,0.03539849032318597,-0.007677541312866548,0.005889947383756025
2003-03-13 00:21,0.7256871297885603,0.017749824292901742,0.03579569451634562,-0.007328622328480777,0.005857052476055008
2003-03-14 03:16,0.7219953008885727,0.018360076703601527,0.0362012772821256,-0.006978441598339422,0.00582296850179872
2003-03-15 06:11,0.7182787983201168,0.018983782758758123,0.036615378467310944,-0.006627051150312757,0.005787700475072419
2003-03-16 09:06,0.714537982897756,0.019621094715258976,0.03703813868111577,-0.006274502550825067,0.005751253332409802
2003-03-17 12:01,0.7107732179853123,0.020272164920780912,0.037469699274536174,-0.005920846877728633,0.0057136319307635325
2003-03-18 14:56,0.7069848694431677,0.020937145783732472,0.03791020231931955,-0.005566134693136909,0.0056748410455346315
2003-03-19 17:51,0.7031733055751306,0.02161618974285613,0.03835979058655016,-0.005210416016224517,0.0056348853686630195
2003-03-20 20:46,0.6993388970748304,0.02230944923650366,0.03881860752485969,-0.004853740295997888,0.005593769506778026
2003-03-21 23:41,0.6954820169717932,0.02301707667156315,0.03928679723824659,-0.004496156384057343,0.005551497979411719
2003-03-23 02:37,0.6916030405769755,0.023739224392085194,0.039764504463535244,-0.004137712507335994,0.005508075217273041
2003-03-24 05:32,0.6877023454279565,0.024476044647576807,0.040251874547452264,-0.0037784562408414574,0.005463505560585544
2003-03-25 08:27,0.6837803112338081,0.02522768956096945,0.04074905342332449,-0.003418434480408905,0.005417793257489357
2003-03-26 11:22,0.6798373198194143,0.025994311096306573,0.041256187587425684,-0.0030576934154506186,0.005370942462505253
2003-03-27 14:17,0.6758737550695924,0.026776061026095775,0.04177342407493703,-0.002696278501742033,0.005322957235065156
2003-03-28 17:12,0.6718900028727406,0.027573090898381475,0.04230091043555548,-0.0023342344342253407,0.005273841538107206
2003-03-29 20:07,0.6678864510641729,0.028385552003517493,0.042838794708736465,-0.001971605119852407,0.005223599236736012
2003-03-30 23:02,0.6638634893691058,0.029213595340652064,0.043387225398578075,-0.0016084336504716967,0.005172234096950055
2003-04-01 01:57,0.6598215093453209,0.030057371583929696,0.04394635144834889,-0.0012447622757656845,0.005119749784435088
2003-04-02 04:52,0.6557609043254591,0.030917031048426122,0.0445163222146692,-0.0008806323762456242,0.00506614986342472
2003-04-03 07:47,0.6516820693591152,0.03179272365578877,0.045097287441326954,-0.0005160844363222283,0.0050114377956298785
2003-04-04 10:42,0.6475854011544926,0.032684598899643494,0.045689397232767076,-0.00015115801744049195,0.00495561693923462
2003-04-05 13:37,0.6434712980198316,0.033592805810728224,0.04629280202722876,0.00021410826869730504,0.004898690547961115
2003-04-06 16:32,0.6393401598046342,0.03451749292175915,0.04690765256953218,0.0005796767868092301,0.004840661770205128
2003-04-07 19:27,0.6351923878404411,0.035458808232089606,0.04753409988355504,0.0009455109046284799,0.004781533648237643
2003-04-08 22:22,0.6310283848815355,0.03641689917208982,0.04817229524435012,0.001311575019373526,0.004721309117479379
2003-04-10 01:17,0.6268485550452825,0.037391912567319024,0.04882239014995074,0.0016778345841129139,0.004659991005843519
2003-04-11 04:12,0.622653303752275,0.038383994602463584,0.04948453629284641,0.002044256134002498,0.004597582033149096
2003-04-12 07:07,0.6184430376662482,0.03939329078505542,0.05015888553113671,0.0024108073123905865,0.0045340848106057135
2003-04-13 10:02,0.6142181646337851,0.040419945908978724,0.050845589859369385,0.0027774568967831176,0.004469501840368302
2003-04-14 12:57,0.6099790936237774,0.041464104017780265,0.05154480137907194,0.0031441748246634343,0.004403835515163738
2003-04-15 15:53,0.605726234666804,0.04252590836775433,0.05225667226895613,0.003510932219145682,0.004337088117989569
2003-04-16 18:48,0.6014599987941855,0.043605501390873116,0.05298135475484359,0.003877701414476728,0.00426926182188286
2003-04-17 21:43,0.5971807979769399,0.04470302465751416,0.05371900107927901,0.004244455981357892,0.004200358689762134
2003-04-19 00:38,0.5928890450646538,0.04581861883899385,0.054469763470836305,0.004611170752079813,0.004130380674342255
2003-04-20 03:33,0.5885851537240231,0.04695242366997748,0.05523379411316591,0.004977821845483482,0.004059329618119351
2003-04-21 06:28,0.5842695383774527,0.04810457791067845,0.05601124511372278,0.005344386691706615,0.003987207253430755
2003-04-22 09:23,0.5799426141414054,0.049275219308935955,0.05680226847223549,0.005710844056735789,0.003914015202585983
2003-04-23 12:18,0.5756047967646887,0.05046448456213305,0.05760701604889117,0.006077174066739702,0.003839754978071267
2003-04-24 15:13,0.5712565025666285,0.05167250927897976,0.05842563953225126,0.006443358232181368,0.0037644279828265466
2003-04-25 18:08,0.5668981483751574,0.05289942794116401,0.05925829040690145,0.006809379471699933,0.0036880355105960924
2003-04-26 21:03,0.5625301514648221,0.05414537386488051,0.06010511992084108,0.007175222135753334,0.00361057874635122
2003-04-27 23:58,0.5581529294947263,0.05541047916224558,0.0609662790526179,0.007540872030015813,0.0035320587667871696
2003-04-29 02:53,0.5537669004464185,0.056694874702603065,0.06184191847821184,0.00790631643851844,0.0034524765408925143
2003-04-30 05:48,0.5493724825617374,0.05799869007373483,0.06273218853767655,0.008271544146528517,0.003371832930591727
2003-05-01 08:43,0.5449700942806341,0.05932205354297593,0.06363723920153848,0.008636545463156328,0.0032901286914615163
2003-05-02 11:38,0.5405601541789267,0.06066509201826422,0.06455722003697455,0.009001312243687179,0.0032073644735189644
2003-05-03 14:33,0.536143080906172,0.06202793100907717,0.06549228017373529,0.009365837911615132,0.003123540822085248
2003-05-04 17:28,0.5317192931233498,0.06341069458736401,0.06644256826988831,0.009730117480398787,0.0030386581787189976
2003-05-05 20:23,0.5272892094407455,0.06481350534836354,0.06740823247730654,0.010094147574897239,0.002952716882225842
2003-05-06 23:18,0.5228532483557862,0.06623648437139866,0.06838942040696354,0.010457926452502167,0.002865717169739518
2003-05-08 02:13,0.5184118281908416,0.06767975118065299,0.06938627909404096,0.010821454023955901,0.002777659177874394
2003-05-09 05:09,0.5139653670312303,0.06914342370587195,0.07039895496280678,0.011184731873830775,0.0026885429439536014
2003-05-10 08:04,0.5095142826631665,0.07062761824307749,0.07142759379132804,0.011547763280682799,0.002598368407307254
2003-05-11 10:59,0.5050589925118316,0.07213244941525693,0.07247234067598948,0.011910553236859273,0.002507135410643971
2003-05-12 13:54,0.5005999135795237,0.07365803013304945,0.07353333999583538,0.012273108467955623,0.0024148437014945186
2003-05-13 16:49,0.4961374623839132,0.07520447155543536,0.07461073537673787,0.012635437451913936,0.0023214929337275064
2003-05-14 19:44,0.491672054896362,0.07677188305045737,0.07570466965541367,0.012997550437760089,0.002227082669135908
2003-05-15 22:39,0.48720410648048984,0.07836037215591903,0.0768152848432492,0.013359459463954684,0.0021316123790975847
2003-05-17 01:34,0.482734031830678,0.07997004454018684,0.07794272209002537,0.013721178376381524,0.0020350814463033357
2003-05-18 04:29,0.47826224491090885,0.08160100396296657,0.07908712164744934,0.01408272284592979,0.0019374891665596312
2003-05-19 07:24,0.4737891588936808,0.08325335223615901,0.08024862283256966,0.014444110385687506,0.0018388347506604341
2003-05-20 10:19,0.46931518609902434,0.08492718918480104,0.08142736399107738,0.014805360367736498,0.0017391173263281816
2003-05-21 13:14,0.4648407379338477,0.08662261260802295,0.0826234824604472,0.015166494039524206,0.0016383359402280216
2003-05-22 16:09,0.46036622483135514,0.08833971824012807,0.08383711453299171,0.015527534539826415,0.0015364895600491098
2003-05-23 19:04,0.4558920561907198,0.09007859971174287,0.08506839541879431,0.01588850691428087,0.0014335770766567037
2003-05-24 21:59,0.45141864031696044,0.09183934851106859,0.08631745920854249,0.01624943813048796,0.0013295973063130427
2003-05-26 00:54,0.44694638436105694,0.09362205394523726,0.08758443883626468,0.01661035709267121,0.0012245489929672455
2003-05-27 03:49,0.44247569426025424,0.09542680310180417,0.08886946604199408,0.016971294655894295,0.0011184308106121678
2003-05-28 06:44,0.4380069746787465,0.09725368081031546,0.090172671334315,0.017332283639813276,0.0010112413657126298
2003-05-29 09:39,0.4335406289484208,0.09910276960409259,0.09149418395289641,0.017693358841984683,0.0009029791996959871
2003-05-30 12:34,0.4290770590100693,0.1009741496820857,0.09283413183090486,0.018054557050689132,0.0007936427915147121
2003-05-31 15:29,0.4246166653548028,0.10286789887091427,0.09419264155738377,0.018415917057287637,0.0006832305602735567
2003-06-01 18:25,0.4201598469656909,0.10478409258710349,0.09556983833960582,0.018777479668102018,0.0005717408679210105
2003-06-02 21:20,0.4157070012598604,0.10672280379943233,0.09696584596533836,0.019139287715794318,0.00045917202201040813
2003-06-04 00:15,0.4112585240307916,0.10868410299151744,0.09838078676511283,0.019501386070263083,0.0003455222785231325
2003-06-05 03:10,0.4068148093909951,0.11066805812456976,0.0998147815744526,0.019863821649032956,0.0002307898447576201
2003-06-06 06:05,0.40237624971501784,0.11267473460036057,0.10126794969608763,0.020226643427138646,0.00011497288228265456
2003-06-07 09:00,0.3979432355828123,0.11470419522439743,0.10274040886215627,0.02058990244649435,-1.930490045994049e-06
2003-06-08 11:55,0.3935161557234196,0.1167565001693451,0.10423227519642207,0.020953651824747344,-0.00011992219300662951
2003-06-09 14:50,0.3890953969591545,0.11883170693862376,0.10574366317645542,0.0213179467635954,-0.00023900418386687758
2003-06-10 17:45,0.38468134414997535,0.12092987033034025,0.10727468559589648,0.021682844556588324,-0.0003591784531827395
2003-06-11 20:40,0.380274380138443,0.12305104240138603,0.10882545352667748,0.022048404596376275,-0.00048044702153053273
2003-06-12 23:35,0.3758748856950035,0.12519527243183412,0.1103960762813034,0.022414688381421632,-0.000602811936180437
2003-06-14 02:30,0.37148323946362055,0.12736260688964385,0.111986661375198,0.022781759522166378,-0.000726275267712212
2003-06-15 05:25,0.3670998179079821,0.12955308939557628,0.11359731448904509,0.023149683746633426,-0.0008508391065665082
2003-06-16 08:20,0.3627249952580309,0.13176676068845916,0.11522813943122874,0.023518528905476746,-0.0009765055595413359
2003-06-17 11:15,0.35835914345698733,0.13400365859073213,0.11687923810032186,0.023888364976462323,-0.0011032767462283224
2003-06-18 14:10,0.3540026321088272,0.13626381797430684,0.11855071044765117,0.024259264068378292,-0.0012311547953921566
2003-06-19 17:05,0.3496558284262253,0.13854727072675105,0.12024265443994507,0.024631300424370145,-0.0013601418412926072
2003-06-20 20:00,0.3453190971789823,0.1408540457178025,0.12195516602207171,0.025004550424693503,-0.0014902400199508087
2003-06-21 22:55,0.34099280064294624,0.1431841687662216,0.12368833907987362,0.025379092588881075,-0.001621451465359261
2003-06-23 01:50,0.3366772985493893,0.14553766260702006,0.12544226540312925,0.025755007577322575,-0.0017537783056388798
2003-06-24 04:45,0.3323729480350094,0.14791454685898878,0.12721703464858472,0.02613237819223932,-0.0018872226591380298
2003-06-25 07:41,0.32808010359230355,0.15031483799267378,0.12901273430316923,0.026511289378070665,-0.0020217866304827435
2003-06-26 10:36,0.3237991170205435,0.15273854929869785,0.1308294496473185,0.026891828221250844,-0.0021574723065724347
2003-06-27 13:31,0.3195303373773628,0.15518569085642758,0.1326672637184073,0.027274083949370254,-0.0022942817525207146
2003-06-28 16:26,0.31527411093070984,0.15765626950314374,0.13452625727441148,0.027658147929738794,-0.0024322170075512586
2003-06-29 19:21,0.31103078111155186,0.1601502888035127,0.13640650875764965,0.02804411366731649,-0.0025712800808373147
2003-06-30 22:16,0.3068006884670211,0.16266774901954675,0.13830809425874638,0.0284320768020333,-0.002711472947294881
2003-07-02 01:11,0.30258417061418413,0.16520864708096586,0.14023108748075294,0.028822135105480123,-0.002852797543326232
2003-07-03 04:06,0.2983815621943897,0.1677729765560022,0.14217555970345935,0.02921438847697176,-0.002995255762515324
2003-07-04 07:01,0.29419319482821693,0.17036072762264665,0.14414157974789793,0.029608938938977744,-0.0031388494512752108
2003-07-05 09:56,0.2900193970709831,0.1729718870403807,0.14612921394107317,0.03000589063192151,-0.0032835804044517303
2003-07-06 12:51,0.28586049436897454,0.1756064381223037,0.14813852608085196,0.030405349808330234,-0.0034294503608765584
2003-07-07 15:46,0.28171680901615714,0.1782643607078241,0.15016957740114306,0.03080742482635672,-0.003576460998880711
2003-07-08 18:41,0.27758866011158195,0.1809456311357933,0.15222242653727647,0.031212226142649416,-0.0037246139317619713
2003-07-09 21:36,0.27347636351750304,0.18365022221808613,0.1542971294915871,0.03161986630456863,-0.0038739107032061786
2003-07-11 00:31,0.269380231817964,0.1863781032137971,0.15639373959933398,0.03203045994176883,-0.004024352782672758
2003-07-12 03:26,0.2653005742782202,0.18912923980382967,0.158512307494786,0.03244412375711016,-0.004175941560731991
2003-07-13 06:21,0.2612376968047081,0.19190359406608337,0.16065288107763423,0.03286097651692674,-0.004328678344366142
2003-07-14 09:16,0.2571919019057257,0.19470112445114146,0.16281550547965742,0.03328113904063294,-0.004482564352229126
2003-07-15 12:11,0.253163488652784,0.1975217857585013,0.16500022303167466,0.03370473418966994,-0.004637600709867441
2003-07-16 15:06,0.2491527526426508,0.20036552911334854,0.16720707323079026,0.03413188685579141,-0.004793788444903132
2003-07-17 18:01,0.24515998596004168,0.20323230194391634,0.16943609270796184,0.034562723948688964,-0.004951128482180867
2003-07-18 20:57,0.24118547714112146,0.20612204795933425,0.17168731519582275,0.03499737438294261,-0.005109621638875239
2003-07-19 23:52,0.2372295111375719,0.20903470712814645,0.17396077149689831,0.03543596906431762,-0.005269268619567443
2003-07-21 02:47,0.23329236928144187,0.21197021565736607,0.17625648945211564,0.03587864087538796,-0.0054300700112852145
2003-07-22 05:42,0.22937432925078488,0.21492850597206864,0.17857449390961183,0.03632552466048278,-0.005592026278506447
2003-07-23 08:37,0.22547566503585725,0.2179095066957072,0.18091480669398471,0.036776757209980845,-0.005755137758137102
2003-07-24 11:32,0.22159664690622388,0.22091314263090575,0.18327744657579725,0.03723247724391528,-0.005919404654449796
2003-07-25 14:27,0.2177375413784938,0.2239393347409497,0.18566242924151255,0.03769282539491937,-0.006084827033996931
2003-07-26 17:22,0.21389861118484155,0.22698800013186865,0.18806976726377547,0.038157944190494966,-0.0062514048204913054
2003-07-27 20:17,0.21008011524227638,0.2300590520351554,0.1904994700720812,0.03862797803460984,-0.006419137789659059
2003-07-28 23:12,0.20628230862267583,0.2331523997911178,0.19295154392382857,0.039103073188621225,-0.0065880255640632344
2003-07-30 02:07,0.20250544252354252,0.23626794883291094,0.19542599187579926,0.039583377751532166,-0.006758067607902901
2003-07-31 05:02,0.19874976423963162,0.23940560067114072,0.1979228137559786,0.04006904163956215,-0.006929263221781189
2003-08-01 07:57,0.19501551713522716,0.24256525287923286,0.2004420061358742,0.04056021656506188,-0.0071016115374536865
2003-08-02 10:52,0.19130294061725828,0.24574679907942473,0.20298356230322248,0.04105705601474903,-0.007275111512550281
2003-08-03 13:47,0.18761227010926698,0.24895012892937407,0.20554747223508113,0.0415597152272639,-0.00744976192527011
2003-08-04 16:42,0.18394373702600855,0.25217512810958886,0.20813372257147109,0.042068351170075347,-0.007625561369061926
2003-08-05 19:37,0.18029756874901207,0.2554216783114065,0.21074229658935567,0.042583122515696105,-0.00780250824727469
2003-08-06 22:32,0.17667398860283554,0.25868965722576154,0.21337317417715174,0.04310418961724417,-0.007980600767793278
2003-08-08 01:27,0.17307321583216445,0.26197893853262455,0.21602633180967745,0.043631714483331335,-0.008159836937652168
2003-08-09 04:22,0.16949546557971368,0.2652893918911581,0.21870174252358177,0.04416586075228835,-0.008340214557631204
2003-08-10 07:17,0.1659409488649406,0.2686208829305917,0.22139937589325576,0.044706793665725525,-0.008521731216833608
2003-08-11 10:13,0.16240987256357614,0.27197327324182174,0.22411919800723476,0.045254680041432106,-0.008704384287247156
2003-08-12 13:08,0.15890243938797668,0.27534642036974166,0.22686117144510096,0.04580968824561624,-0.008888170918289653
2003-08-13 16:03,0.1554188478682983,0.27874017780631116,0.2296252552548917,0.046371988164486386,-0.009073088031339632
2003-08-14 18:58,0.15195929233450092,0.28215439498436945,0.23241140493102458,0.04694175117517942,-0.009259132314253404
2003-08-15 21:53,0.1485239628991866,0.2855889172721901,0.2352195723927391,0.04751915011603289,-0.009446300215868349
2003-08-17 00:48,0.14511304544123813,0.28904358596883084,0.23804970596310068,0.04810435925621586,-0.009634587940496833
2003-08-18 03:43,0.14172672159038827,0.2925182383001461,0.24090175034846265,0.04869755426469492,-0.009823991442403507
2003-08-19 06:38,0.13836516871248006,0.2960127074157187,0.24377564661859988,0.049298912178583024,-0.010014506420281052
2003-08-20 09:33,0.13502855989571644,0.299526822386413,0.24667133218727189,0.0499086113708213,-0.010206128311708498
2003-08-21 12:28,0.13171706393766144,0.30306040820280167,0.2495887407934266,0.05052683151724143,-0.010398852287606425
2003-08-22 15:23,0.12843084533311988,0.30661328577434216,0.2525278024829455,0.05115375356298766,-0.010592673246683924
2003-08-23 18:18,0.125170064262863,0.310185271929343,0.2554884435909669,0.05178955968830998,-0.010787585809878458
2003-08-24 21:13,0.12193487658320068,0.31377617941572794,0.25847058672479717,0.05243443327373336,-0.010983584314791597
2003-08-26 00:08,0.11872543381640778,0.31738581690259454,0.26147415074740993,0.053088558864603466,-0.011180662810119764
2003-08-27 03:03,0.11554188314200173,0.3210139889825765,0.2644990507615454,0.053752122135017275,-0.011378815050081863
2003-08-28 05:58,0.11238436738888063,0.3246604961750066,0.2675451980944089,0.054425309851138526,-0.011578034488844282
2003-08-29 08:53,0.10925302502828386,0.328325134929929,0.27061250028301514,0.05510830983391421,-0.01177831427494629
2003-08-30 11:48,0.10614799016769444,0.3320076976328236,0.27370086106006436,0.05580131092116721,-0.011979647245719566
2003-08-31 14:43,0.10306939254546349,0.3357079726103127,0.2768101803405807,0.05650450292912294,-0.012182025921716962
2003-09-01 17:38,0.10001735752642762,0.3394257441365258,0.2799403542090478,0.057218076613312574,-0.012385442501133777
2003-09-02 20:33,0.09699200609829431,0.34316079244039877,0.2830912749072707,0.05794222362890837,-0.01258988885423696
2003-09-03 23:29,0.09399345486892095,0.34691289371376044,0.28626283082285087,0.05867713649047094,-0.012795356517795349
2003-09-05 02:24,0.09102181606444198,0.3506818201202626,0.28945490647832034,0.05942300853112193,-0.013001836689515385
2003-09-06 05:19,0.08807719752825544,0.35446733980514467,0.29266738252093333,0.06018003386114685,-0.013209320222480524
2003-09-07 08:14,0.08515970272086448,0.35826921690583824,0.295900135713124,0.06094840732603492,-0.013417797619598042
2003-09-08 11:09,0.08226943072057505,0.3620872115634153,0.29915303892363465,0.06172832446396145,-0.01362725902805196
2003-09-09 14:04,0.07940647622505331,0.3659210799348728,0.30242596111931586,0.0625199814627187,-0.013837694233764346
2003-09-10 16:59,0.07657092955370534,0.3697705742063079,0.3057187673576443,0.06332357511611028,-0.014049092655866974
2003-09-11 19:54,0.07376287665099182,0.373635442606832,0.30903131877983675,0.06413930277978808,-0.014261443341177377
2003-09-12 22:49,0.07098239909046664,0.3775154294235093,0.31236347260480435,0.06496736232659248,-0.0144747349586948
2003-09-14 01:44,0.06822957407978848,0.3814102750169764,0.31571508212366045,0.0658079521013352,-0.014688955794098325
2003-09-15 04:39,0.06550447446650333,0.3853197158380284,0.3190859966950287,0.06666127087509045,-0.014904093744263654
2003-09-16 07:34,0.06280716874469858,0.3892434844450211,0.32247606174102617,0.06752751779896873,-0.015120136311791134
2003-09-17 10:29,0.06013772106249675,0.3931813095221378,0.3258851187439693,0.0684068923573925,-0.0153370705995488
2003-09-18 13:24,0.05749619123038993,0.39713291589851674,0.3293130052437998,0.06929959432087987,-0.01555488330523
2003-09-19 16:19,0.054882634730410815,0.40109802456823923,0.33275955483623926,0.07020582369834522,-0.015773560715928107
2003-09-20 19:14,0.05229710272614045,0.4050763527111789,0.33622459717167164,0.07112578068892245,-0.01599308870272765
2003-09-21 22:09,0.04973964207355071,0.4090676137147071,0.3397079579547588,0.07205966563332121,-0.016213452715313503
2003-09-23 01:04,0.04721029533264928,0.4130715171963023,0.3432094589448299,0.07300767896473298,-0.016434637776600983
2003-09-24 03:59,0.044709100780022604,0.41708776902691047,0.3467289179569214,0.07397002115926282,-0.01665662847737977
2003-09-25 06:54,0.04223609242208658,0.42111607135534507,0.35026614886371554,0.07494689268595969,-0.016879408970988167
2003-09-26 09:49,0.039791300009269656,0.4251561226333721,0.35382096159808196,0.0759384939563749,-0.01710296296799895
2003-09-27 12:45,0.0373747490509357,0.42920761764177323,0.357393162156474,0.07694502527372468,-0.01732727373093439
2003-09-28 15:40,0.03498646083114522,0.43327024751722604,0.36098255260304857,0.0779666867816294,-0.017552324069001715
2003-09-29 18:35,0.032626452425216335,0.43734369978005494,0.3645889310745589,0.07900367841245128,-0.01777809633285365
2003-09-30 21:30,0.0302947367170881,0.4414276583628411,0.3682120917860151,0.08005619983523893,-0.018004572409373656
2003-10-02 00:25,0.027991322417478565,0.44552180363989247,0.3718518250371173,0.08112445040328783,-0.01823173371648739
2003-10-03 03:20,0.0257162140828342,0.4496258124575728,0.37550791721946464,0.08220862910132784,-0.018459561198000796
2003-10-04 06:15,0.02346941213506601,0.45373935816548494,0.3791801508245431,0.08330893449234728,-0.018688035318465978
2003-10-05 09:10,0.02125091288206596,0.45786211064851157,0.3828683044524942,0.08442556466406305,-0.018917136058075393
2003-10-06 12:05,0.01906070853900238,0.46199373635970076,0.3865721528216648,0.08555871717504951,-0.019146842907585605
2003-10-07 15:00,0.016898787250362507,0.46613389835404584,0.39029146677897997,0.08670858900054412,-0.019377134863273
2003-10-08 17:55,0.01476513311281967,0.4702822563229975,0.39402601331100445,0.08787537647790318,-0.01960799042191433
2003-10-09 20:50,0.012659726198762586,0.47443846663000544,0.39777555555595967,0.08905927525179679,-0.019839387575809882
2003-10-10 23:45,0.01058254258067183,0.4786021823467187,0.40153985281637017,0.09026048021905539,-0.020071303807828227
2003-10-12 02:40,0.008533554356179598,0.48277305329014625,0.405318660572616,0.09147918547326175,-0.02030371608649247
2003-10-13 05:35,0.006512729673893117,0.48695072606060974,0.40911173049724053,0.09271558424905461,-0.020536600861096894
2003-10-14 08:30,0.004520032759942519,0.491134844080537,0.4129188104700685,0.09396986886617018,-0.020769934056861027
2003-10-15 11:25,0.0025554239452580535,0.4953250476340872,0.41673964459412616,0.09524223067323259,-0.02100369107011824
2003-10-16 14:20,0.0006188596935597784,0.4995209739076041,0.4205739732123658,0.09653285999130219,-0.02123784676354288
2003-10-17 17:15,-0.001289707369937096,0.5037222570308895,0.4244215329251949,0.09784194605719661,-0.021472375461413513
2003-10-18 20:10,-0.0031703284291137585,0.50792852811929,0.42828205660880647,0.09916967696659316,-0.021707250944915983
2003-10-19 23:05,-0.005023058446862641,0.5121394153166436,0.43215527343435745,0.10051623961694071,-0.021942446447487208
2003-10-21 02:01,-0.006847956134261757,0.516354543838915,0.43604090888784547,0.10188181965014242,-0.022177934650193246
2003-10-22 04:56,-0.008645083919151572,0.5205735360188241,0.43993868479096837,0.10326660139512014,-0.022413687677158303
2003-10-23 07:51,-0.010414507913958773,0.5247960113510881,0.44384831932262037,0.10467076781015078,-0.022649677091025968
2003-10-24 10:46,-0.012156297882907854,0.5290215865385784,0.4477695270413087,0.10609450042508907,-0.02288587388846921
2003-10-25 13:41,-0.013870527208560052,0.5332498755392219,0.4517020189083396,0.10753797928343473,-0.023122248495741415
2003-10-26 16:36,-0.015557272857706902,0.5374804896136938,0.45564550231182144,0.1090013828842746,-0.023358770764272323
2003-10-27 19:31,-0.01721661534662855,0.5417130373738906,0.4595996810914788,0.11048488812411059,-0.023595409966309218
2003-10-28 22:26,-0.01884863870572147,0.5459471248321741,0.4635642555642753,0.11198867023858616,-0.023832134790603914
2003-10-30 01:21,-0.02045343044350867,0.5501823554513814,0.46753892255084706,0.11351290274412545,-0.024068913338146116
2003-10-31 04:16,-0.022031081510033704,0.5544183301955896,0.47152337540273737,0.1150577573794956,-0.024305713117944654
2003-11-01 07:11,-0.02358168625967537,0.5586546475816767,0.4755173040304821,0.11662340404732456,-0.024542501042859096
2003-11-02 10:06,-0.025105342413319826,0.562890903731509,0.4795203949323874,0.11821001075552783,-0.024779243425473246
2003-11-03 13:01,-0.02660215102002722,0.5671266924250583,0.48353233122429307,0.11981774355877178,-0.0250159059740305
2003-11-04 15:56,-0.028072216418052173,0.5713616051540618,0.48755279266996043,0.12144676649984883,-0.02525245378840818
2003-11-05 18:51,-0.029515646195348175,0.5755952311765262,0.49158145571237727,0.1230972415510902,-0.025488851356150335
2003-11-06 21:46,-0.030932551149504453,0.5798271575719077,0.49561799350582203,0.12476932855577345,-0.02572506254855096
2003-11-08 00:41,-0.03232304524714265,0.5840569692970055,0.4996620759487336,0.12646318516955327,-0.025961050616789935
2003-11-09 03:36,-0.03368724558278277,0.5882842492425593,0.5037133697173781,0.1281789668019322,-0.026196778188123375
2003-11-10 06:31,-0.03502527233718862,0.5925085782905395,0.5077715383003114,0.1299168265577817,-0.026432207262128866
2003-11-11 09:26,-0.03633724873520222,0.5967295353721227,0.5118362420336322,0.13167691517892935,-0.026667299207005297
2003-11-12 12:21,-0.03762330100307806,0.600946697526336,0.5159071381370198,0.1334593809858249,-0.02690201475592961
2003-11-13 15:17,-0.0388835583253412,0.6051596399594144,0.5199838807506004,0.1352643698193193,-0.02713631400347247
2003-11-14 18:12,-0.0401181528011328,0.609367936104696,0.5240661209724828,0.13709202498250445,-0.027370156402065592
2003-11-15 21:07,-0.041327219400144666,0.613571157683357,0.5281535068972552,0.1389424871827559,-0.02760350075853752
2003-11-17 00:02,-0.04251089591804458,0.6177688747655949,0.5322456836550775,0.1408158944738363,-0.027836305230699285
2003-11-18 02:57,-0.04366932293149109,0.6219606558325674,0.536342293451666,0.1427123821982048,-0.0280685273239962
2003-11-19 05:52,-0.04480264375270575,0.6261460678389035,0.540442975609001,0.14463208292947616,-0.0283001238882189
2003-11-20 08:47,-0.04591100438362465,0.6303246762758346,0.5445473666068109,0.14657512641506668,-0.028531051114275945
2003-11-21 11:42,-0.04699455346964376,0.6344960452349275,0.5486551001248176,0.14854163951904242,-0.028761264531030003
2003-11-22 14:37,-0.04805344225296382,0.6386597374724057,0.5527658070857376,0.1505317461651788,-0.028990719002196342
2003-11-23 17:32,-0.04908782452555471,0.642815314474052,0.5568791156990406,0.15254556728025237,-0.029219368723306847
2003-11-24 20:27,-0.050097856581742706,0.6469623365206819,0.5609946515054521,0.15458322073757608,-0.029447167218738017
2003-11-25 23:22,-0.05108369717044002,0.6511003627541723,0.5651120374222038,0.15664482130079604,-0.02967406733880533
2003-11-27 02:17,-0.052045507447022396,0.6552289512440337,0.5692308937890119,0.15873048056795888,-0.029900021256924193
2003-11-28 05:12,-0.052983450924880715,0.6593476590545602,0.5733508384148369,0.16084030691589316,-0.030124980466839986
2003-11-29 08:07,-0.05389769342662307,0.663456042312389,0.5774714866252506,0.16297440544483632,-0.030348895779920726
2003-11-30 11:02,-0.054788403035005984,0.6675536562747555,0.5815924513107122,0.1651328779234789,-0.030571717322528884
2003-12-01 13:57,-0.055655750043527366,0.6716400553980731,0.5857133429753818,0.16731582273425175,-0.030793394533452687
2003-12-02 16:52,-0.05649990690675126,0.6757147934070795,0.589833769786722,0.1695233348190064,-0.03101387616141333
2003-12-03 19:47,-0.057321048190370635,0.6797774233645211,0.5939533376258678,0.17175550562509792,-0.031233110262646496
2003-12-04 22:42,-0.05811935052098345,0.6838274977411678,0.5980716501385557,0.1740124230517744,-0.03145104419854941
2003-12-06 01:37,-0.05889499253564076,0.68786456848639,0.6021883087868565,0.17629417139702724,-0.03166762463340644
2003-12-07 04:33,-0.05964815483115424,0.6918881870991307,0.6063029129015481,0.17860083130482976,-0.03188279753218724
2003-12-08 07:28,-0.06037901991318158,0.6958979046993118,0.6104150597351738,0.18093247971280993,-0.03209650815841948
2003-12-09 10:23,-0.061087772145103456,0.6998932720996575,0.6145243445157729,0.18328918980036807,-0.03230870107213765
2003-12-10 13:18,-0.061774597696706166,0.7038738398779173,0.6186303605012757,0.1856710309372553,-0.03251932012790882
2003-12-11 16:13,-0.06243968449267974,0.7078391584494708,0.6227326990345468,0.18807806863262355,-0.032728308472935126
2003-12-12 19:08,-0.06308322216095405,0.7117887781403436,0.6268309495991156,0.1905103644845878,-0.03293560854523664
2003-12-13 22:03,-0.06370540198086784,0.7157222492605185,0.6309246998754814,0.19296797613025746,-0.033141162071910084
2003-12-15 00:58,-0.0643064168312011,0.7196391221776262,0.6350135357980808,0.19545095719630567,-0.033344910067469306
2003-12-16 03:53,-0.06488646113808919,0.7235389473910376,0.6390970416129569,0.19795935725012115,-0.03354679283227013
2003-12-17 06:48,-0.06544573082280036,0.7274212756061433,0.6431747999359018,0.20049322175142875,-0.03374674995101067
2003-12-18 09:43,-0.0659844232494281,0.7312856578090441,0.647246391811321,0.20305259200454462,-0.033944720291318925
2003-12-19 12:38,-0.06650273717248828,0.7351316453414912,0.6513113967716526,0.20563750511118756,-0.03414064200242284
2003-12-20 15:33,-0.0670008726844427,0.7389587899761101,0.6553693928973856,0.20824799392389498,-0.03433445251390469
2003-12-21 18:28,-0.0674790311631612,0.7427666439918883,0.6594199568776593,0.2108840870000506,-0.03452608853454142
2003-12-22 21:23,-0.06793741521933541,0.7465547602499081,0.6634626640714374,0.21354580855654254,-0.034715486051230704
2003-12-24 00:18,-0.06837622864385877,0.7503226922693099,0.6674970885692363,0.21623317842506024,-0.034902580328004466
2003-12-25 03:13,-0.06879567635518787,0.7540699943035032,0.6715228032554458,0.2189462120080743,-0.035087305905132295
2003-12-26 06:08,-0.06919596434669237,0.7577962214165234,0.675539379871128,0.2216849202354471,-0.03526959659831084
2003-12-27 09:03,-0.06957729963401298,0.761500929559602,0.6795463890773807,0.22444930952175174,-0.03544938549794479
2003-12-28 11:58,-0.0699398902024471,0.7651836756479775,0.6835434005192969,0.22723938172434233,-0.03562660496852229
2003-12-29 14:53,-0.07028394495435539,0.7688440176377342,0.6875299828903,0.2300551341020514,-0.03580118664807562
2003-12-30 17:49,-0.0706096736566262,0.772481514602887,0.6915057039970962,0.23289655927469333,-0.03597306144774087
2003-12-31 20:44,-0.0709172868881978,0.776095726812549,0.6954701308250714,0.2357636451832856,-0.036142159551408384
2004-01-01 23:39,-0.07120699598765397,0.7796862158082167,0.6994228296041818,0.2386563750510374,-0.036308410415469346
2004-01-03 02:34,-0.0714790130009107,0.7832525444811527,0.7033633658753161,0.24157472734511568,-0.03647174276865795
2004-01-04 05:29,-0.07173355062900298,0.7867942771498437,0.7072913045571174,0.24451867573920075,-0.036632084611990794
2004-01-05 08:24,-0.07197082217598806,0.7903109796375161,0.7112062100132495,0.24748818907684253,-0.03678936321880335
2004-01-06 11:19,-0.07219104149697843,0.7938022193497315,0.7151076461201356,0.2504832313356626,-0.03694350513488764
2004-01-07 14:14,-0.07239442294631591,0.797267565351953,0.7189951763350628,0.2535037615923424,-0.03709443617872693
2004-01-08 17:09,-0.07258118132590087,0.8007065884471538,0.7228683637647288,0.2565497339884777,-0.037242081441832435
2004-01-09 20:04,-0.07275153183369687,0.8041188612534836,0.7267267712342619,0.2596210976973502,-0.03738636528918521
2004-01-10 22:59,-0.07290569001241075,0.807503958281806,0.7305699613565086,0.262717796891476,-0.03752721135977619
2004-01-12 01:54,-0.07304387169837295,0.810861456013255,0.7343974966017637,0.2658397707110898,-0.037664542567252574
2004-01-13 04:49,-0.0731662929706289,0.8141909329767973,0.7382089393679283,0.2689869532335817,-0.037798281100672494
2004-01-14 07:44,-0.07327317010024925,0.8174919698266018,0.7420038520508878,0.27215927344373775,-0.03792834842536005
2004-01-15 10:39,-0.07336471949987969,0.8207641494194511,0.7457817971153745,0.2753566552050264,-0.038054665283873454
2004-01-16 13:34,-0.07344115767353775,0.8240070568919273,0.749542337166018,0.2785790172317061,-0.03817715169707724
2004-01-17 16:29,-0.07350270116667372,0.8272202797375967,0.7532850350188509,0.28182627306200175,-0.03829572696532757
2004-01-18 19:24,-0.07354956651650645,0.8304034078840039,0.7570094537730521,0.28509833103219645,-0.038410309669767426
2004-01-19 22:19,-0.07358197020264595,0.8335560337694643,0.7607151568829287,0.28839509425165016,-0.03852081767373116
2004-01-21 01:14,-0.0736001285980201,0.8366777524197876,0.7644017082302902,0.291716460578914,-0.038627168124265934
2004-01-22 04:09,-0.0736042579201124,0.8397681615247596,0.7680686721970249,0.29506232259879106,-0.038729277453765615
2004-01-23 07:05,-0.07359457418252943,0.8428268615144018,0.771715613737906,0.2984325676003954,-0.03882706138171912
2004-01-24 10:00,-0.07357129314690444,0.845853455635029,0.7753420984536572,0.3018270775562552,-0.038920434916576395
2004-01-25 12:55,-0.07353463027515594,0.8488475500251214,0.7789476926643053,0.3052457291025177,-0.03900931235773301
2004-01-26 15:50,-0.07348480068210866,0.851808753790833,0.7825319634826164,0.30868839352008326,-0.03909360729763131
2004-01-27 18:45,-0.07342201908849232,0.8547366790813428,0.7860944788878612,0.31215493671693023,-0.039173232623984276
2004-01-28 21:40,-0.07334649977432942,0.8576309411638025,0.7896348077996316,0.3156452192113848,-0.039248100522118065
2004-01-30 00:35,-0.07325845653272313,0.8604911584980826,0.7931525201519491,0.31915909611659865,-0.03931812247743974
2004-01-31 03:30,-0.0731581026240599,0.8633169528111478,0.7966471869674743,0.32269641712606784,-0.03938320927802723
2004-02-01 06:25,-0.07304565073063703,0.8661079491710462,0.8001183804317964,0.3262570265002,-0.03944327101734418
2004-02-02 09:20,-0.07292131291172567,0.8688637760606288,0.8035656739679631,0.3298407630541123,-0.03949821709708205
2004-02-03 12:15,-0.07278530055908503,0.8715840654508444,0.8069886423110568,0.3334474601464932,-0.039547956230129605
2004-02-04 15:10,-0.07263782435293478,0.8742684528736256,0.8103868615828493,0.3370769456695816,-0.0395923964436701
2004-02-05 18:05,-0.07247909421840212,0.8769165774943806,0.8137599093665575,0.3407290420403121,-0.03963144508240978
2004-02-06 21:00,-0.07230931928244708,0.8795280821841034,0.817107364781724,0.34440356619268103,-0.03966500881193792
2004-02-07 23:55,-0.07212870783128744,0.8821026135909549,0.8204288085590419,0.3481003295711621,-0.03969299362221833
2004-02-09 02:50,-0.07193746726832848,0.8846398222114245,0.8237238231152708,0.3518191381253537,-0.03971530483121587
2004-02-10 05:45,-0.071735804072603,0.8871393624610524,0.8269919926282244,0.3555597923058713,-0.03973184708865833
2004-02-11 08:40,-0.07152392375774788,0.8896008927445656,0.8302329031116499,0.3593220870612986,-0.039742524379934446
2004-02-12 11:35,-0.07130203083150943,0.8920240755255899,0.8334461424902129,0.36310581183647334,-0.03974724003013015
2004-02-13 14:30,-0.07107032875580538,0.8944085773957642,0.8366313006743706,0.36691075057188116,-0.03974589670820437
2004-02-14 17:25,-0.07082901990734128,0.8967540691433322,0.8397879696352373,0.3707366817043002,-0.03973839643130575
2004-02-15 20:21,-0.07057830553879123,0.8990602258212068,0.8429157434794443,0.37458337816873877,-0.03972464056923043
2004-02-16 23:16,-0.07031838574056772,0.9013267268143812,0.8460142185238341,0.37845060740148123,-0.03970452984902455
2004-02-18 02:11,-0.07004945940317497,0.9035532559067796,0.8490829933701145,0.3823381313444375,-0.03967796435973123
2004-02-19 05:06,-0.06977172418015518,0.9057395013475265,0.8521216689794606,0.38624570645079653,-0.039644843557283246
2004-02-20 08:01,-0.06948537645165495,0.9078851559165032,0.8551298487468884,0.3901730836917998,-0.039605066269543764
2004-02-21 10:56,-0.06919061128859692,0.9099899169893442,0.8581071385756089,0.3941200085649157,-0.03955853070149636
2004-02-22 13:51,-0.06888762241748964,0.9120534866016796,0.8610531469511195,0.3980862211031352,-0.03950513444058573
2004-02-23 16:46,-0.06857660218586165,0.914075571512778,0.8639674850152358,0.4020714558856785,-0.03944477446220909
2004-02-24 19:41,-0.06825774152834554,0.916055883268453,0.8668497666398927,0.4060754420499161,-0.03937734713536187
2004-02-25 22:36,-0.06793122993341937,0.9179941382632253,0.8696996085007023,0.41009790330450724,-0.03930274822843874
2004-02-27 01:31,-0.06759725541080103,0.9198900578018182,0.8725166301503906,0.41413855794395515,-0.03922087291518965
2004-02-28 04:26,-0.0672560044595161,0.9217433681598676,0.8753004540919507,0.41819711886438293,-0.039131615780833524
2004-02-29 07:21,-0.06690766203664511,0.9235538006438623,0.8780507058515374,0.42227329358058363,-0.03903487082833246
2004-03-01 10:16,-0.0665524115267577,0.9253210916503162,0.880767014051114,0.42636678424439445,-0.03893053148482594
2004-03-02 13:11,-0.06619043471203076,0.9270449827241738,0.8834490104808679,0.43047728766444576,-0.03881849060822545
2004-03-03 16:06,-0.06582191174308011,0.9287252206163505,0.8860963301712441,0.4346044953270911,-0.038698640493975055
2004-03-04 19:01,-0.06544702111049489,0.930361557340475,0.8887086114647136,0.43874809341871096,-0.038570872881976526
2004-03-05 21:56,-0.0650659396170793,0.931953750228816,0.8912854960872547,0.44290776284940014,-0.03843507896367843
2004-03-07 00:51,-0.0646788423508316,0.9335015619872954,0.8938266292194015,0.44708317927783037,-0.03829114938933714
2004-03-08 03:46,-0.06428590265863979,0.9350047607496731,0.8963316595670034,0.451274013137546,-0.03813897427544437
2004-03-09 06:41,-0.06388729212071623,0.9364631201308269,0.8988002394315804,0.4554799296645345,-0.0379784432123267
2004-03-10 09:37,-0.06348318052577438,0.9378764192791336,0.9012320247802916,0.45970058892612986,-0.03780944527191765
2004-03-11 12:32,-0.0630737358469515,0.9392444429279282,0.903626675315489,0.4639356458512327,-0.03763186901570392
2004-03-12 15:27,-0.06265912421848086,0.9405669814460474,0.9059838545438729,0.468184750261902,-0.037445602502844594
2004-03-13 18:22,-0.06223950991313376,0.9418438308873902,0.9083032298451431,0.47244754690616086,-0.03725053329847313
2004-03-14 21:17,-0.06181505532041019,0.9430747930395611,0.910584472540273,0.47672367549227224,-0.03704654848217078
2004-03-16 00:12,-0.06138592092550593,0.9442596754715181,0.9128272579592671,0.48101277072426807,-0.03683353465662356
2004-03-17 03:07,-0.060952265289056284,0.9453982915802195,0.9150312655084164,0.48531446233878284,-0.036611377956461584
2004-03-18 06:02,-0.060514245027654026,0.9464904606362801,0.9171961787370629,0.4896283751432353,-0.036379964057280625
2004-03-19 08:57,-0.06007201479514403,0.9475360078286283,0.9193216854038786,0.49395412905541486,-0.03613917818484361
2004-03-20 11:52,-0.05962572726471743,0.9485347643080944,0.9214074775425366,0.49829133914425267,-0.03588890512447562
2004-03-21 14:47,-0.059175533111788206,0.9494865672299794,0.9234532515268654,0.5026396156719888,-0.03562902923064279
2004-03-22 17:42,-0.05872158099765912,0.9503912597955763,0.9254587081354633,0.5069985641377253,-0.035359434436715555
2004-03-23 20:37,-0.058264017553998626,0.9512486912925905,0.9274235526156542,0.5113677853221494,-0.0350800042649316
2004-03-24 23:32,-0.057802987368102327,0.9520587171345116,0.929347494746918,0.5157468753337325,-0.034790621836540817
2004-03-26 02:27,-0.05733863296897507,0.9528211988988569,0.931230248903627,0.5201354256560812,-0.03449116988215358
2004-03-27 05:22,-0.05687109481420281,0.9535360043643379,0.9330715341172204,0.5245330231967558,-0.0341815307522742
2004-03-28 08:17,-0.05640051127763923,0.9542030075468935,0.9348710741376968,0.5289392503373229,-0.03386158642803448
2004-03-29 11:12,-0.055927018637911136,0.9548220887345806,0.9366285974944105,0.5333536849846454,-0.03353121853213026
2004-03-30 14:07,-0.05545075106772118,0.955393134521342,0.938343837556249,0.5377759006236076,-0.0331903083399473
2004-03-31 17:02,-0.05497184062397176,0.955916037839612,0.9400165325910805,0.5422054663710596,-0.032838736790892935
2004-04-01 19:57,-0.054490417238708386,0.9563906979917456,0.9416464258244773,0.5466419470310261,-0.032476384499931135
2004-04-02 22:53,-0.05400660871087526,0.9568170206802822,0.9432332654977273,0.5510849031512232,-0.03210313176932024
2004-04-04 01:48,-0.05352054069887978,0.9571949180370232,0.9447768049251275,0.5555338910809311,-0.03171885860054824
2004-04-05 04:43,-0.05303233671399234,0.9575243086508985,0.9462768025504646,0.559988463029985,-0.031323444706486854
2004-04-06 07:38,-0.05254211811454523,0.9578051175946382,0.9477330220027791,0.5644481671291927,-0.030916769523740104
2004-04-07 10:33,-0.05205000410096808,0.9580372764502114,0.9491452321512881,0.5689125474918497,-0.030498712225215323
2004-04-08 13:28,-0.05155611171162287,0.9582207233330502,0.9505132071595568,0.5733811442766616,-0.030069151732890598
2004-04-09 16:23,-0.05106055581946567,0.9583554029150256,0.9518367265388235,0.5778534937518338,-0.0296279667308008
2004-04-10 19:18,-0.05056344912952637,0.958441266446179,0.9531155752004898,0.5823291283603735,-0.02917503567823856
2004-04-11 22:13,-0.05006490217720161,0.9584782717751954,0.9543495435077685,0.5868075767866434,-0.028710236823167343
2004-04-13 01:08,-0.04956502332735191,0.9584663833686138,0.9555384273264939,0.5912883640242154,-0.028233448215841686
2004-04-14 04:03,-0.04906391877422872,0.958405572328761,0.9566820280750157,0.5957710114447935,-0.027744547722659184
2004-04-15 06:58,-0.04856169254220104,0.958295816410403,0.9577801527732227,0.6002550368684061,-0.02724341304022123
2004-04-16 09:53,-0.04805844648728541,0.9581371000361076,0.9588326140906838,0.6047399546348685,-0.026729921709607928
2004-04-17 12:48,-0.04755428029949664,0.9579294143103068,0.9598392303938243,0.6092252756762606,-0.026203951130887373
2004-04-18 15:43,-0.04704929150598543,0.9576727570320527,0.9607998257922187,0.6137105075907503,-0.02566537857783019
2004-04-19 18:38,-0.046543575474991356,0.9573671327064674,0.9617142301838943,0.6181951547174065,-0.025114081212864202
2004-04-20 21:33,-0.04603722542058,0.9570125525548643,0.9625822792997141,0.6226787182123228,-0.024549936102235125
2004-04-22 00:28,-0.045530332408175264,0.9566090345235443,0.9634038147467684,0.627160696125808,-0.023972820231398906
2004-04-23 03:23,-0.04502298536089443,0.9561566032912705,0.9641786840507722,0.631640583480632,-0.02338261052065094
2004-04-24 06:18,-0.04451527106664932,0.955655290275389,0.9649067406974856,0.6361178723515271,-0.022779183840961795
2004-04-25 09:13,-0.04400727418603943,0.955105133636612,0.9655878441731114,0.6405920519457151,-0.022162417030051954
2004-04-26 12:09,-0.04349907726102219,0.9545061782824558,0.9662218600036634,0.6450626086844975,-0.021532186908698348
2004-04-27 15:04,-0.0429907607243543,0.9538584758693227,0.9668086597933045,0.6495290262859448,-0.020888370297267554
2004-04-28 17:59,-0.042482402909788566,0.9531620848032085,0.9673481212616433,0.6539907858487297,-0.020230844032467686
2004-04-29 20:54,-0.04197408006305163,0.9524170702390738,0.9678401282799491,0.658447365936847,-0.019559484984354822
2004-04-30 23:49,-0.04146586635355515,0.9516235040788161,0.968284570906315,0.6628982426655359,-0.018874170073546814
2004-05-02 02:44,-0.040957833886878486,0.9507814649679034,0.9686813454197175,0.6673428897880552,-0.01817477628869575
2004-05-03 05:39,-0.04045005271797397,0.9498910382906008,0.9690303543529943,0.6717807787836184,-0.01746118070416937
2004-05-04 08:34,-0.039942590865118435,0.9489523161638336,0.9693315065247069,0.6762113789462425,-0.016733260497978908
2004-05-05 11:29,-0.039435514324597784,0.9479653974296738,0.9695847170698795,0.6806341574745419,-0.0159908929699462
2004-05-06 14:24,-0.038928887086109906,0.9469303876464401,0.9697899074696149,0.6850485795625074,-0.015233955560102727
2004-05-07 17:19,-0.038422771148875885,0.9458473990783909,0.9699470055795674,0.6894541084913003,-0.014462325867311592
2004-05-08 20:14,-0.03791722653847363,0.9447165506840642,0.9700559456572596,0.6938502057218311,-0.013675881668150116
2004-05-09 23:09,-0.03741231132436359,0.9435379681032096,0.9701166683882388,0.6982363309883165,-0.012874500936017292
2004-05-11 02:04,-0.036908081638099326,0.9423117836423138,0.9701291209110642,0.7026119423927921,-0.01205806186046764
2004-05-12 04:59,-0.03640459169223689,0.9410381362587734,0.9700932568411053,0.7069764965003451,-0.011226442866809499
2004-05-13 07:54,-0.035901893799903814,0.9397171715436312,0.9700090362931523,0.7113294484353611,-0.010379522635912786
2004-05-14 10:49,-0.03540003839504872,0.9383490417029676,0.9698764259028232,0.7156702519784419,-0.009517180124285698
2004-05-15 13:44,-0.03489907405333367,0.9369339055378557,0.9696953988467603,0.7199983596642976,-0.008639294584361148
2004-05-16 16:39,-0.03439904751367824,0.9354719284229418,0.9694659348616024,0.7243132228803633,-0.007745745585034301
2004-05-17 19:34,-0.03390000370045335,0.9339632822836608,0.9691880202617374,0.7286142919661245,-0.0068364130324551665
2004-05-18 22:29,-0.033401985746282406,0.9324081455720163,0.9688616479558061,0.7329010163133391,-0.005911177191030598
2004-05-20 01:25,-0.03290503501547344,0.9308067032409981,0.9684868174619647,0.7371728444669201,-0.004969918704682245
2004-05-21 04:20,-0.03240919112805694,0.9291591467176205,0.9680635349218969,0.741429224226513,-0.00401251861834776
2004-05-22 07:15,-0.03191449198442219,0.927465673874573,0.9675918131135612,0.7456696027487925,-0.0030388583997173445
2004-05-23 10:10,-0.031420973790526316,0.9257264890004587,0.9670716714626619,0.7498934266505092,-0.0020488199611915607
2004-05-24 13:05,-0.030928671083698844,0.9239418027687114,0.966503136052858,0.7541001421120427,-0.0010422856821107676
2004-05-25 16:00,-0.03043761675898906,0.9221118322050791,0.965886239634671,0.758289194981741,-1.9138431188503446e-05
2004-05-26 18:55,-0.029947842096085003,0.9202368006537984,0.9652210216331232,0.7624600308807166,0.0010207384107820475
2004-05-27 21:50,-0.029459376786753616,0.9183169377423424,0.9645075281540572,0.7666120953083786,0.0020774609280187067
2004-05-29 00:45,-0.028972248962819303,0.9163524793448337,0.9637458119891611,0.7707448337484568,0.0031511446465873894
2004-05-30 03:40,-0.028486485224659373,0.914343667544113,0.9629359326196918,0.7748576917755465,0.004241904510996122
2004-05-31 06:35,-0.02800211067020012,0.9122907505924464,0.962077956218879,0.7789501151621958,0.005349854860559659
2004-06-01 09:30,-0.027519148924395796,0.9101939828708492,0.9611719556529927,0.7830215499865623,0.006475109405548317
2004-06-02 12:25,-0.027037622169200456,0.908053624847131,0.9602180104811134,0.7870714427404116,0.007617781203068143
2004-06-03 15:20,-0.02655755117399547,0.9058699430325786,0.9592162069535575,0.7910992404376301,0.008777982632725993
2004-06-04 18:15,-0.026078955326462518,0.9036432099372733,0.9581666380089556,0.7951043907232287,0.009955825372079266
2004-06-05 21:10,-0.025601852663909755,0.9013737040241641,0.9570694032700223,0.799086341982601,0.011151420371815882
2004-06-07 00:05,-0.025126259905004535,0.8990617096617473,0.9559246090379492,0.8030445434513098,0.012364877830746374
2004-06-08 03:00,-0.024652192481934836,0.8967075170755204,0.9547323682854869,0.8069784453250731,0.013596307170524187
2004-06-09 05:55,-0.024179664572948338,0.8943114222980635,0.9534928006486442,0.8108874988702182,0.014845817010180503
2004-06-10 08:50,-0.02370868913528202,0.8918737271178601,0.9522060324170455,0.8147711565343727,0.016113515140414703
2004-06-11 11:45,-0.023239277938465426,0.8893947390268813,0.9508721965229573,0.8186288720573656,0.017399508497640503
2004-06-12 14:41,-0.022771441597963023,0.8868747711668216,0.9494914325289164,0.8224601005825053,0.01870390313784845
2004-06-13 17:36,-0.022305189609160767,0.8843141422741125,0.9480638866140182,0.826264298768006,0.02002680421022645
2004-06-14 20:31,-0.0218405303816784,0.8817131766237007,0.9465897115588524,0.8300409248985938,0.021368315930553404
2004-06-15 23:26,-0.021377471273988452,0.8790722039715722,0.9450690667290699,0.8337894389973013,0.022728541554381913
2004-06-17 02:21,-0.02091601862831663,0.8763915594959958,0.9435021180575576,0.8375093029374727,0.024107583350029535
2004-06-18 05:16,-0.02045617780583637,0.8736715837376395,0.9418890380252983,0.841199980554756,0.0255055425713123
2004-06-19 08:11,-0.01999795322211182,0.8709126225384051,0.9402300056408261,0.844860937759284,0.02692251943010182
2004-06-20 11:06,-0.019541348382790306,0.868115026979094,0.938525206418331,0.8484916426478799,0.028358613068660006
2004-06-21 14:01,-0.019086365919524485,0.8652791533158869,0.9367748323543981,0.8520915656162978,0.02981392153176928
2004-06-22 16:56,-0.018633007626107395,0.8624053629156521,0.9349790819033805,0.8556601794714671,0.031288541738656174
2004-06-23 19:51,-0.018181274494801676,0.859494022190068,0.9331381599513952,0.8591969595437501,0.032782569454729266
2004-06-24 22:46,-0.01773116675285872,0.8565455025286721,0.931252277788998,0.8627013837990574,0.03429609926307982
2004-06-26 01:41,-0.017282683899189966,0.8535601802306818,0.9293216530824409,0.8661729329510012,0.03582922453583497
2004-06-27 04:36,-0.01683582474119153,0.8505384364357425,0.9273465098435952,0.8696110905728891,0.03738203740529618
2004-06-28 07:31,-0.01639058743170666,0.8474806570536177,0.9253270783985517,0.8730153432095242,0.03895462873486156
2004-06-29 10:26,-0.015946969506090022,0.8443872326926954,0.9232635953548023,0.876385180488954,0.04054708808981141
2004-06-30 13:21,-0.015504967919375078,0.841258558587468,0.9211563035671044,0.8797200952339627,0.04215950370788305
2004-07-01 16:16,-0.01506457908352634,0.8380950345249738,0.9190054521020099,0.8830195835733287,0.04379196246965654
2004-07-02 19:11,-0.014625798904751214,0.8348970647701741,0.9168112962010353,0.8862831450528434,0.045444549868771625
2004-07-03 22:06,-0.014188622820850559,0.8316650579902494,0.9145740972424585,0.8895102827461165,0.04711734998200162
2004-07-05 01:01,-0.01375304583861349,0.8283994271779773,0.9122941227018402,0.8927005033649579,0.0488104454391054
2004-07-06 03:56,-0.013319062571213978,0.8251005895740748,0.9099716461111858,0.8958533173694825,0.05052391739253942
2004-07-07 06:52,-0.012886667275598118,0.821768966588498,0.9076069470167404,0.8989682390778937,0.05225784548703595
2004-07-08 09:47,-0.012455853889862228,0.8184049837209039,0.9052003109355435,0.9020447867757548,0.05401230782896442
2004-07-09 12:42,-0.012026616070572906,0.8150090704800425,0.9027520293105827,0.9050824828249571,0.05578738095560169
2004-07-10 15:37,-0.011598947230047799,0.8115816603023465,0.9002623994647232,0.9080808537721088,0.05758313980419066
2004-07-11 18:32,-0.011172840573543008,0.8081231904694942,0.8977317245532528,0.9110394304565528,0.0593996576809159
2004-07-12 21:27,-0.010748289136355713,0.8046341020251432,0.8951603135151681,0.9139577481178079,0.06123700622970842
2004-07-14 00:22,-0.010325285820819527,0.8011148396908085,0.892548481023188,0.9168353465024557,0.06309525540090645
2004-07-15 03:17,-0.009903823433165572,0.7975658517808772,0.8898965474324727,0.9196717699704617,0.0649744734197944
2004-07-16 06:12,-0.009483894720233352,0.7939875901167206,0.887204838728018,0.9224665676009461,0.06687472675505167
2004-07-17 09:07,-0.009065492406030808,0.7903805099401259,0.8844736864708822,0.925219293297217,0.06879608008701295
2004-07-18 12:02,-0.00864860922809707,0.7867450698257965,0.8817034277430504,0.9279295058912391,0.07073859627588722
2004-07-19 14:57,-0.008233237973682576,0.7830817315932201,0.8788944050911578,0.9305967692473136,0.07270233632979335
2004-07-20 17:52,-0.007819371515696089,0.779390960217651,0.8760469664688695,0.9332206523651212,0.07468735937276215
2004-07-21 20:47,-0.0074070028484249165,0.7756732237404229,0.8731614651780798,0.9358007294819706,0.07669372261261015
2004-07-22 23:42,-0.006996125123009289,0.7719289931786103,0.8702382598089351,0.9383365801742216,0.07872148130868807
2004-07-24 02:37,-0.006586731682632907,0.768158742433882,0.867277714178556,0.9408277894579758,0.08077068873960765
2004-07-25 05:32,-0.006178816097434384,0.7643629482007555,0.8642801972686124,0.9432739478888776,0.08284139617085333
2004-07-26 08:27,-0.005772372199115847,0.7605420898742252,0.8612460831617258,0.9456746516610288,0.08493365282230865
2004-07-27 11:22,-0.005367394115227624,0.7566966494567496,0.8581757509766815,0.9480295027050134,0.08704750583572596
2004-07-28 14:17,-0.0049638763031036315,0.7528271114645697,0.8550695848024212,0.9503381087850324,0.08918300024217321
2004-07-29 17:12,-0.0045618135834567045,0.748933962833572,0.8519279736309802,0.9526000835949989,0.09134017892935936
2004-07-30 20:08,-0.004161201173589549,0.7450176928245374,0.8487513112892374,0.9548150468536829,0.09351908260894523
2004-07-31 23:03,-0.0037620347202102847,0.7410787929277947,0.8455399963694868,0.9569826243988684,0.09571974978385013
2004-08-02 01:58,-0.0033643103318523465,0.7371177567675058,0.8422944321590075,0.9591024482803809,0.09794221671544734
2004-08-03 04:53,-0.0029680246108554076,0.7331350800053187,0.8390150265684129,0.9611741568521202,0.10018651739081592
2004-08-04 07:48,-0.002573174684917301,0.7291312602437109,0.8357021920590364,0.9631973948629036,0.10245268348989137
2004-08-05 10:43,-0.00217975823817481,0.7251067969287522,0.8323563455691285,0.9651718135462481,0.10474074435268363
2004-08-06 13:38,-0.0017877735418124208,0.7210621912525199,0.8289779084390443,0.967097070708955,0.10705072694645867
2004-08-07 16:33,-0.0013972194841888955,0.7169979460551914,0.8255673063354477,0.9689728308184654,0.10938265583288606
2004-08-08 19:28,-0.001008095600439067,0.7129145657266447,0.8221249691743764,0.9707987650890625,0.1117365531352731
2004-08-09 22:23,-0.0006204021015604744,0.7088125561077923,0.8186513310433552,0.9725745515667845,0.11411243850577985
2004-08-11 01:18,-0.0002341399029605548,0.7046924243916379,0.8151468301225449,0.9742998752130462,0.11651032909264167
2004-08-12 04:13,0.00015068934756069796,0.7005546790239393,0.8116119086048179,0.9759744279870008,0.11893023950749272
2004-08-13 07:08,0.0005340832423890371,0.6963998296037501,0.8080470126149953,0.9775979089265108,0.12137218179265108
2004-08-14 10:03,0.0009160385872756666,0.6922283867835832,0.8044525921280122,0.9791700242278147,0.12383616538854413
2004-08-15 12:58,0.0012965513751128435,0.6880408621694237,0.8008291008862088,0.9806904873237808,0.1263221971011606
2004-08-16 15:53,0.001675616760324003,0.6838377682206307,0.7971769963157693,0.9821590189607223,0.12883028106953437
2004-08-17 18:48,0.0020532290338978326,0.6796196181495383,0.7934967394421515,0.9835753472738209,0.13136041873339127
2004-08-18 21:43,0.002429381599066277,0.6753869258210041,0.7897887948047017,0.9849392078610567,0.13391260880084344
2004-08-20 00:38,0.0028040669476412303,0.6711402056518703,0.7860536303704369,0.9862503438556363,0.13648684721617046
2004-08-21 03:33,0.0031772766370329747,0.6668799725103229,0.7822917174469661,0.9875085059969099,0.13908312712772578
2004-08-22 06:28,0.003549001267965056,0.6626067416151222,0.7785035305945265,0.9887134526997696,0.14170143885600886
2004-08-23 09:24,0.003919230462884702,0.6583210284349421,0.7746895475373405,0.9898649501224341,0.1443417698617862
2004-08-24 12:19,0.0042879528450958625,0.6540233485876392,0.7708502490741329,0.9909627722326604,0.14700410471439432
2004-08-25 15:14,0.004655156018633998,0.6497142177394826,0.7669861189878245,0.9920067008723545,0.14968842506023589
2004-08-26 18:09,0.00502082654887101,0.6453941515045873,0.7630976439546259,0.9929965258205007,0.15239470959134352
2004-08-27 21:04,0.005384949943893453,0.6410636653442692,0.7591853134522659,0.9939320448544594,0.15512293401421567
2004-08-28 23:59,0.005747510636640158,0.6367232744666655,0.7552496196676672,0.9948130638095408,0.15787307101873424
2004-08-30 02:54,0.0061084919678331545,0.6323734937263401,0.751291057403808,0.9956393966368985,0.16064509024737228
2004-08-31 05:49,0.006467876169702569,0.6280148375241166,0.7473101239859878,0.9964108654596673,0.16343895826456412
2004-09-01 08:44,0.006825644350510245,0.6236478197071709,0.7433073191675271,0.9971273006273328,0.16625463852624514
2004-09-02 11:39,0.007181776479905401,0.6192729534692014,0.739283145034725,0.9977885407683449,0.16909209134970882
2004-09-03 14:34,0.007536251375104944,0.6148907512509184,0.7352381059112993,0.9983944328409105,0.171951273883653
2004-09-04 17:29,0.00788904668790913,0.6105017246408455,0.7311727082622982,0.9989448321819624,0.1748321400784496
2004-09-05 20:24,0.00824013889258212,0.6061063842763001,0.7270874605973561,0.9994396025542944,0.17773464065675437
2004-09-06 23:19,0.008589503274578431,0.6017052397448559,0.7229828733735767,0.9998786161918127,0.18065872308428615
2004-09-08 02:14,0.00893711392015592,0.5972987994860038,0.7188594588977744,1.0002617538429237,0.18360433154099515
2004-09-09 05:09,0.009282943706863236,0.5928875706932597,0.7147177312283011,1.000588904812001,0.18657140689248344
2004-09-10 08:04,0.009626964294912384,0.588472059216753,0.7105582060764978,1.0008599669989278,0.18955988666168827
2004-09-11 10:59,0.009969146119462487,0.5840527694661076,0.7063814007075818,1.0010748469367088,0.1925697050009803
2004-09-12 13:54,0.01030945838380359,0.5796302043138628,0.7021878338412071,1.0012334598271115,0.19560079266454738
2004-09-13 16:49,0.010647869053456056,0.5752048649994073,0.6979780255516732,1.001335729574328,0.198653076981107
2004-09-14 19:44,0.010984344851193924,0.5707772510334044,0.693752497167754,1.0013815888166469,0.201726481826996
2004-09-15 22:40,0.011318851253006048,0.5663478601026841,0.68951177117213,1.0013709789561087,0.2048209275996884
2004-09-17 01:35,0.011651352484983536,0.5619171879758442,0.6852563711006492,1.0013038501861338,0.20793633119160015
2004-09-18 04:30,0.011981811521156908,0.5574857284093787,0.6809868214412451,1.0011801615171063,0.2110726059643433
2004-09-19 07:25,0.012310190082289514,0.55305397305436,0.6767036475325361,1.0009998807998959,0.2142296617234417
2004-09-20 10:20,0.01263644863561409,0.548622411363926,0.6724073754623476,1.0007629847473116,0.2174074046933628
2004-09-21 13:15,0.01296054639554374,0.544191530501283,0.6680985319658799,1.000469458953458,0.2206057374931047
2004-09-22 16:10,0.013282441325337346,0.5397618152485725,0.6637776443238569,1.0001192979110027,0.22382455911211876
2004-09-23 19:05,0.013602090139745514,0.5353337479163145,0.6594452402603785,0.9997125050263157,0.2270637648868118
2004-09-24 22:00,0.013919448308627569,0.5309078082536755,0.6551018478407209,0.9992490926324892,0.23032324647747715
2004-09-26 00:55,0.01423447006154097,0.5264844733595888,0.6507479953691087,0.9987290820002246,0.2336028918456688
2004-09-27 03:50,0.014547108393322163,0.5220642175945422,0.6463842112862843,0.9981525033465559,0.236902585232187
2004-09-28 06:45,0.014857315070645633,0.5176475124932769,0.6420110240671113,0.9975193958414199,0.24022220713552872
2004-09-29 09:40,0.015165040639566559,0.5132348266783768,0.6376289621181952,0.9968298076120623,0.2435616342908506
2004-09-30 12:35,0.015470234434057786,0.5088266257746719,0.6332385536754501,0.9960837957452551,0.2469207396495355
2004-10-01 15:30,0.015772844585531284,0.50442337232459,0.6288403267017422,0.9952814262873275,0.25029939235929366
2004-10-02 18:25,0.016072818033350603,0.5000255257044344,0.6244348087845932,0.9944227742420041,0.2536974577448509
2004-10-03 21:20,0.01637010053633453,0.4956335420416229,0.6200225270339832,0.9935079235660363,0.2571147972892287
2004-10-05 00:15,0.016664636685249562,0.4912478741329059,0.6156040079802716,0.9925369671626234,0.2605512686156338
2004-10-06 03:10,0.01695636991629152,0.48686897136359625,0.6111797774722714,0.9915100068726185,0.26400672546997017
2004-10-07 06:05,0.017245242525556433,0.48249727962783756,0.6067503605755099,0.990427153463511,0.2674810177039816
2004-10-08 09:00,0.017531195684499835,0.47813324124988,0.6023162814706469,0.9892885266161751,0.27097399125908567
2004-10-09 11:56,0.01781416945637241,0.4737772949065536,0.5978780633522477,0.9880942549094104,0.2744854881507795
2004-10-10 14:51,0.018094102813648344,0.46942987555069315,0.593436228327664,0.9868444758022176,0.2780153464538474
2004-10-11 17:46,0.0183709336564263,0.4650914143357624,0.5889912973162821,0.9855393356138465,0.2815634002882067
2004-10-12 20:41,0.018644598831802035,0.4607623385416907,0.5845437899491539,0.9841789895016306,0.2851294798054124
2004-10-13 23:36,0.018915034154219294,0.4564430715017439,0.5800942244688363,0.9827636014365398,0.28871341117599736
2004-10-15 02:31,0.019182174426782772,0.4521340325306636,0.5756431176296817,0.9812933441765102,0.2923150165774938
2004-10-16 05:26,0.019445953463529595,0.44783563685404226,0.5711909845985561,0.9797683992375454,0.2959341141831915
2004-10-17 08:21,0.019706304112657697,0.44354829553891045,0.5667383388559617,0.9781889568625673,0.2995705181516859
2004-10-18 11:16,0.01996315828070737,0.43927241542550477,0.5622856920975421,0.9765552159880007,0.3032240386172772
2004-10-19 14:11,0.020216446957675493,0.43500839906044775,0.5578335541362125,0.9748673842081705,0.30689448168105593
2004-10-20 17:06,0.020466100243070284,0.4307566446311586,0.5533824328047383,0.9731256777374429,0.31058164940286137
2004-10-21 20:01,0.020712047372893533,0.426517545901511,0.5489328338587818,0.9713303213701036,0.31428533979413203
2004-10-22 22:56,0.020954216747534928,0.42229149214897777,0.5444852608806784,0.9694815484380771,0.3180053468114705
2004-10-24 01:51,0.021192535960582605,0.41807886810298306,0.5400402151836552,0.9675796007663586,0.3217414603512022
2004-10-25 04:46,0.02142693182852756,0.4138800538847383,0.5355981957167932,0.9656247286262822,0.3254934662447118
2004-10-26 07:41,0.02165733042135828,0.40969542494843636,0.5311596989706049,0.963617190686565,0.3292611462547025
2004-10-27 10:36,0.02188365709404138,0.40552535202377976,0.5267252188832177,0.9615572539621166,0.33304427807242964
2004-10-28 13:31,0.02210583651885871,0.40137020106007093,0.5222952467474042,0.9594451937607147,0.33684263531573644
2004-10-29 16:26,0.02232379271860683,0.39723033317168216,0.5178702711182851,0.9572812936274754,0.3406559875280829
2004-10-30 19:21,0.02253744910064385,0.3931061045849191,0.5134507777217219,0.955065845287109,0.3444841001785891
2004-10-31 22:16,0.02274672849175774,0.38899786658651164,0.5090372493636619,0.9527991485840916,0.3483267346629072
2004-11-02 01:12,0.02295155317386098,0.3849059654734435,0.504630165840139,0.9504815114206041,0.3521836483052162
2004-11-03 04:07,0.023151844920482466,0.3808307425044425,0.5002300038482816,0.9481132496924154,0.356054594361069
2004-11-04 07:02,0.023347525034054357,0.3767725338528512,0.49583723689804304,0.9456946872225606,0.35993932202138423
2004-11-05 09:57,0.02353851438397065,0.37273167056110157,0.4914523352249001,0.9432261556929395,0.36383757641740094
2004-11-06 12:52,0.023724733445401464,0.368708478496803,0.4870757657035504,0.940707994573861,0.36774909862660765
2004-11-07 15:47,0.023906102338856552,0.3647032783102688,0.4827079917624228,0.9381405510514228,0.37167362567984874
2004-11-08 18:42,0.024082540870471354,0.36071638539369116,0.47834947329924626,0.9355241799528718,0.3756108905694272
2004-11-09 21:37,0.02425396857300031,0.35674810984192906,0.4740006665976487,0.9328592436699257,0.37956062225826614
2004-11-11 00:32,0.024420304747503934,0.3527987564148735,0.46966202424476355,0.9301461120800534,0.3835225456901842
2004-11-12 03:27,0.02458146850571154,0.3488686245013588,0.4653339950498188,0.9273851624656917,0.38749638180134927
2004-11-13 06:22,0.024737378813032472,0.34495800808482063,0.46101702396394606,0.924576779431554,0.39148184753272675
2004-11-14 09:17,0.024887954532205332,0.3410671957105292,0.4567115520010326,0.9217213548199245,0.3954786558437229
2004-11-15 12:12,0.025033114467565523,0.3371964704543979,0.4524180161596326,0.9188192876239518,0.3994865157270422
2004-11-16 15:07,0.025172777409901856,0.3333461098935879,0.44813684934619646,0.9158709838991128,0.40350513222456047
2004-11-17 18:02,0.025306862181892452,0.3295163860786253,0.44386848029931797,0.9128768566726608,0.40753420644452143
2004-11-18 20:57,0.025435287684089855,0.32570756550733226,0.43961333351534915,0.9098373258512966,0.4115734355797699
2004-11-19 23:52,0.025557972941439147,0.32191990910029544,0.43537182917509526,0.9067528181268724,0.41562251292732383
2004-11-21 02:47,0.02567483715030555,0.31815367217808943,0.4311443830718411,0.9036237668803135,0.4196811279090863
2004-11-22 05:42,0.02578579972598395,0.31440910444020365,0.42693140654067463,0.9004506120837427,0.423748966093758
2004-11-23 08:37,0.02589078035067384,0.31068644994564504,0.42273330638909146,0.8972338002008051,0.4278257092200055
2004-11-24 11:32,0.02598969902189356,0.30698594709517524,0.4185504848288485,0.8939737840851814,0.43191103522094454
2004-11-25 14:28,0.026082476101305,0.30330782861537825,0.41438333940930966,0.8906710228774796,0.4360046182497389
2004-11-26 17:23,0.02616903236393158,0.299652321544301,0.4102322629520059,0.8873259819003084,0.4401061287066165
2004-11-27 20:18,0.026249289047737184,0.29601964721893853,0.4060976434867396,0.8839391325518033,0.4442152332670115
2004-11-28 23:13,0.026323167903545622,0.29241002126430127,0.4019798641889516,0.8805109521973876,0.44833159491114094
2004-11-30 02:08,0.026390591245271662,0.28882365358425266,0.39787930331858423,0.877041924059982,0.45245487295481523
2004-12-01 05:03,0.026451482000436177,0.2852607483541232,0.39379633416046694,0.8735325371086873,0.45658472308148934
2004-12-02 07:58,0.02650576376094197,0.28172150401491897,0.3897313249660359,0.8699832859458116,0.4607207973757656
2004-12-03 10:53,0.026553360834079012,0.2782061132693123,0.3856846388966233,0.8663946706924468,0.46486274435815006
2004-12-04 13:48,0.026594198293732725,0.2747147630793644,0.3816566339682771,0.8627671968725821,0.4690102090211221
2004-12-05 16:43,0.026628202031766954,0.27124763466593804,0.37764766299808605,0.8591013752957587,0.4731628328665712
2004-12-06 19:38,0.026655298809553613,0.2678049035097634,0.3736580735519863,0.8553977219382491,0.47732025394465916
2004-12-07 22:33,0.026675416309617478,0.2643867393543162,0.3696882078942557,0.8516567578229776,0.4814821068939122
2004-12-09 01:28,0.026688483187369764,0.2609933062103491,0.36573840293853277,0.8478790088980502,0.4856480229827434
2004-12-10 04:23,0.026694429122897434,0.25762476236206183,0.36180899020036716,0.8440650059139239,0.4898176301524208
2004-12-11 07:18,0.02669318487278001,0.2542812603750917,0.35790029575153115,0.8402152842994488,0.4939905530612644
2004-12-12 10:13,0.02668468232190345,0.250962947106063,0.35401264017581324,0.8363303840365479,0.49816641313038984
2004-12-13 13:08,0.02666885453523822,0.24766996371394343,0.3501463385266069,0.8324108495338577,0.5023448285906871
2004-12-14 16:03,0.026645635809552086,0.24440244567295827,0.3463017002860216,0.8284572294990897,0.5065254145313474
2004-12-15 18:58,0.026614961725024734,0.24116052278723107,0.3424790293257432,0.8244700768103593,0.5107077829497175
2004-12-16 21:53,0.026576769196733324,0.2379443192070984,0.3386786238696007,0.8204499483864752,0.5148915428025415
2004-12-18 00:48,0.026530996525976666,0.2347539534470588,0.3349007764578192,0.8163974050561933,0.5190763000586343
2004-12-19 03:44,0.02647758345140419,0.23158953840530266,0.33114577391292027,0.812313011426421,0.5232616577530456
2004-12-20 06:39,0.02641647119991833,0.22845118138498646,0.3274138973074866,0.8081973357496356,0.5274472160424921
2004-12-21 09:34,0.026347602537316994,0.2253389841170062,0.32370542193352503,0.8040509497902613,0.5316325722623672
2004-12-22 12:29,0.02627092181864306,0.2222530427844934,0.3200206172737208,0.7998744286903576,0.5358173209850148
2004-12-23 15:24,0.026186375038206616,0.21919344804879518,0.31635974697431996,0.7956683508343627,0.5400010540795764
2004-12-24 18:19,0.026093909879245772,0.21616028507708265,0.31272306881984385,0.7914332977131489,0.544183360773195
2004-12-25 21:14,0.025993475763196508,0.21315363357157577,0.3091108347096395,0.7871698537874383,0.5483638277135765
2004-12-27 00:09,0.025885023898529883,0.21017356780022073,0.30552329063610406,0.782878606350428,0.5525420390331082
2004-12-28 03:04,0.025768507329129248,0.20722015662895926,0.3019606766647696,0.7785601453898714,0.5567175764143261
2004-12-29 05:59,0.02564388098217002,0.2042934635555314,0.2984232269162098,0.7742150634496215,0.5608900191567818
2004-12-30 08:54,0.025511101715468776,0.20139354674476648,0.2949111695497372,0.7698439554906321,0.5650589442453509
2004-12-31 11:49,0.025370128364263528,0.198520459065308,0.29142472674885483,0.7654474187514153,0.56922392642003
2005-01-01 14:44,0.025220921787396364,0.19567424812789852,0.2879641147086405,0.7610260526082147,0.5733845382470161
2005-01-02 17:39,0.02506344491286068,0.19285495632506566,0.28452954362489935,0.7565804584347425,0.577540350191259
2005-01-03 20:34,0.024897662782673746,0.19006262087219472,0.28112121768509285,0.752111239461525,0.581690930690486
2005-01-04 23:29,0.024723542597050396,0.18729727385010728,0.2777393350612204,0.7476190006351311,0.5858358462304751
2005-01-06 02:24,0.02454105375783054,0.1845589422489233,0.27438408790440816,0.7431043484770193,0.5899746614218793
2005-01-07 05:19,0.02435016791113885,0.18184764801339573,0.2710556623414614,0.7385678909423824,0.5941069390782767
2005-01-08 08:14,0.024150858989226656,0.17916340808948775,0.26775423847313456,0.734010237278713,0.5982322402957514
2005-01-09 11:09,0.02394310325147392,0.17650623447232158,0.2644799903742963,0.7294319978843822,0.6023501245337661
2005-01-10 14:04,0.023726879324513395,0.17387613425543924,0.261233086095952,0.7248337841672331,0.6064601496973745
2005-01-11 17:00,0.023502168241437832,0.1712731096813187,0.25801368766908034,0.7202162084031818,0.6105618722208095
2005-01-12 19:55,0.023268953480056462,0.16869715819309794,0.2548219511102494,0.7155798835948333,0.6146548471524798
2005-01-13 22:50,0.023027221000175513,0.16614827248760228,0.251658026429169,0.7109254233303892,0.6187386282411613
2005-01-15 01:45,0.02277695927985514,0.1636264405695062,0.2485220576379877,0.7062534416426338,0.6228127680236121
2005-01-16 04:40,0.022518159350617614,0.16113164580668643,0.24541418276244276,0.7015645528682138,0.6268768179134481
2005-01-17 07:35,0.02225081483157,0.1586638669867173,0.24233453385482484,0.6968593715072143,0.6309303282913182
2005-01-18 10:30,0.02197492196240694,0.15622307837447705,0.23928323700875267,0.6921385120830883,0.6349728485963512
2005-01-19 13:25,0.021690479635261883,0.15380924977084215,0.23626041237575246,0.6874025890029938,0.6390039274188666
2005-01-20 16:20,0.021397489425372035,0.151422346572437,0.23326617418363488,0.6826522164185964,0.6430231125943271
2005-01-21 19:15,0.021095955620525422,0.14906232983241396,0.23030063075666596,0.6778880080873917,0.6470299512985119
2005-01-22 22:10,0.020785885249252664,0.14672915632220446,0.22736388453748463,0.6731105772345463,0.6510239901439407
2005-01-24 01:05,0.020467288107744452,0.14442277859430047,0.2244560321108714,0.6683205364154925,0.6550047752773805
2005-01-25 04:00,0.020140176785442235,0.14214314504588532,0.22157716422917212,0.6635184973790318,0.6589718524786597
2005-01-26 06:55,0.019804566689286388,0.1398901999834093,0.21872736583952057,0.658705070931251,0.6629247672605642
2005-01-27 09:50,0.01946047606659229,0.13766388368806717,0.21590671611283813,0.653880866800292,0.6668630649698
2005-01-28 12:45,0.019107926026507002,0.1354641324820386,0.2131152884744628,0.6490464935018092,0.6707862908891878
2005-01-29 15:40,0.01874694056003065,0.13329087879557316,0.21035315063653937,0.6442025582054,0.6746939903408677
2005-01-30 18:35,0.018377546558573182,0.13114405123485395,0.2076203646321135,0.6393496666020051,0.6785857087905391
2005-01-31 21:30,0.01799977383100984,0.1290235746505814,0.2049169868508862,0.634488422772277,0.6824609919527581
2005-02-02 00:25,0.01761365511920278,0.1269293702072194,0.20224306807658335,0.6296194290559153,0.6863193858973015
2005-02-03 03:20,0.017219226111981317,0.1248613554529768,0.19959865352605766,0.6247432859222692,0.6901604371563783
2005-02-04 06:16,0.0168165254575251,0.12281944439034159,0.19698378288992138,0.6198605918419189,0.6939836928329303
2005-02-05 09:11,0.016405594774151877,0.12080354754727818,0.19439849037487467,0.6149719431596401,0.6977887007097098
2005-02-06 12:06,0.015986478659456016,0.1188135720489054,0.19184280474752904,0.6100779339684523,0.7015750093593848
2005-02-07 15:01,0.015559224697791474,0.11684942168973039,0.1893167493798405,0.6051791559850657,0.705342168255432
2005-02-08 17:56,0.015123883466070465,0.11491099700636714,0.18682034229609584,0.6002761984267085,0.7090897278838368
2005-02-09 20:51,0.014680508537850898,0.11299819535068663,0.18435359622140451,0.5953696478893444,0.7128172398556057
2005-02-10 23:46,0.014229156485679476,0.11111091096333175,0.18191651863163955,0.5904600882272543,0.7165242570201028
2005-02-12 02:41,0.013769886881694074,0.10924903504766209,0.17950911180493356,0.5855481004342946,0.7202103335789865
2005-02-13 05:36,0.013302762296438453,0.10741245584398529,0.17713137287457437,0.5806342625266282,0.7238750252008943
2005-02-14 08:31,0.012827848295872274,0.10560105870404772,0.17478329388328415,0.5757191494269872,0.7275178891368334
2005-02-15 11:26,0.012345213436575048,0.10381472616583473,0.17246486183897808,0.570803332850766,0.7311384843360456
2005-02-16 14:21,0.011854929259095953,0.10205333802850569,0.1701760587717942,0.5658873811936319,0.7347363715625839
2005-02-17 17:16,0.011357070279462533,0.10031677142756365,0.1679168617925507,0.5609718594210702,0.7383111135122742
2005-02-18 20:11,0.010851713978798527,0.09860490091008334,0.16568724315242409,0.5560573289595496,0.741862274930297
2005-02-19 23:06,0.010338940791058168,0.09691759851005298,0.1634871703039423,0.5511443475896085,0.7453894227291492
2005-02-21 02:01,0.009818834088860917,0.09525473382378537,0.16131660596325634,0.5462334693409023,0.7488921261069512
2005-02-22 04:56,0.009291480167392216,0.09361617408527553,0.159175508173554,0.5413252443890272,0.752369956666217
2005-02-23 07:51,0.008756968226376699,0.09200178424155078,0.15706383036969335,0.5364202189544027,0.7558224885328684
2005-02-24 10:46,0.008215390350109653,0.09041142702794669,0.15498152144399163,0.5315189352031926,0.759249298475491
2005-02-25 13:41,0.007666841485528028,0.0888449630432534,0.15292852581311595,0.5266219311502616,0.7626499660248173
2005-02-26 16:36,0.007111419418307036,0.08730225082466903,0.15090478348601052,0.5217297405641363,0.7660240735934294
2005-02-27 19:32,0.0065492247469972065,0.0857831469226053,0.14891023013294052,0.5168428928742804,0.7693712065954534
2005-02-28 22:27,0.005980360855161765,0.08428750597518778,0.14694479715546038,0.5119619130803624,0.7726909535664321
2005-03-02 01:22,0.005404933881543866,0.08281518078252346,0.14500841175742168,0.5070873216639153,0.7759829062830803
2005-03-03 04:17,0.004823052688220031,0.08136602238058745,0.14310099701683945,0.5022196345020764,0.779246659883106
2005-03-04 07:12,0.004234828826767734,0.07993988011476276,0.14122247195867887,0.4973593627836955,0.7824818129848672
2005-03-05 10:07,0.003640376502435455,0.0785366017129764,0.13937275162850066,0.4925070129277902,0.7856879678068478
2005-03-06 13:02,0.0030398125363083894,0.07715603335837021,0.13755174716689983,0.48766308650432494,0.7888647302869332
2005-03-07 15:57,0.0024332563254662876,0.07579801976145581,0.1357593658846796,0.4828280801572924,0.7920117102014613
2005-03-08 18:52,0.0018208298011598845,0.07446240423177337,0.13399551133880536,0.47800248553036184,0.7951285212838337
2005-03-09 21:47,0.0012026573849845124,0.07314902874895189,0.13226008340900686,0.473186789194896,0.7982147813427793
2005-03-11 00:42,0.0005788659430542298,0.07185773403312964,0.13055297837499033,0.468381472580366,0.8012701123802042
2005-03-12 03:37,-5.041526178611866e-05,0.07058835961476176,0.12887408899430258,0.4635870119074335,0.8042941407084061
2005-03-13 06:32,-0.0006850546197463281,0.06934074390368039,0.12722330458067627,0.4588038781233831,0.8072864970668177
2005-03-14 09:27,-0.001324918225819871,0.06811472425746293,0.12560051108294085,0.4540325368402838,0.8102468167379779
2005-03-15 12:22,-0.0019698699334897984,0.06691013704897371,0.1240055911643223,0.4492734482755488,0.813174739662894
2005-03-16 15:17,-0.0026197714103659286,0.06572681773311063,0.122438424282184,0.44452706719517293,0.816069910555564
2005-03-17 18:12,-0.0032744821957415016,0.0645646009127098,0.12089888676814309,0.4397938428596547,0.8189319790165988
2005-03-18 21:07,-0.003933859760079789,0.06342332040351595,0.11938685190845233,0.43507421897240106,0.8217605996460107
2005-03-20 00:02,-0.004597759566386139,0.06230280929823971,0.11790219002466916,0.4303686336308676,0.8245554321549549
2005-03-21 02:57,-0.005266035133449476,0.061202900029646665,0.1164447685545432,0.425677519280383,0.8273161414763877
2005-03-22 05:52,-0.005938538100942303,0.06012342443263041,0.11501445213305908,0.42100130267063524,0.830042397874602
2005-03-23 08:48,-0.006615118296362826,0.05906421380521837,0.1136111026735629,0.41634040481475426,0.8327338770535977
2005-03-24 11:43,-0.007295623803760781,0.058025098968533514,0.11223457944900068,0.41169524095127075,0.835390260264067
2005-03-25 14:38,-0.007979901034266712,0.057005910325595835,0.11088473917311084,0.407066220508602,0.8380112344091186
2005-03-26 17:33,-0.00866779479834942,0.05600647791900734,0.10956143608162394,0.40245374707243187,0.8405964921484662
2005-03-27 20:28,-0.009359148379818133,0.05502663148741291,0.10826452201331889,0.39785821835564517,0.8431457320011922
2005-03-28 23:23,-0.01005380361150296,0.05406620052075546,0.106993846490951,0.3932800261710668,0.8456586584468736
2005-03-30 02:18,-0.010751600952587259,0.05312501431427828,0.10574925680198506,0.38871955640695083,0.848134982025022
2005-03-31 05:13,-0.011452379567564397,0.052202902021235426,0.10453059807906329,0.38417718900517184,0.8505744194327874
2005-04-01 08:08,-0.012155977406788004,0.05129969270426232,0.10333771338013975,0.3796532979420538,0.8529766936208738
2005-04-02 11:03,-0.012862231288545412,0.050415215385425344,0.10217044376828728,0.3751482512120639,0.8553415338874635
2005-04-03 13:58,-0.01357097698264112,0.0495492990948755,0.10102862839106597,0.3706624108141451,0.8576686759701895
2005-04-04 16:53,-0.014282049295452015,0.048701772918074315,0.0999121045593939,0.36619613274067897,0.859957862136067
2005-04-05 19:48,-0.014995282156367584,0.04787246604161342,0.09882070782592964,0.36174976696930167,0.8622088412691828
2005-04-06 22:43,-0.015710508705624404,0.04706120779753284,0.09775427206282342,0.3573236574572304,0.8644213689562308
2005-04-08 01:38,-0.01642756138342752,0.046267827706178016,0.09671262953886758,0.35291814213842654,0.8665952075696338
2005-04-09 04:33,-0.017146272020362535,0.04549215551750753,0.09569561099590865,0.348533552923245,0.8687301263483358
2005-04-10 07:28,-0.017866471929007338,0.04473402125086895,0.09470304572452051,0.3441702157007879,0.8708259014760593
2005-04-11 10:23,-0.018587991996686454,0.0439932552332208,0.09373476163888417,0.3398284503439371,0.8728823161569504
2005-04-12 13:18,-0.019310662779347842,0.04326968813573848,0.09279058535076423,0.3355085707168333,0.8748991606886214
2005-04-13 16:13,-0.020034314596462988,0.04256315100882274,0.0918703422425814,0.3312108846849942,0.8768762325324021
2005-04-14 19:08,-0.020758777626901592,0.04187347531548026,0.09097385653950776,0.32693569412798995,0.8788133363807396
2005-04-15 22:04,-0.021483882005722127,0.041200492963048965,0.09010095138051973,0.32268329495459924,0.8807102842216821
2005-04-17 00:59,-0.022209457921821996,0.04054403633324197,0.08925144888834052,0.3184539771203623,0.8825668954003816
2005-04-18 03:54,-0.022935335716344984,0.03990393831052971,0.08842517023826396,0.31424802464771007,0.8843829966774311
2005-04-19 06:49,-0.023661345981808884,0.03928003230880897,0.0876219357257558,0.3100657156484255,0.8861584222840457
2005-04-20 09:44,-0.024387319661882817,0.038672152296347545,0.08684156483278124,0.3059073223484037,0.8878930139739939
2005-04-21 12:39,-0.025113088151702684,0.03808013281902439,0.0860838762928442,0.30177311111488037,0.889586621072099
2005-04-22 15:34,-0.025838483398699624,0.03750380902180864,0.08534868815462529,0.29766334248579607,0.8912391005193543
2005-04-23 18:29,-0.026563338003819936,0.03694301666850666,0.08463581784421358,0.29357827120150115,0.8928503169144495
2005-04-24 21:24,-0.027287485323080563,0.0363975921597461,0.08394508222584612,0.2895181462386117,0.8944201425516901
2005-04-26 00:19,-0.028010759569385285,0.035867372549186344,0.08327629766110191,0.2854832108459273,0.8959484574552289
2005-04-27 03:14,-0.028732995914482473,0.03535219555797772,0.08262928006652497,0.2814737025825663,0.8974351494094488
2005-04-28 06:09,-0.02945403059101201,0.034851899587436924,0.08200384496959301,0.277489853358059,0.8988801139854858
2005-04-29 09:04,-0.030173700994552077,0.03436632372994025,0.0813998075629774,0.27353188947435236,0.9002832545638045
2005-04-30 11:59,-0.03089184578554549,0.03389530777805476,0.0808169827570776,0.26960003166986046,0.9016444823526673
2005-05-01 14:54,-0.03160830499104986,0.03343869223188417,0.0802551852307361,0.2656944951652578,0.9029637164025033
2005-05-02 17:49,-0.03232292010619692,0.03299631830464113,0.07971422948010785,0.2618154897111,0.90424088361604
2005-05-03 20:44,-0.03303553419527233,0.03256802792645455,0.07919392986562711,0.25796321963715935,0.9054759187541275
2005-05-04 23:39,-0.03374599199231576,0.032153663746409364,0.07869410065702116,0.25413788390340675,0.9066687644371784
2005-05-06 02:34,-0.03445414000114669,0.03175306913283339,0.07821455607632538,0.2503396761525759,0.9078193711421386
2005-05-07 05:29,-0.03515982659470793,0.0313660881718351,0.0777551103388476,0.24656878476423094,0.9089276971949087
2005-05-08 08:24,-0.035862902113631884,0.030992565664108546,0.07731557769203977,0.2428253929102704,0.909993708758138
2005-05-09 11:20,-0.0365632189639237,0.030632347120009507,0.07689577245222225,0.2391096786117436,0.9110173798143273
2005-05-10 14:15,-0.03726063171364008,0.0302852787529371,0.07649550903913646,0.23542181479703855,0.9119986921441211
2005-05-11 17:10,-0.037954997188488215,0.02995120747100824,0.07611460200825089,0.23176196936112944,0.9129376352997873
2005-05-12 20:05,-0.038646174566208086,0.029629980867067668,0.07575286608080274,0.22813030522599093,0.9138342065737481
2005-05-13 23:00,-0.039334025469624834,0.029321447207051238,0.07541011617153383,0.2245269804020875,0.9146884109621042
2005-05-15 01:55,-0.04001841405829157,0.02902545541670694,0.07508616741405816,0.22095214805066962,0.9155002611231225
2005-05-16 04:50,-0.04069920711857625,0.028741855066718572,0.07478083518384705,0.2174059565469772,0.9162697773305739
2005-05-17 07:45,-0.04137627415208331,0.028470496356252192,0.07449393511878602,0.21388854954421208,0.9169969874218687
2005-05-18 10:40,-0.04204948746231789,0.028211230094943335,0.07422528313726046,0.2104000660380677,0.9176819267409528
2005-05-19 13:35,-0.042718722239433016,0.027963907683375325,0.07397469545375047,0.20694064043193167,0.9183246380758601
2005-05-20 16:30,-0.04338385664299073,0.027728381092058593,0.0737419885918859,0.20351040260241324,0.9189251715909109
2005-05-21 19:25,-0.04404477188258091,0.02750450283896158,0.07352697939494295,0.2001094779652814,0.9194835847534686
2005-05-22 22:20,-0.044701352296177596,0.027292125965628744,0.0733294850337533,0.1967379875416982,0.9199999422552029
2005-05-24 01:15,-0.04535348542614587,0.02709110401191167,0.07314932301198743,0.1933960480244858,0.9204743159278395
2005-05-25 04:10,-0.046001062092739936,0.0269012909893675,0.07298631116879616,0.1900837718444891,0.9209067846533201
2005-05-26 07:05,-0.046643976464980946,0.026722541353363494,0.07284026767878982,0.1868012672368811,0.9212974342683377
2005-05-27 10:00,-0.04728212612879734,0.026554709973929308,0.0727110110493223,0.18354863830726303,0.9216463574632159
2005-05-28 12:55,-0.04791541215230932,0.026397652105405803,0.0725983601150696,0.18032598509741488,0.9219536536750976
2005-05-29 15:50,-0.04854373914810431,0.026251223354942607,0.07250213402988434,0.17713340365073577,0.9222194289753913
2005-05-30 18:45,-0.04916701533240564,0.02611527964989288,0.07242215225591062,0.17397098607710876,0.9224437959514715
2005-05-31 21:40,-0.04978515258101314,0.02598967720415632,0.07235823454994562,0.1708388206170759,0.922626873582598
2005-06-02 00:36,-0.05039806648185363,0.025874272483534022,0.07231020094704077,0.16773699170536385,0.9227687871100285
2005-06-03 03:31,-0.05100567638406481,0.025768922170143288,0.07227787174133367,0.1646655800334196,0.9228696679013262
2005-06-04 06:26,-0.05160790544344043,0.025673483125960517,0.07226106746410572,0.16162466261106154,0.9229296533088326
2005-06-05 09:21,-0.052204680664155595,0.025587812355548384,0.07225960885906374,0.1586143128269047,0.9229488865223169
2005-06-06 12:16,-0.052795932936617496,0.025511766968035005,0.0722733168548468,0.15563460050759542,0.9229275164157903
2005-06-07 15:11,-0.05338159707131668,0.02544520413841171,0.07230201253476143,0.15268559197573378,0.9228656973884957
2005-06-08 18:06,-0.053961611828586,0.025387981068214938,0.07234551710375184,0.1497673501062112,0.9227635892000814
2005-06-09 21:01,-0.05453591994411261,0.025339954945665294,0.07240365185261444,0.1468799343809966,0.9226213567999734
2005-06-10 23:56,-0.05510446815009032,0.02530098290533697,0.0724762381194686,0.14402340094220897,0.9224391701509751
2005-06-12 02:51,-0.05566720719190815,0.025270921987430334,0.0725630972485033,0.14119780264326057,0.922217204047111
2005-06-13 05:46,-0.056224091840225754,0.02524962909672801,0.07266405054601327,0.13840318909811483,0.9219556379257641
2005-06-14 08:41,-0.05677508089835398,0.02523696096130787,0.07277891923375204,0.13563960672833333,0.9216546556741319
2005-06-15 11:36,-0.05732013720479755,0.02523277409110143,0.07290752439962679,0.13290709880794122,0.9213144454300632
2005-06-16 14:31,-0.05785922763084675,0.02523692473637451,0.07304968694576178,0.1302057055059706,0.9209351993773276
2005-06-17 17:26,-0.05839232307313183,0.025249268846218934,0.07320522753396976,0.12753546392643833,0.9205171135353711
2005-06-18 20:21,-0.058919398441001664,0.025269662027140344,0.07337396652866426,0.1248964081457638,0.9200603875436412
2005-06-19 23:16,-0.05944043263862882,0.025297959501833125,0.07355572393725328,0.12228856924747025,0.9195652244405577
2005-06-21 02:11,-0.05995540854174072,0.025334016068231338,0.07375031934806342,0.11971197535401747,0.9190318304372104
2005-06-22 05:06,-0.060464312968881884,0.02537768605893101,0.0739575718658438,0.11716665165561706,0.9184604146858752
2005-06-23 08:01,-0.06096713664708149,0.0254288233010751,0.07417730004489731,0.11465262043603172,0.9178511890434731
2005-06-24 10:56,-0.06146387417185742,0.025487281076800955,0.07440932181990251,0.11216990109512076,0.917204367830066
2005-06-25 13:52,-0.06195452396146402,0.02555291208434743,0.07465345443449248,0.10971851016801265,0.9165201675825083
2005-06-26 16:47,-0.06243908820526978,0.025625568399918947,0.07490951436764341,0.10729846134091883,0.9157988068034155
2005-06-27 19:42,-0.06291757280621588,0.025705101440414296,0.07517731725796335,0.10490976546329389,0.9150405057055538
2005-06-28 22:37,-0.06338998731724194,0.02579136192711451,0.07545667782593662,0.10255243055641154,0.9142454859518443
2005-06-30 01:32,-0.06385634487163629,0.02588419985044399,0.07574740979422823,0.10022646181807328,0.9134139703911021
2005-07-01 04:27,-0.06431666210721818,0.025983464435904186,0.0760493258061146,0.09793186162346404,0.9125461827897174
2005-07-02 07:22,-0.0647709590842845,0.026089004111289726,0.07636223734213961,0.09566862952205328,0.9116423475594679
2005-07-03 10:17,-0.06521925919728627,0.02620066647529709,0.07668595463509773,0.09343676223032281,0.9107026894816213
2005-07-04 13:12,-0.06566158908015488,0.026318298267634502,0.07702028658343947,0.09123625362034718,0.9097274334275767
2005-07-05 16:07,-0.06609797850523909,0.026441745340744227,0.07736504066320399,0.08906709470409657,0.9087168040762633
2005-07-06 19:02,-0.06652846027581319,0.026570852633249764,0.07772002283860005,0.08692927361335084,0.9076710256285148
2005-07-07 21:57,-0.0669530701121285,0.02670546414524641,0.07808503747135458,0.0848227755751124,0.9065903215186599
2005-07-09 00:52,-0.0673718465309561,0.026845422915537848,0.07845988722893704,0.08274758288254908,0.9054749141236464
2005-07-10 03:47,-0.06778483071863267,0.026990571000950314,0.07884437299181772,0.08070367486123914,0.9043250244698927
2005-07-11 06:42,-0.0681920663975631,0.02714074945782241,0.07923829375986324,0.07869102783079654,0.9031408719382474
2005-07-12 09:37,-0.06859359968620796,0.027295798325804893,0.07964144655804706,0.0767096150616624,0.9019226739672754
2005-07-13 12:32,-0.06898947895253509,0.027455556614073798,0.08005362634159725,0.07475940672711259,0.9006706457552547
2005-07-14 15:27,-0.06937975466095475,0.027619862290082287,0.08047462590074839,0.07284036985039813,0.8993849999612047
2005-07-15 18:22,-0.06976447921276266,0.02778855227096394,0.08090423576525684,0.07095246824694551,0.898065946405292
2005-07-16 21:17,-0.07014370678012968,0.027961462417714716,0.08134224410886023,0.06909566246155766,0.8967136917689607
2005-07-18 00:12,-0.07051749313365643,0.028138427532258176,0.08178843665383262,0.06726990970066976,0.8953284392952428
2005-07-19 03:08,-0.0708858954635676,0.028319281357523263,0.08224259657584006,0.0654751637595431,0.8939103884895895
2005-07-20 06:03,-0.07124897219460405,0.028503856580650522,0.08270450440928528,0.06371137494437573,0.8924597348216474
2005-07-21 08:58,-0.07160678279467263,0.028691984839437412,0.08317393795331937,0.06197848998941416,0.8909766694284884
2005-07-22 11:53,-0.0719593875773613,0.02888349673215046,0.0836506721787535,0.060276451968928335,0.8894613788196579
2005-07-23 14:48,-0.07230684749839508,0.029078221830808965,0.08413447913605346,0.05860520020419066,0.8879140445846236
2005-07-24 17:43,-0.07264922394616821,0.02927598869806683,0.0846251278646675,0.05696467016533861,0.886334843103022
2005-07-25 20:38,-0.07298657852645682,0.029476624907802507,0.08512238430389474,0.05535479336824725,0.8847239452582993
2005-07-26 23:33,-0.07331897284145433,0.029679957069522228,0.08562601120552552,0.05377549726643005,0.8830815161552906
2005-07-28 02:28,-0.07364646826329427,0.029885810856707162,0.08613576804852764,0.05222670513794696,0.8814077148422297
2005-07-29 05:23,-0.07396912570221421,0.03009401103919712,0.08665141095599926,0.050708335967447504,0.8797026940378492
2005-07-30 08:18,-0.07428700536954416,0.03030438151972835,0.08717269261466222,0.04922030432340303,0.8779665998641674
2005-07-31 11:13,-0.07460016653572571,0.0305167453747293,0.08769936219716506,0.04776252023058415,0.8761995715855787
2005-08-01 14:08,-0.07490866728357698,0.030730924899486978,0.08823116528748676,0.04633488903786488,0.8744017413548772
2005-08-02 17:03,-0.07521256425702058,0.030946741657770144,0.08876784380969488,0.044937311281534276,0.8725732339669963
2005-08-03 19:58,-0.07551191240554678,0.03116401653602803,0.08930913596039533,0.043569682544124105,0.870714166621041
2005-08-04 22:53,-0.0758067647246578,0.0313825698022451,0.08985477614514228,0.042231893309002067,0.8688246486914812
2005-08-06 01:48,-0.0760971719926006,0.03160222116955845,0.09040449491915489,0.040923828810765714,0.86690478150914
2005-08-07 04:43,-0.07638318250368106,0.0318227898647252,0.0909580189326473,0.03964536888168296,0.8649546581528543
2005-08-08 07:38,-0.07666484179848845,0.03204409470151823,0.09151507088110189,0.038396387794333436,0.8629743632526109
2005-08-09 10:33,-0.0769421923913817,0.03226595415914707,0.09207536946084342,0.037176754100636214,0.8609639728049827
2005-08-10 13:28,-0.07721527349561066,0.0324881864657805,0.09263862933027214,0.035986330467461775,0.8589235540017118
2005-08-11 16:24,-0.07748412074644995,0.03271060968723433,0.09320456107709185,0.03482497350911623,0.8568531650724467
2005-08-12 19:19,-0.07774876592277333,0.03293304182090938,0.09377287119193559,0.033692533616890646,0.8547528551424783
2005-08-13 22:14,-0.07800923666750724,0.03315530089504354,0.09434326204877543,0.03258885478594227,0.8526226641064352
2005-08-15 01:09,-0.07826555620741284,0.03337720507332703,0.09491543189248097,0.03151377443985452,0.8504626225190488
2005-08-16 04:04,-0.07851774307270147,0.03359857276494663,0.09548907483396776,0.030467123253109185,0.8482727515038997
2005-08-17 06:59,-0.07876581081698772,0.0338192227401084,0.09606388085333727,0.029448724971847542,0.8460530626812823
2005-08-18 09:54,-0.07900976773812596,0.034038974251073745,0.09663953581143711,0.02845839623325136,0.8438035581162775
2005-08-19 12:49,-0.07924961660049504,0.03425764715875415,0.09721572147028637,0.02749594638392469,0.8415242302881688
2005-08-20 15:44,-0.07948535435933525,0.034475062064887874,0.09779211552281417,0.02656117729766405,0.8392150620823846
2005-08-21 18:39,-0.07971697188775702,0.03469104044982477,0.09836839163237734,0.02565388319304475,0.8368760268061741
2005-08-22 21:34,-0.0799444537070852,0.034905404815933266,0.0989442194825309,0.024773850451267315,0.8345070882292809
2005-08-24 00:29,-0.08016777772122372,0.03511797883663856,0.0995192648375452,0.02392085743472086,0.8321082006508707
2005-08-25 03:24,-0.08038691495575898,0.03532858751108234,0.10009318961414801,0.023094674306797278,0.8296793089941372
2005-08-26 06:19,-0.0806018293025639,0.03553705732440801,0.10066565196503996,0.022295062853424905,0.8272203489298153
2005-08-27 09:14,-0.08081247727068196,0.03574321641364142,0.10123630637467623,0.021521776306919913,0.824731247030137
2005-08-28 12:09,-0.081018807744315,0.03594689473913833,0.10180480376785855,0.02077455917272579,0.822211920954668
2005-08-29 15:04,-0.08122076174877746,0.036147924261569195,0.10237079163170293,0.020053147059638024,0.8196622796694653
2005-08-30 17:59,-0.08141827222530996,0.03634613912438067,0.10293391415152811,0.019357266514169302,0.8170822237011707
2005-08-31 20:54,-0.08161126381568362,0.0365413758416816,0.10349381236125217,0.018686634859726603,0.8144716454276042
2005-09-01 23:49,-0.0817996526575731,0.03673347349148119,0.10405012430888849,0.018040960041301207,0.8118304294064758
2005-09-03 02:44,-0.08198334619170292,0.03692227391418759,0.10460248523772592,0.017419940476432028,0.8091584527440008
2005-09-04 05:40,-0.08216224298183206,0.03710762191628594,0.10515052778384654,0.01682326491318012,0.8064555855049917
2005-09-05 08:35,-0.08233623254866343,0.037289365479074965,0.10569388219057993,0.01625061229596235,0.8037216911663569
2005-09-06 11:30,-0.0825051952188198,0.03746735597234324,0.10623217654054781,0.015701651640082068,0.8009566271158318
2005-09-07 14:25,-0.08266900199007898,0.03764144837285305,0.1067650370059755,0.01517604191582142,0.7981602451977214
2005-09-08 17:20,-0.08282751441408805,0.03781150148747986,0.10729208811792826,0.014673431943046544,0.7953323923077164
2005-09-09 20:15,-0.08298058449783942,0.03797737818083505,0.1078129530551605,0.014193460297282745,0.7924729110387639
2005-09-10 23:10,-0.08312805462523515,0.03813894560720346,0.10832725395329537,0.013735755228259941,0.7895816403800122
2005-09-12 02:05,-0.08326975750011653,0.038296075446589514,0.10883461223505411,0.013299934591971652,0.7866584164709103
2005-09-13 05:00,-0.08340551611217889,0.038448644144657804,0.10933464896224906,0.012885605797363336,0.7837030734127696
2005-09-14 07:55,-0.08353514372725751,0.03859653315634194,0.10982698521031554,0.012492365768761782,0.7807154441398911
2005-09-15 10:50,-0.08365844390351802,0.03873962919287094,0.1103112424661453,0.012119800925233806,0.7776953613525419
2005-09-16 13:45,-0.08377521053512806,0.038877824471936884,0.11078704304998092,0.011767487178119165,0.7746426585142892
2005-09-17 16:40,-0.08388522792506943,0.039011016970730644,0.11125401056220532,0.01143498994799419,0.7715571709158959
2005-09-18 19:35,-0.08398827088877835,0.0391391106815224,0.11171177035580346,0.011121864202415899,0.7684387368084805
2005-09-19 22:30,-0.08408410489038523,0.039262015869471645,0.1121599500353617,0.010827654515803753,0.7652871986082754
2005-09-21 01:25,-0.08417248621336995,0.0393796493323092,0.11259817998342989,0.010551895152912313,0.762102404175752
2005-09-22 04:20,-0.08425316216751658,0.039491934661519165,0.11302609391511292,0.010294110177368948,0.7588842081717762
2005-09-23 07:15,-0.08432587133411974,0.039598802504628536,0.11344332946178098,0.010053813586822405,0.7556324734935028
2005-09-24 10:10,-0.0843903438514509,0.039700190828186516,0.11384952878480115,0.009830509476290855,0.7523470727928037
2005-09-25 13:05,-0.08444630174256698,0.03979604518098423,0.11424433922018344,0.009623692231388425,0.7490278900803016
2005-09-26 16:00,-0.08449345928761012,0.03988631895705269,0.11462741395510667,0.009432846753118923,0.7456748224177489
2005-09-27 18:56,-0.08453152344281664,0.039970973657938946,0.11499841273724455,0.00925744871603855,0.7422877817020452
2005-09-28 21:51,-0.08456019430852746,0.04004997915374246,0.1153570026178891,0.009096964861608672,0.7388666965437947
2005-09-30 00:46,-0.08457916564856297,0.040123313942360433,0.11570285872984176,0.00895085332865908,0.7354115142437658
2005-10-01 03:41,-0.08458812546340332,0.04019096540636029,0.11603566510107613,0.008818564022926287,0.7319222028705665
2005-10-02 06:36,-0.08458675661969184,0.040252930066878134,0.11635511550521499,0.008699539027703332,0.728398753442728
2005-10-03 09:31,-0.08457473753865709,0.04030921383389818,0.11666091434984685,0.008593213057714641,0.7248411822188372
2005-10-04 12:26,-0.0845517429461308,0.04035983225224596,0.11695277760374967,0.00849901395839675,0.7212495330992124
2005-10-05 15:21,-0.08451744468692272,0.040404810742590835,0.11723043376410602,0.008416363252829268,0.7176238801427237
2005-10-06 18:16,-0.08447151260639528,0.040444184836725156,0.11749362486481205,0.00834467673865201,0.713964330202431
2005-10-07 21:11,-0.08441361550217123,0.040478000406344694,0.11774210752698919,0.008283365137370644,0.7102710256840306
2005-10-09 00:06,-0.08434342214899523,0.040506313884527884,0.11797565405284954,0.008231834798528237,0.7065441474308466
2005-10-10 03:01,-0.08426060239985445,0.040529192479070594,0.11819405356407436,0.0081894884613114,0.7027839177393694
2005-10-11 05:56,-0.08416482836657065,0.040546714376795245,0.11839711318587429,0.008155726076233619,0.6989906035096218
2005-10-12 08:51,-0.08405577568315387,0.0405589689379154,0.11858465927794475,0.008129945689621984,0.6951645195342866
2005-10-13 11:46,-0.0839331248553199,0.04056605687949942,0.11875653871352564,0.008111544393729159,0.6913060319311696
2005-10-14 14:41,-0.08379656269965938,0.04056809044703061,0.11891262020781646,0.008099919345367745,0.6874155617231257
2005-10-15 17:36,-0.08364578387606104,0.04056519357302442,0.11905279569699956,0.008094468856062409,0.6834935885701485
2005-10-16 20:31,-0.08348049251708457,0.04055750202161634,0.1191769817691577,0.008094593556810206,0.6795406546581941
2005-10-17 23:26,-0.08330040395809252,0.040545163517991756,0.11928512114839106,0.008099697640622752,0.6755573687494174
2005-10-19 02:21,-0.08310524657204744,0.04052833786148223,0.11937718423345844,0.008109190186133694,0.6715444103985959
2005-10-20 05:16,-0.08289476371301262,0.0405071970211045,0.11945317069228321,0.00812248656564278,0.6675025343409032
2005-10-21 08:12,-0.08266871577247722,0.04048192521227631,0.11951311111370445,0.00813900994108098,0.6634325750557934
2005-10-22 11:07,-0.08242688235277795,0.04045271895338215,0.11955706871784846,0.008158192851469112,0.6593354515124754
2005-10-23 14:02,-0.08216906456196996,0.04041978710082236,0.1195851411265453,0.008179478895563114,0.6552121721019768
2005-10-24 16:57,-0.08189508743465218,0.04038335086112055,0.11959746219521694,0.008202324513481268,0.6510638397614237
2005-10-25 19:52,-0.08160480248336191,0.04034364377861399,0.11959420390769793,0.008226200871214465,0.6468916572960683
2005-10-26 22:47,-0.08129809038527026,0.04030091169718858,0.11957557833546269,0.008250595852043893,0.6426969329045513
2005-10-28 01:42,-0.08097486380905675,0.04025541269447791,0.11954183966276807,0.008275016158998116,0.6384810859133794
2005-10-29 04:37,-0.08063507038696562,0.040207416986871775,0.1194932862792295,0.008298989532603815,0.6342456527265041
2005-10-30 07:32,-0.080278695837173,0.040157206803631385,0.11943026294138234,0.008322067088303103,0.6299922929960144
2005-10-31 10:27,-0.07990576724173476,0.0401050762283407,0.11935316300479612,0.008343825778035732,0.6257227960200832
2005-11-01 13:22,-0.07951635648554119,0.04005133100586522,0.11926243072833956,0.00836387098061006,0.6214390873747124
2005-11-02 16:17,-0.07911058386181917,0.03999628831292287,0.11915856365221238,0.00838183922561539,0.6171432357855459
2005-11-03 19:12,-0.07868862184988068,0.03994027649030146,0.11904211505138053,0.008397401055758924,0.6128374602463723
2005-11-04 22:07,-0.07825069907098559,0.03988363473470115,0.11891369646609044,0.008410264032648065,0.608524137391291
2005-11-06 01:02,-0.07779710442829141,0.0398267127480961,0.11877398031113934,0.008420175891174414,0.6042058091271556
2005-11-07 03:57,-0.07732819143707727,0.03976987034245258,0.11862370256562632,0.00842692784779582,0.5998851905336636
2005-11-08 06:52,-0.07684438275152249,0.039713476997554176,0.11846366554490903,0.008430358068156868,0.5955651780380103
2005-11-09 09:47,-0.07634617489453936,0.039657911369623336,0.11829474075653992,0.008430355299635636,0.5912488578716997
2005-11-10 12:42,-0.07583414319729423,0.03960356074834215,0.1181178718419605,0.008426862674555294,0.5869395148170011
2005-11-11 15:37,-0.07530894695522035,0.039550820459799255,0.11793407760576669,0.008419881689941122,0.5826406412506987
2005-11-12 18:32,-0.07477133480749085,0.03950009321281489,0.11774445513438046,0.008409476369884275,0.5783559464929418
2005-11-13 21:28,-0.07422215034713703,0.03945178838600413,0.11755018300599138,0.008395777616698463,0.5740893664694589
2005-11-15 00:23,-0.07366233796910403,0.039406321252862433,0.11735252459364642,0.008378987757251127,0.569845073695026
2005-11-16 03:18,-0.07309294896379503,0.039364112142067975,0.11715283146341078,0.00835938529099245,0.5656274875868765
2005-11-17 06:13,-0.072515147863768,0.03932558553010532,0.11695254686952054,0.008337329846391225,0.5614412851163093
2005-11-18 09:08,-0.07193021905149533,0.03929116906322787,0.1167532093485005,0.008313267352648132,0.5572914118074427
2005-11-19 12:03,-0.07133957363627338,0.03926129250568253,0.11655645641423303,0.008287735433738536,0.5531830930920267
2005-11-20 14:58,-0.07074475660852753,0.03923638661102195,0.11636402835598104,0.008261369032017365,0.5491218460292318
2005-11-21 17:53,-0.07014745428002087,0.03921688191324188,0.11617777214141498,0.00823490626880087,0.5451134913999078
2005-11-22 20:48,-0.06954950201864288,0.03920320743436789,0.11599964542670169,0.008209194549524415,0.5411641661847557
2005-11-23 23:43,-0.0689528922866606,0.03919578930502955,0.11583172067574621,0.008185196921273258,0.5372803364360538
2005-11-25 02:38,-0.06835978299152845,0.03919504929444374,0.11567618939070076,0.008163998690672636,0.5334688105527805
2005-11-26 05:33,-0.06777250615860753,0.03920140324613036,0.11553536645588838,0.00814681431032406,0.5297367529694197
2005-11-27 08:28,-0.06719357693530373,0.03921525941556912,0.11541169459730405,0.008134994542174326,0.5260916982685562
2005-11-28 11:23,-0.06662570293639256,0.03923701670590342,0.11530774895988802,0.008130033906422612,0.522541565727785
2005-11-29 14:18,-0.066071793940552,0.03926706279767035,0.11522624180479696,0.008133578424761576,0.5190946743118336
2005-11-30 17:13,-0.06553497194829955,0.03930577216843531,0.11517002732891501,0.008147433666982964,0.5157597581206227
2005-12-01 20:08,-0.0650185816118175,0.039353503998077174,0.11514210660888079,0.008173573110186474,0.5125459823045679
2005-12-02 23:03,-0.06452620104737182,0.039410599955356784,0.11514563267192914,0.008214146820054793,0.509462959458466
2005-12-04 01:58,-0.06406165304127952,0.03947738186127463,0.11518391569587702,0.008271490463895734,0.5065207665056031
2005-12-05 04:53,-0.06362901666063049,0.0395541492245957,0.11526042834060343,0.008348134665363896,0.5037299620838989
2005-12-06 07:48,-0.06323263928023934,0.03964117664479075,0.11537881121340471,0.0084468147110396,0.5011016044462901
2005-12-07 10:44,-0.06287714903753291,0.039738711077511465,0.1155428784706328,0.008570480619254126,0.49864726988751057
2005-12-08 13:39,-0.06256746772738324,0.03984696895758105,0.11575662355804983,0.008722307581824143,0.4963790717100045
2005-12-09 16:34,-0.06230882414914644,0.03996613317433864,0.11602422509235517,0.00890570678958462,0.4943096797417541
2005-12-10 19:29,-0.06210676791843642,0.04009634989404408,0.11635005288637704,0.009124336652885645,0.4924523404190593
2005-12-11 22:24,-0.06196718375646655,0.0402377252238969,0.1167386741204398,0.009382114428463595,0.4908208974476691
2005-12-13 01:19,-0.06189630627005898,0.040390321712076904,0.1171948596624469,0.009683228264373137,0.4894298130558433
2005-12-14 04:14,-0.0619007352357239,0.04055415467806833,0.11772359053924616,0.01003214967492827,0.4882941898532181
2005-12-15 07:09,-0.0619874514015044,0.0407291883673668,0.1183300645618732,0.010433646457884777,0.4874297933096235
2005-12-16 10:04,-0.06216383282058401,0.04091533192452111,0.11901970310729025,0.010892796066370322,0.48685307486826246
2005-12-17 12:59,-0.06243767173096657,0.041112435178292064,0.11979815805927713,0.011414999448360011,0.48658119570795466
2005-12-18 15:54,-0.06281719199584276,0.04132028423255066,0.12067131891112265,0.012005995366773534,0.48663205116943686
2005-12-19 18:49,-0.06331106711959092,0.04153859685637351,0.1216453200328553,0.012671875213593378,0.48702429586097107
2005-12-20 21:44,-0.06392843885467614,0.04176701766661908,0.12272654810571657,0.013419098331682727,0.48777736945885547
2005-12-22 00:39,-0.06467893641502263,0.042005113096086275,0.12392164972661018,0.014254507858270746,0.48891152321867204
2005-12-23 03:34,-0.06557269631183106,0.042252366140200864,0.1252375391853657,0.015185347104467103,0.49044784721348156
2005-12-24 06:29,-0.06662038282808129,0.042508170874965584,0.12668140641757014,0.016219276485377576,0.4924082983154171
2005-12-25 09:24,-0.06783320914835318,0.04277182673874767,0.12826072513581324,0.017364391015793165,0.4948157289374636
2005-12-26 12:19,-0.0692229591609465,0.04304253257026883,0.12998326114220876,0.018629238386733762,0.49769391655254824
2005-12-27 15:14,-0.07080200994966682,0.04331938039499464,0.13185708082511388,0.02002283763848678,0.5010675940074323
2005-12-28 18:09,-0.0725833549929233,0.043601348951889524,0.1338905598428702,0.021554698446049986,0.5049624806490404
2005-12-29 21:04,-0.07458062808826786,0.04388729695232972,0.13609239199757367,0.023234841033327736,0.5094053142814263
2005-12-31 00:00,-0.0768081280208707,0.04417595606276302,0.1384715983018605,0.02507381673277667,0.5144238839718842


==> data/Netflix/example_Netflix-iTALS_TA2.csv <==
time,186,110,29,196,180
1999-11-11 00:00,0.08190627791014041,-0.03051709468717065,0.016808613342538945,-0.03532927951334968,0.13949221465175946
1999-11-12 00:00,0.08004763146727603,-0.03170219407429274,0.015749106751116338,-0.033796011350253376,0.13900857003750855
1999-11-13 00:00,0.08004726269451823,-0.03170232104470712,0.015749241744105368,-0.033795936794141765,0.13900898076569873
1999-11-14 00:00,0.08004755936653168,-0.03170222451376008,0.015749122785926665,-0.03379600369781749,0.1390086405084261
1999-11-15 00:00,0.08004733349696128,-0.031702286045434735,0.01574922196004925,-0.03379594297744812,0.13900888256261607
1999-11-16 00:00,0.08004753183349098,-0.03170223406155066,0.015749138653287482,-0.03379599170032419,0.13900868087074236
1999-11-17 00:00,0.08004737610679002,-0.03170228090367308,0.015749193258884922,-0.03379597236782546,0.13900884286828422
1999-11-18 00:00,0.08004767539209551,-0.03170215962298088,0.015749107494413585,-0.03379600362536751,0.1390085005546528
1999-11-19 00:00,0.08004757152122574,-0.03170220955729289,0.0157491253534955,-0.03379600579681529,0.13900862081593135
1999-11-20 00:00,0.08004743319162488,-0.03170225470385189,0.01574918144660109,-0.033795980939329735,0.13900878354214646
1999-11-21 00:00,0.0800474814551248,-0.03170225321712568,0.0157491616864463,-0.03379599041261393,0.13900875929039497
1999-11-22 00:00,0.0800475390288915,-0.03170223011077203,0.015749137530819406,-0.033795995054826625,0.13900868673921654
1999-11-23 00:00,0.08004714801508869,-0.0317023516653855,0.015749289295352714,-0.03379591048391593,0.13900909626356991
1999-11-24 00:00,0.08004739496669183,-0.03170228752552212,0.015749188413076178,-0.03379595666656748,0.13900883508632245
1999-11-25 00:00,0.08004756739198737,-0.03170221612566926,0.015749126690487194,-0.03379600826537981,0.1390086389832958
1999-11-26 00:00,0.08004744870491129,-0.03170224563237323,0.015749186276981617,-0.03379596143868597,0.13900876836699466
1999-11-27 00:00,0.0800475606123135,-0.03170218353524118,0.015749156078775958,-0.033795990255842304,0.1390086190549534
1999-11-28 00:00,0.08004725804102783,-0.03170231283715108,0.015749249202308142,-0.03379592936448298,0.1390089699681441
1999-11-29 00:00,0.08004728542610007,-0.031702300878442766,0.015749242392225353,-0.03379594603480864,0.13900895199821828
1999-11-30 00:00,0.08004756054475418,-0.03170219666184815,0.01574913667109398,-0.03379600914120734,0.1390086210531301
1999-12-01 00:00,0.08004734633812186,-0.03170230541365181,0.01574921003980996,-0.033795951556888235,0.13900890571118507
1999-12-02 00:00,0.08004736260868195,-0.03170229587431317,0.01574919757698846,-0.03379596664777463,0.13900887784378105
1999-12-03 00:00,0.08004748054477384,-0.03170225191899721,0.015749154213645027,-0.033795985391997525,0.1390087401880035
1999-12-04 00:00,0.0800473203341368,-0.03170230795253158,0.01574921141372164,-0.03379595520314611,0.13900891380641556
1999-12-05 00:00,0.08004739950404718,-0.03170226997020231,0.015749193337958874,-0.03379596331211903,0.13900881753057462
1999-12-06 00:00,0.08029405888496113,-0.031529676647260585,0.015893046497623096,-0.034476121209292235,0.13940816274435733
1999-12-07 00:00,0.08004749196690433,-0.03170224168645715,0.015749154513089697,-0.03379598539777382,0.1390087212814526
1999-12-08 00:00,0.08010691221563024,-0.0299136939262213,0.018377592033211654,-0.03046167448318049,0.13909994615162236
1999-12-09 00:00,0.07945395853440297,-0.023990171778939307,0.025420771116204846,-0.026721430691172804,0.13973875913734626
1999-12-10 00:00,0.07854972026299593,-0.027772782153584627,0.021057736439317663,-0.030775047319769273,0.1396796445829861
1999-12-11 00:00,0.0817774305937618,-0.030444964774384117,0.01632116911385209,-0.03463074665477002,0.13956662371887446
1999-12-12 00:00,0.07963046103546817,-0.030321569173791474,0.016922667564821015,-0.035503777379887316,0.13963196979807205
1999-12-13 00:00,0.08004726084591357,-0.031702336982642784,0.015749226832091477,-0.03379594522426529,0.13900898639497916
1999-12-14 00:00,0.07870515148605559,-0.030008474967746016,0.018107468843396257,-0.03279839789518808,0.13936051442668693
1999-12-15 00:00,0.0807773883198388,-0.03079182591878056,0.01668031253851042,-0.03354007469205917,0.13929758074047205
1999-12-16 00:00,0.0821109108713936,-0.028511019706149388,0.018489317224963248,-0.037259755188032845,0.14036197120042312
1999-12-17 00:00,0.08734517258964947,-0.027349833356976827,0.02332144455564653,-0.031237785659254023,0.14312038293771914
1999-12-18 00:00,0.07560208723256012,-0.028149242375827985,0.020317128741034814,-0.026525163005294373,0.13923675466154561
1999-12-19 00:00,0.08004751588607675,-0.03170224096380583,0.01574914490065752,-0.033795984786740854,0.13900870248308791
1999-12-20 00:00,0.08056070949309746,-0.03147584710456808,0.016131800462764086,-0.0338597789860096,0.13912873429115852
1999-12-21 00:00,0.07344110353634592,-0.03274415147794901,0.017973529318888466,-0.03546486458456738,0.14006213085244923
1999-12-22 00:00,0.07907428612842293,-0.031175028672565178,0.015922738233529805,-0.03162743696185788,0.13986891086691486
1999-12-23 00:00,0.08004741764978163,-0.03170225591081087,0.015749194153306202,-0.03379595863023307,0.13900879225046175
1999-12-24 00:00,0.07176007195318648,-0.03846100905517455,0.017218139539597103,-0.04139666127105131,0.14379587719364897
1999-12-25 00:00,0.08027838299599413,-0.030228493351089736,0.018255290989847083,-0.03235401902663879,0.13921056054323122
1999-12-26 00:00,0.07770483152154836,-0.03387205387209469,0.015292158837105765,-0.03393732509515851,0.13921906065745815
1999-12-27 00:00,0.08346828936943745,-0.029433061284766873,0.019618720332302584,-0.030319580686690425,0.13912197197578385
1999-12-28 00:00,0.0836448190444149,-0.031814947842030025,0.015734410378744575,-0.0349053859467838,0.13916691930015482
1999-12-29 00:00,0.07662390399627644,-0.030809895545098748,0.021100489443380777,-0.030308160385767717,0.14012396762520546
1999-12-30 00:00,0.08526149653586515,-0.022344565328673585,0.04232291145325554,-0.014618381511391214,0.14793275303665943
1999-12-31 00:00,0.0937766199622749,-0.023048615136929185,0.040966000687631385,-0.011852950221722433,0.14388276336450043
2000-01-01 00:00,0.08004782656738021,-0.03170210478253942,0.015749054056330477,-0.033796038299813376,0.1390083398569033
2000-01-02 00:00,0.08004777021676723,-0.031702121412607226,0.01574907590869392,-0.033796018055033204,0.13900838935708115
2000-01-03 00:00,0.08004751208041777,-0.03170222759460187,0.015749151388554643,-0.03379599185905726,0.1390086973625113
2000-01-04 00:00,0.08004747234935947,-0.03170226521801672,0.015749147359806873,-0.03379599971507516,0.1390087555257411
2000-01-05 00:00,0.05556108352653506,-0.026286652147116674,0.04928204951291938,-0.007708734527803754,0.14767538509915734
2000-01-06 00:00,0.05053244060190232,-0.020983355117637284,0.06716591154978026,-0.012048299751693463,0.14809079292417568
2000-01-07 00:00,0.08415311898509407,-0.004172017466742756,0.07380903768141177,0.010303102790638674,0.14842926492842456
2000-01-08 00:00,0.07630572647196465,-0.028396441577198644,0.0462723538186315,-0.012285796319758596,0.14666437327960835
2000-01-09 00:00,0.05074123329955481,-0.026317785990820228,0.047599895807330844,-0.00792176007605419,0.14564638577535555
2000-01-10 00:00,0.07706851128534782,-0.01841907798511659,0.07326790102296644,0.0019942018176326917,0.15827832471797243
2000-01-11 00:00,0.07684600992895955,-0.03117696153647985,0.03339250355184989,-0.01294941935051272,0.15383345178547858
2000-01-12 00:00,0.051837565772750074,-0.026499203417287592,0.05348875887584836,-0.011553491505468819,0.15182769971110283
2000-01-13 00:00,0.05412813429528954,-0.019481082861216692,0.07008118642830163,-0.01175276505649453,0.14912186080859585
2000-01-14 00:00,0.042536840992042996,-0.020630697432741485,0.06736981608899589,-0.004482826496592977,0.1488985245627293
2000-01-15 00:00,0.045506818508685376,-0.022801566807908874,0.0577382605536006,-0.011584899699610463,0.14959309435923177
2000-01-16 00:00,0.044631001122083735,-0.019999609591245693,0.05093003653936842,-0.017108015103232364,0.155184304253982
2000-01-17 00:00,0.03513882882474606,-0.032706660610920424,0.040572015090747204,-0.022871125701422926,0.14351570330734892
2000-01-18 00:00,0.06331754066741321,0.005444009113371978,0.07769691409254043,0.014354897810761741,0.1496545284208387
2000-01-19 00:00,0.05866799471819323,-0.025178746791706036,0.05817375586931195,-0.009008622905988375,0.15557418629768144
2000-01-20 00:00,0.054964972348418684,-0.015226066914952152,0.07042180643232657,-0.0016393725434814266,0.14743407603586783
2000-01-21 00:00,0.06352004907127039,-0.02125926092628272,0.0423901578758556,-0.02969991593766696,0.15468767345167356
2000-01-22 00:00,0.07790552335821989,-0.034529635473421416,0.012529954447171077,-0.029444316075666374,0.14471805252849623
2000-01-23 00:00,0.05324384882257316,-0.029682444314586498,0.040932277504516626,-0.02887427420464135,0.15061442251108154
2000-01-24 00:00,0.049904917441262256,-0.0364177731475326,0.01744859123755931,-0.03299783384304735,0.14977367499898528
2000-01-25 00:00,0.05287725400481971,-0.020561241993753587,0.045403643206215136,-0.013594919643678212,0.14697343877392718
2000-01-26 00:00,0.054480685690040914,-0.026181053804911883,0.03914134375107098,-0.02336764155615815,0.1498380833708411
2000-01-27 00:00,0.04707938051407508,-0.029574694075822916,0.03590671615395176,-0.021293914197381053,0.14874150942025216
2000-01-28 00:00,0.049114645728858264,-0.0206081167234531,0.04725330701365599,-0.009393430617640128,0.14466501947166277
2000-01-29 00:00,0.0417644492991667,-0.03083075760172571,0.047994420167958185,-0.018652503293636193,0.14801274351711854
2000-01-30 00:00,0.08229621575848697,-0.021250209443217483,0.04750130007968384,-0.012314360848933677,0.1491127534957043
2000-01-31 00:00,0.07293660170065423,-0.02396315467770338,0.03639354742061256,-0.01671658105415247,0.14375752570954067
2000-02-01 00:00,0.013150161483160339,-0.029390000624616275,0.055727239291733316,-0.012597375952614606,0.1559807439598802
2000-02-02 00:00,0.06782321171327088,-0.025131756943706854,0.02715180232560706,-0.024962397323439474,0.153701727499129
2000-02-03 00:00,0.011910747267262406,-0.010864757840204228,0.06366518218108938,-0.00637865642754569,0.15302747328443217
2000-02-04 00:00,0.06570486660933786,-0.005322550654450031,0.05813987106637281,-0.0026833303422956895,0.15046900701685273
2000-02-05 00:00,0.04772121015845322,-0.02107644718414159,0.047265508135484025,-0.02687011584644612,0.15511655322876347
2000-02-06 00:00,0.04633530784507292,-0.02867727181712565,0.030290856903743158,-0.024802846465644506,0.14404104199790543
2000-02-07 00:00,0.043853974292283715,-0.025251186129528938,0.04239722984392103,-0.006370081557894605,0.15445851683586848
2000-02-08 00:00,0.04176351395866308,-0.011104702733334651,0.059237661344136175,-0.013931417319746335,0.14859172369171605
2000-02-09 00:00,0.06084887141841257,-0.024040935224692417,0.04546008084574904,-0.0007197731755564374,0.15136600091943658
2000-02-10 00:00,0.08752454840425616,-0.014577500746164151,0.05581906592227916,-0.0019631252249940334,0.1512585812224626
2000-02-11 00:00,0.07322736842540614,-0.0190117307037877,0.05161617021522501,-0.004029844960557555,0.1489275783666081
2000-02-12 00:00,0.05393374960830252,-0.03387073279390476,0.03066557996465367,-0.027290625276450278,0.14996361615589393
2000-02-13 00:00,0.07145178680451125,-0.013640120787595855,0.04899944809931394,-0.007583470443755624,0.14593471757184667
2000-02-14 00:00,0.04008440386125481,-0.03245152185860013,0.03818399911578324,-0.024503622814803068,0.14856399421983335
2000-02-15 00:00,0.0747363641045282,-0.02910759636791184,0.0494933594968598,-0.002250369043318934,0.15278240687986266
2000-02-16 00:00,0.0579152105524393,-0.022938807901595193,0.038603903221000685,-0.016219490862692185,0.15185296927845893
2000-02-17 00:00,0.051895677429707604,-0.03314259686726931,0.03471208900437192,-0.0406056533466814,0.147842155854287
2000-02-18 00:00,0.06934938915189474,-0.02326358358996093,0.04921366379202381,-0.015324529223666714,0.15261523750858025
2000-02-19 00:00,0.08261618644470234,-0.03241928579206621,0.028577993327436154,-0.02312805914704507,0.1520757180807383
2000-02-20 00:00,0.03603860092744671,-0.028953863510882985,0.038258590181600174,-0.032980079566808713,0.14514938621928233
2000-02-21 00:00,0.04407362919862075,-0.032352221168657075,0.037088829320630075,-0.03142150939583636,0.1474202982204356
2000-02-22 00:00,0.05862400469380907,-0.024978901447977667,0.04916541051187062,-0.009833380114072969,0.1494065230550711
2000-02-23 00:00,0.07881805877481399,-0.0198820127596636,0.042217503211040036,-0.009948687366778813,0.14894664361505253
2000-02-24 00:00,0.048842847015364246,-0.0324665050452303,0.041289482541379756,-0.03194295292487931,0.14737737579333757
2000-02-25 00:00,0.07656169521980362,-0.013935984082022304,0.04697897228301233,-0.013925469200899612,0.15027375966778064
2000-02-26 00:00,0.07885840222580709,-0.022547142112439217,0.033297436258062425,-0.02616662455132284,0.14390961397907895
2000-02-27 00:00,0.047052032729848606,-0.033442145208717425,0.03395290519817784,-0.020725502885754428,0.14651025731661493
2000-02-28 00:00,0.04974038517437754,-0.032779734912261355,0.035641086255939286,-0.02088169031084914,0.14992818417386855
2000-02-29 00:00,0.07056741287455749,-0.02398321931360599,0.05018093395120206,-0.020133880012286304,0.15287202626074223
2000-03-01 00:00,0.0329057252890793,-0.016123440997476784,0.0529157320102661,-0.013571120623707612,0.14489794680834897
2000-03-02 00:00,0.06575627558958,-0.004952572351561879,0.0637175862584888,-0.006771675189313417,0.14769292144381763
2000-03-03 00:00,0.06319079740376835,-0.02457207519765303,0.03509781133514879,-0.0166569684609365,0.15102494355441973
2000-03-04 00:00,0.0809336163354011,-0.014025888764420416,0.04749449089124888,-0.008615127383512576,0.1501977443918795
2000-03-05 00:00,0.08985946362584203,-0.010644802382828139,0.04161908633042524,-0.011823710503491895,0.15043683025248605
2000-03-06 00:00,0.0518694633659223,-0.014189417480978544,0.054769303800417585,-0.00887822244978332,0.14906578372398077
2000-03-07 00:00,0.06408105259684622,-0.01928487665846243,0.058615046960905665,-0.011184457953055879,0.15367464337825035
2000-03-08 00:00,0.09404466564725647,-0.025748340221381838,0.032648823315000394,-0.021300989690179066,0.15421581289135164
2000-03-09 00:00,0.08572313262552551,-0.019028158804274636,0.039021870695403846,-0.026357037768246758,0.15329111189113337
2000-03-10 00:00,0.0760190114310855,-0.015119724124097206,0.03974854062791618,-0.012703878505416696,0.14719614585980684
2000-03-11 00:00,0.051455824076605844,-0.02838264343991158,0.051574953340546806,-0.02620315521803812,0.14962384711808005
2000-03-12 00:00,0.07596804944336763,-0.02786332179826015,0.0363645674150614,-0.02275405302779742,0.15011991518026518
2000-03-13 00:00,0.08782608514986523,-0.0122768750371329,0.04419369350332778,-0.014399259097845576,0.15009476691183546
2000-03-14 00:00,0.06257841615811367,-0.03243441326941933,0.03891593005328606,-0.020673916675676154,0.14567101558219805
2000-03-15 00:00,0.07422221008287422,-0.022574410339555137,0.03662918578919677,-0.019975402282639096,0.1489915852452991
2000-03-16 00:00,0.06660933166571706,-0.03526776446261709,0.042443940296808105,-0.020377548962196998,0.15024565841291068
2000-03-17 00:00,0.06510764566216998,-0.03285274743662614,0.03488986444556123,-0.02668092634186936,0.1501120865896942
2000-03-18 00:00,0.06587749970959957,0.0013724146816515431,0.062287609902849136,-0.0005155805058711105,0.14920212184206194
2000-03-19 00:00,0.08056294115934817,-0.022115419360546618,0.03718051514286974,-0.01832756994700961,0.15275995517186122
2000-03-20 00:00,0.05243697221656096,-0.020553600294499166,0.04228005247904909,-0.014090347126541385,0.15223474570918863
2000-03-21 00:00,0.07601660119753682,-0.02425836048899374,0.041793063766892236,-0.019597169793594216,0.14796004806491428
2000-03-22 00:00,0.06435417132334909,-0.030222937298807498,0.03300440815167337,-0.018020199895049535,0.14574621386384823
2000-03-23 00:00,0.05634902706345665,-0.01502092803997332,0.049912036735947046,-0.009666598687003161,0.14908978168915898
2000-03-24 00:00,0.0653715328231765,-0.016958384856700218,0.0470365554910186,-0.016227958314119058,0.14798623943229422
2000-03-25 00:00,0.07389196446698275,-0.026705467180005132,0.03514306474961386,-0.020522006318819425,0.14820970719750304
2000-03-26 00:00,0.0705500636373462,-0.0200632705978631,0.04557949012780979,-0.01781344559929187,0.1502705448956263
2000-03-27 00:00,0.0755634224073149,-0.03598881794802769,0.02232902686758646,-0.03179490621986832,0.14512198051930064
2000-03-28 00:00,0.07390714509251017,-0.025089143880783843,0.05646437873312543,-0.012693324774276003,0.14852379762290818
2000-03-29 00:00,0.07049596745540677,-0.012765139061884118,0.057229574654168634,0.002588689849247365,0.1498144323555997
2000-03-30 00:00,0.07163775171471345,-0.025556322270222392,0.03367008133659759,-0.0339995238164239,0.15123681638759
2000-03-31 00:00,0.07627378455283987,-0.01792695261744759,0.045935224330562296,-0.01310383336663079,0.1451208230863798
2000-04-01 00:00,0.08449389751201071,-0.02633374949795432,0.028531390311283402,-0.02613632969992915,0.14741927508622715
2000-04-02 00:00,0.0836080102422084,-0.017250485893328907,0.03751934419447624,-0.010843531881759745,0.15031425956685507
2000-04-03 00:00,0.08721417579853319,-0.028205934621398296,0.033582587291136445,-0.03357906709110598,0.15330022967355406
2000-04-04 00:00,0.08756418493183282,-0.03005003875817111,0.030014872825797248,-0.02640303825723992,0.14636468384846538
2000-04-05 00:00,0.08214878229877724,-0.007722460897120073,0.055132654110330546,-0.009419940359941842,0.1522238415170363
2000-04-06 00:00,0.07423734039549615,-0.017227065131016156,0.04790667340686028,-0.013735425350839901,0.14831809027507975
2000-04-07 00:00,0.09698922154406489,-0.02181312728922352,0.03850958187018992,-0.02202850204602682,0.15107205815134503
2000-04-08 00:00,0.05535888469809293,-0.032294193300805296,0.03759795205860206,-0.027998919216841986,0.14784110079111795
2000-04-09 00:00,0.08528467058974423,-0.019061110387590147,0.033321874583953776,-0.01953066159981149,0.14707148273805407
2000-04-10 00:00,0.06870914020108633,-0.028621254991451364,0.03311733981563163,-0.027127472663468932,0.1458512705440486
2000-04-11 00:00,0.09690069482310011,-0.02508762013179315,0.034489185281781756,-0.019599455189441083,0.1505143807065893
2000-04-12 00:00,0.09002428949732713,-0.027111143942650046,0.04128521348169048,-0.014425848843583354,0.14910665537981507
2000-04-13 00:00,0.08920486909905781,-0.022696492361477735,0.03661152717213605,-0.02442691882722426,0.15270052365885856
2000-04-14 00:00,0.08342014381784758,-0.02508276187188513,0.036836173207924615,-0.022431945560941677,0.14851142420346244
2000-04-15 00:00,0.07573183241502254,-0.01612790303141018,0.04063722677520678,-0.020027393576158715,0.14814381286142256
2000-04-16 00:00,0.08263046556243836,-0.007356078881124842,0.04821671506259902,-0.015161623773983841,0.15033707501409016
2000-04-17 00:00,0.08159223155511479,-0.01842848276912641,0.03777934937319352,-0.017559077528402002,0.14630728281968425
2000-04-18 00:00,0.07298306416410157,-0.012579554919784963,0.04835824307470043,-0.008733775574704152,0.15088012080381097
2000-04-19 00:00,0.09056044240895395,-0.012461752201347293,0.05293756884296312,-0.008054021873428227,0.1502774787137391
2000-04-20 00:00,0.07925364664856697,-0.0038429910300158965,0.056287860314672714,-0.00531713568079159,0.14745265359535253
2000-04-21 00:00,0.08727548450097614,-0.021261783980781976,0.04726578945048493,-0.012152099095077432,0.14617556365719042
2000-04-22 00:00,0.0754813887690493,-0.025950748615848146,0.030164443293178262,-0.020641667228922495,0.1475149028592193
2000-04-23 00:00,0.0804906388572537,-0.01741292181352745,0.04593936650800869,-0.010431296462676182,0.14682730714512088
2000-04-24 00:00,0.09155517597294678,-0.01591096385727085,0.04852000013984892,-0.00941136212705794,0.15128320577086654
2000-04-25 00:00,0.08466117841753967,-0.01515050202701293,0.050288162009298205,-0.010881397218890483,0.1531105849829686
2000-04-26 00:00,0.0779083332511846,-0.010724704503930621,0.05424033385505588,-0.006372821270038201,0.14621889125695312
2000-04-27 00:00,0.08624352644379002,-0.010458018394787646,0.05078637672264362,-0.01031809644963369,0.14805864874457728
2000-04-28 00:00,0.07969867500193756,-0.01813626087608415,0.04989034093938817,-0.01956230857068337,0.15023290168371864
2000-04-29 00:00,0.0857311085560786,-0.005492275811251418,0.060112871317221955,0.0008982167656429729,0.1504887409390625
2000-04-30 00:00,0.07598524482233765,-0.02353824189953667,0.043882246050332696,-0.023049068697155367,0.14875382439814158
2000-05-01 00:00,0.08827250283427002,-0.02089568995062273,0.03687850705771879,-0.01488038580568598,0.14902605656718088
2000-05-02 00:00,0.09560895820808363,-0.013707744284115114,0.05418067884038094,-0.012723203317614083,0.15099428083553895
2000-05-03 00:00,0.0953715956533457,-0.012076652998639081,0.06060331647241898,-0.0015335645301066264,0.14947210257493482
2000-05-04 00:00,0.09759657481028769,-0.007415357548335874,0.05408848371790302,-0.010795394454408698,0.15299719085057512
2000-05-05 00:00,0.10092478478247374,-0.009561390444226159,0.04957311846120696,-0.013413808489520111,0.15038719224923136
2000-05-06 00:00,0.08025471499201937,-0.028288177253767283,0.029527236251781355,-0.025415371264133332,0.14976859063491305
2000-05-07 00:00,0.09300885242174228,-0.010882787787492729,0.05231626640015846,0.0029916261213839765,0.15005854319679385
2000-05-08 00:00,0.08701730858569165,-0.026740652807804882,0.03324644452376842,-0.02681183976132761,0.14786065310561974
2000-05-09 00:00,0.0913865132312931,-0.024227177175564843,0.04916716013894172,-0.00972273681665227,0.1501730911051904
2000-05-10 00:00,0.0820756929900961,-0.012966321206831069,0.046532121515187326,-0.01836804202180846,0.145833207090359
2000-05-11 00:00,0.07648642024313947,-0.02753257447145209,0.02784919163914759,-0.025523517216281412,0.15246106755974365
2000-05-12 00:00,0.07242532778624693,-0.021247510717197646,0.03874258685789424,-0.02383969721424331,0.14786635390696798
2000-05-13 00:00,0.10962458739244102,-0.011844135408003137,0.0480194240656307,-0.019153412159485655,0.15346580779660268
2000-05-14 00:00,0.08661998776853491,-0.03204889219076808,0.023992609100170925,-0.029281415755189832,0.1470655894026332
2000-05-15 00:00,0.06982306727707424,-0.02459333954214324,0.03497263552216104,-0.02165995102414949,0.14710398377928757
2000-05-16 00:00,0.09060897262389807,-0.02848015066395468,0.026999921451599386,-0.02437890343487635,0.1476536019518654
2000-05-17 00:00,0.08732724878942452,-0.009837008914913,0.049712105036460244,-0.0030044825450640036,0.15258137002152675
2000-05-18 00:00,0.09259696332193815,-0.014736815903847636,0.032496907694414726,-0.019519249051112623,0.14843520729619283
2000-05-19 00:00,0.07968188021552725,-0.021871407020580838,0.037630870201849284,-0.023016573892242154,0.1528150141129468
2000-05-20 00:00,0.08664429891248937,-0.01839673654465955,0.04837903853358844,-0.010789597322871894,0.1568314335733199
2000-05-21 00:00,0.08487377356102156,-0.0021102575460046347,0.058769441032990255,0.006398336136799999,0.14662643528430808
2000-05-22 00:00,0.059634440623312385,-0.04128792641078671,0.0022383822710234126,-0.03724258432770329,0.14261232979132246
2000-05-23 00:00,0.0752264589945396,-0.044238767358728504,0.022499878078762782,-0.026629153133821984,0.15304857699667976
2000-05-24 00:00,0.08264809838423325,-0.0020904832470938772,0.05743063029463005,-0.0030665907031632855,0.15127421906922414
2000-05-25 00:00,0.08929878923877371,-0.0067923775760312805,0.061665330878587166,0.007164395433373327,0.1473668854946085
2000-05-26 00:00,0.07369612746861148,-0.006407399947361669,0.0538124969626152,-0.010101329514893266,0.14731099543982817
2000-05-27 00:00,0.08914408112282227,-0.017142459613741196,0.0260313274872234,-0.03243589744694707,0.13965026353185794
2000-05-28 00:00,0.08827169056868336,-0.029163079421510307,0.015030092453728928,-0.02729147744443211,0.14576230719049244
2000-05-29 00:00,0.09916523584173811,-0.011067159440816723,0.04527182307612238,-0.007918037969399098,0.15183015432848973
2000-05-30 00:00,0.10913599062949828,-0.010389283481776188,0.03916999845549983,-0.0014977142039875463,0.1540536806709992
2000-05-31 00:00,0.08440234612229855,-0.011375211307747407,0.05741959412431541,-0.0028204254795648337,0.1478888035311276
2000-06-01 00:00,0.09347866379768147,-0.011827503676591633,0.03829976262822618,-0.012531098969502108,0.15055095326783705
2000-06-02 00:00,0.09784537642008281,-0.01906140293020281,0.044177216890137705,-0.011710072377674921,0.15031575465545116
2000-06-03 00:00,0.07661422785361392,-0.01726290901500485,0.03370841567802564,-0.031116131961348215,0.15145581373852368
2000-06-04 00:00,0.061404009907612356,-0.02701145365617011,0.02298819879446872,-0.02263882100045804,0.14352008970774613
2000-06-05 00:00,0.06434570058337011,-0.011960699049362741,0.030943880258158744,-0.035922875816450726,0.14776058737405684
2000-06-06 00:00,0.08245180847821473,0.007807605349478608,0.07139150890053597,0.012561075584858292,0.152990889541468
2000-06-07 00:00,0.09138243848475197,-0.018273969261713763,0.03862862911081121,-0.015822428179229693,0.1454503664145749
2000-06-08 00:00,0.09977006951082819,-0.004902501125707143,0.050809609242095696,0.004337020882333675,0.1450183226822728
2000-06-09 00:00,0.07600323307247603,-0.025914517686437266,0.04453906332345686,-0.021477488152704782,0.15048087803734364
2000-06-10 00:00,0.08649470558122047,-0.02639660635132092,0.04413517885478013,-0.025089833725887314,0.14545980125179947
2000-06-11 00:00,0.08854458862920997,-0.006876074458223719,0.04122660184091194,-0.01669769329187111,0.14956150295203308
2000-06-12 00:00,0.07927775354445354,-0.003952725120221379,0.06358230114970684,-0.0026529383924150662,0.15200532929414468
2000-06-13 00:00,0.05754636609834457,-0.01097614379928466,0.05609320680309468,-0.00636160198952946,0.1507680415605338
2000-06-14 00:00,0.08279130094507706,-0.008954631293398588,0.057833116781339095,-0.011206947861743623,0.1492606097973861
2000-06-15 00:00,0.08443030151468875,-0.00781674051627615,0.06697287486928505,0.0021491544612184388,0.15150980899037836
2000-06-16 00:00,0.0803384500543925,-0.014373629839782909,0.05036921949873026,-0.01584800961022754,0.15349133783784763
2000-06-17 00:00,0.1006854006097628,-0.019203684682818828,0.0307781770733339,-0.016244241166260755,0.14486174552554743
2000-06-18 00:00,0.07207660270290989,-0.012990306270874802,0.04845744031494188,-0.012629862215532917,0.14412903090848195
2000-06-19 00:00,0.07925362835012392,-0.024375410065223382,0.0350828918993387,-0.022338396696967466,0.14602462987436102
2000-06-20 00:00,0.07066074971186898,-0.020983921522768623,0.04652655752613346,-0.009319114966970424,0.1538063507324628
2000-06-21 00:00,0.09235666176884236,-0.025039227389097654,0.028852746276478956,-0.0231195514266982,0.14908335553808705
2000-06-22 00:00,0.10393403350900407,-0.013113215157285918,0.04272045636286863,-0.017088125316159455,0.15178084157236604
2000-06-23 00:00,0.1021474895429137,-0.003407951261128042,0.051647275995931066,-0.00026374393278669195,0.15321433233115755
2000-06-24 00:00,0.08348825026592951,-0.010893961740511188,0.04587684300435431,-0.010433279640520488,0.15027866423391198
2000-06-25 00:00,0.07524924816843812,-0.012777521549271129,0.06413764584192051,0.0030564805751693916,0.1483332039844541
2000-06-26 00:00,0.07795949346863446,-0.009254488279279188,0.05300184142487545,-0.009248265615443119,0.15066023232122283
2000-06-27 00:00,0.10033546867913634,-0.00773722468865623,0.05751588320429196,-0.005953110560943026,0.14955059222652223
2000-06-28 00:00,0.09868470618312172,-0.005681663687664942,0.0559537551282281,-0.010207964544860997,0.14968675490033023
2000-06-29 00:00,0.08395621014520602,-0.01668010689722811,0.049205110296044026,-0.017441424661785554,0.14792959542285222
2000-06-30 00:00,0.08018031189896724,-0.0255961874362524,0.03719622453272864,-0.026470692883003674,0.14981873902980133
2000-07-01 00:00,0.0908229683031619,-0.012838119412256599,0.053328648733549346,-0.012766761306118854,0.15011419188296682
2000-07-02 00:00,0.09913929530536131,-0.022966032131639988,0.03855960949769195,-0.014604403070199792,0.15329725602565708
2000-07-03 00:00,0.08586861180098779,-0.009546483756574756,0.05501150258519462,0.009049126006376675,0.1564857307781719
2000-07-04 00:00,0.08312575942323441,-0.015998637428044346,0.046927421896059446,-0.01057552366211257,0.15156950047011983
2000-07-05 00:00,0.09331121575092918,-0.016775469455721906,0.046666356735487705,-0.01626843441209428,0.1461967709846007
2000-07-06 00:00,0.0902921112068556,-0.004514871243357199,0.05325418985750449,-0.016181105583692734,0.14424600673811788
2000-07-07 00:00,0.07474415930666095,-0.012784593285043333,0.04271740592593597,-0.01636467759905289,0.146686922261207
2000-07-08 00:00,0.09006860532043504,-0.01810064649175963,0.04084040368384461,-0.0173861906648693,0.1449744991309686
2000-07-09 00:00,0.07727903294030941,-0.02814051418573757,0.02285818820165603,-0.03414104061430133,0.14960372472034833
2000-07-10 00:00,0.0993114615594336,-0.020683460888872074,0.031573761747741715,-0.030305360609392387,0.149462498640136
2000-07-11 00:00,0.07806323073540972,-0.006987604683800247,0.06424567289823628,-0.012033394225000466,0.15132886984517682
2000-07-12 00:00,0.07481193078375259,-0.01719417291133868,0.046038054804770114,-0.00896567973622539,0.1500720587759097
2000-07-13 00:00,0.0925989683678831,-0.02082308744170723,0.041000976493514814,-0.01199699451906533,0.1414913727278933
2000-07-14 00:00,0.09568722536545743,-0.028860673080872715,0.03991356382712926,-0.01796590217414537,0.15502713339110344
2000-07-15 00:00,0.08332530831022716,-0.025419629035889957,0.04578375101986522,-0.009609706969014031,0.15025150304731594
2000-07-16 00:00,0.09756464412528398,-0.00614892058040839,0.06005193727133419,0.01606317868213321,0.15339600753381488
2000-07-17 00:00,0.06374269555069006,-0.018991179452615137,0.037830094357944,-0.020931436205343268,0.15171270309640766
2000-07-18 00:00,0.08449275365297843,-0.023855927319450534,0.03676037646515462,-0.0254257734413587,0.1548310753090861
2000-07-19 00:00,0.09047637893858665,-0.01057990686410308,0.053558075471942496,0.0001855400192269166,0.14839582397645795
2000-07-20 00:00,0.07875176970300304,-0.019702856418956374,0.039739970299237246,-0.020107634427820313,0.14898352401694112
2000-07-21 00:00,0.0881147914128417,-0.013934350979022472,0.050370760081726765,-0.009111689778937337,0.15485485928098594
2000-07-22 00:00,0.09260672461256228,-0.013600544388258057,0.042191487777818844,-0.019646034757010017,0.1476069562209682
2000-07-23 00:00,0.08475764571595606,-0.0041311830976163005,0.05417701237094334,-0.0007090306000393232,0.14746954714836236
2000-07-24 00:00,0.10939539872008422,-0.01326329309702004,0.03814029207857511,-0.010534733399800614,0.1488580344950696
2000-07-25 00:00,0.09402750989174499,-0.023643244897288918,0.02837624298337553,-0.017522566659368057,0.15391087007027424
2000-07-26 00:00,0.09591622029184957,-0.021360156832190363,0.04810820601499523,-0.015566807750415745,0.15144838201349917
2000-07-27 00:00,0.08551293759108095,-0.024305072427595914,0.0412970462593794,-0.018789674678597892,0.14640111018364665
2000-07-28 00:00,0.08830096101958332,-0.00793838096485619,0.05141212996757689,-0.0059415379030219595,0.1533215091836679
2000-07-29 00:00,0.08679580869719594,-0.02310549415446808,0.04283071654678232,-0.006075630966032239,0.15638061553935173
2000-07-30 00:00,0.08970935970339569,-0.0011042019872584269,0.05235292190239965,0.002844512111359665,0.14591227216504488
2000-07-31 00:00,0.09094427114587875,-0.029085203519102404,0.03673018671244205,-0.02772337095809034,0.15245316248132337
2000-08-01 00:00,0.07510122514357537,-0.00021684282734885096,0.0703656988969736,7.014522054075989e-05,0.15188475744211297
2000-08-02 00:00,0.07229530340381013,-0.006078020601058942,0.07859015522980026,0.017529191860264706,0.15554855382804092
2000-08-03 00:00,0.08260795822843525,-0.011134532542096773,0.04029809041841602,-0.021192682241145046,0.15230524899669676
2000-08-04 00:00,0.0863895619859742,-0.006629864169982361,0.046750235659300796,-0.0010059300268678711,0.15250180711382755
2000-08-05 00:00,0.07246565641886421,-0.018474109192217758,0.04335295361504628,-0.014667124304328538,0.15204958261969034
2000-08-06 00:00,0.0794663529186142,-0.010837275451857697,0.04223137496915505,-0.010319134977490894,0.1532566621238367
2000-08-07 00:00,0.07959050799631176,-0.024855282679981022,0.03417594852610692,-0.017430952064793656,0.15152467879326592
2000-08-08 00:00,0.0828305021710756,-0.022104716500522106,0.038786434210736895,-0.015591262947778003,0.15793492474182574
2000-08-09 00:00,0.08937826886547706,-0.017586639155731332,0.04238059604096675,-0.012041412972905854,0.15168342075901195
2000-08-10 00:00,0.08809810851664579,-0.02188980373636186,0.028764509567311507,-0.024060492770361055,0.15028752077328145
2000-08-11 00:00,0.08472533183116113,0.0017345137588671011,0.06699122145421894,0.015851330960876486,0.15100512747844036
2000-08-12 00:00,0.06435165828192169,-0.023552067284290157,0.04982479703426488,-0.021107142319026856,0.15149847577383477
2000-08-13 00:00,0.07484723949149272,-0.0223526189528742,0.04948627192254123,-0.0021495775754593258,0.147815699005006
2000-08-14 00:00,0.09021525247389711,-0.013031343650092675,0.04618971308175783,-0.010081395244374125,0.15613063392275642
2000-08-15 00:00,0.10018230216667981,0.006081203951104494,0.07895638271522146,0.011150401640627229,0.15471204553744466
2000-08-16 00:00,0.05101344365663796,-0.02802310507486204,0.03912029128687336,-0.031479572803473806,0.15148072963728237
2000-08-17 00:00,0.08561081672709259,-0.016848350250493443,0.045322121533743875,-0.007449408039070939,0.14769719644341725
2000-08-18 00:00,0.06477148974936892,-0.014654724743074027,0.062031306188161175,-0.00032220461001754297,0.14490797588983417
2000-08-19 00:00,0.052442117161253965,-0.022439826942601132,0.039467366516718304,-0.031630679078780685,0.14866753059763743
2000-08-20 00:00,0.07006522791099903,-0.019582243249436748,0.035916606619515776,-0.018966718050401905,0.15124499503873282
2000-08-21 00:00,0.08861744686228495,-0.004084804094933767,0.06197674404336185,-0.003808580445974083,0.15199188260806118
2000-08-22 00:00,0.07728479837509541,0.003578145533824975,0.07375575694426625,0.01066813958048482,0.1536075075861933
2000-08-23 00:00,0.08477165071810913,0.0019883800256010054,0.07236641999794942,0.008513430702299693,0.15562019686841508
2000-08-24 00:00,0.0975836975710368,-0.015519761580287464,0.04653123039234992,-0.0021205427191101356,0.15220786151383545
2000-08-25 00:00,0.07565317303328387,-0.02179144387533502,0.046045776338347146,-0.0190435118906992,0.14623902925531587
2000-08-26 00:00,0.08453802556157039,-0.030199003561527313,0.04099867892586452,-0.01685296999412475,0.15615830544622888
2000-08-27 00:00,0.08344637038932706,-0.028453293934587162,0.03689787225686868,-0.018524688443031984,0.15372936452881558
2000-08-28 00:00,0.09998942959588714,-0.04359948498979187,0.022359815714371636,-0.0328026231660756,0.15210262760968535
2000-08-29 00:00,0.06414488290859077,-0.021160719634167727,0.05458823326378611,-0.01589513806793543,0.1552679509933712
2000-08-30 00:00,0.11879180157310798,-0.007205884938452145,0.05773300401570949,0.01015241119944707,0.15105049008254826
2000-08-31 00:00,0.06787967377574267,0.0006894539217300183,0.08033306340975713,0.012469769844269847,0.14780852679912976
2000-09-01 00:00,0.09758658448382992,-0.013172253232796777,0.037025953279156726,-0.02913350639226836,0.14767107660630469
2000-09-02 00:00,0.0888776489579784,0.009895432133116985,0.09535295003251158,0.029318003776074124,0.1517457979032011
2000-09-03 00:00,0.06338312803698576,-0.029520293237499134,0.03379061753829488,-0.01394278901408278,0.15005214505054998
2000-09-04 00:00,0.09724013255537811,-0.01331558115998703,0.05335197013976944,-0.009828809556294553,0.15346325856596343
2000-09-05 00:00,0.06416827998426394,-0.018446273057957208,0.04748362159127533,-0.015531427954297024,0.14578567785892077
2000-09-06 00:00,0.10531374465120422,0.004893356297400744,0.06200894999360711,0.004921049842937446,0.1557127084723507
2000-09-07 00:00,0.09755916621721547,0.004947283512467177,0.07810144885975757,0.009923601828347728,0.14859644929615645
2000-09-08 00:00,0.10914831327479096,-0.0029062575742448,0.06869323301286406,0.017052017789970904,0.15100060600738752
2000-09-09 00:00,0.10794987086507238,-0.011244417028749093,0.0616616768280435,0.004631858516801701,0.1494741736490206
2000-09-10 00:00,0.09337326822750408,-0.013051738999387594,0.06782091413783496,0.0028811282173505787,0.15029907357327799
2000-09-11 00:00,0.07045330889301088,-0.011190843005563736,0.06799432372534198,-0.0003439723469456299,0.14178187357971206
2000-09-12 00:00,0.0768728555086968,-0.012087162674890128,0.06889145748565695,0.005338897994986498,0.15040871219539703
2000-09-13 00:00,0.08644365001863741,-0.014835485340533597,0.05727052369885321,-0.006164785488590896,0.14945536175618238
2000-09-14 00:00,0.08990393221107479,0.005724896858339684,0.0717977081357271,0.014971908374601585,0.15182603152324392
2000-09-15 00:00,0.11045316770650138,-0.004606107620006128,0.06268330591261446,0.011884518945557393,0.1519416823277624
2000-09-16 00:00,0.06790383158173,-0.008049935623486243,0.04666939151727746,-0.0024551756393704077,0.1496663131613849
2000-09-17 00:00,0.09618349406397786,-0.034131763517305555,0.022772962491286245,-0.027533562600989464,0.14601963989421082
2000-09-18 00:00,0.09981212881175003,-0.015765217145957716,0.04311889461389703,-0.014531020985546698,0.1526089168901315
2000-09-19 00:00,0.09409676402743547,-0.005104221067796538,0.06442606602957106,-0.0073622764773420765,0.1580105036274805
2000-09-20 00:00,0.10426921433441161,0.004663977216707166,0.0803198328200845,0.0118798355599039,0.15176568751566666
2000-09-21 00:00,0.09101694186929021,0.0017438864531993115,0.08039772916913596,-0.0018914468725519037,0.14609480877513598
2000-09-22 00:00,0.09758469478612974,-0.004664805920354717,0.05667644601876303,-0.0008959446360229037,0.1528834113334158
2000-09-23 00:00,0.0885748683821653,-0.013407357582052346,0.05294055794661524,0.0019909822312521724,0.14756512936603186
2000-09-24 00:00,0.08691953440206499,-0.006704662410150414,0.05951110647015925,-0.007515942645081347,0.1502544503998701
2000-09-25 00:00,0.10330822284089475,-0.000786143066193179,0.07230582081797865,0.009653234775266917,0.14708881712409144
2000-09-26 00:00,0.09188185441269506,-0.013259927005419711,0.05361445333560759,-0.011493560693865125,0.15468678938032912
2000-09-27 00:00,0.12501010845344357,0.014436139509470008,0.09143442190753,0.01630480904084547,0.15339839538895522
2000-09-28 00:00,0.11918274979158469,0.004142479393714288,0.06981733579302392,0.010964544222046596,0.1515120348518494
2000-09-29 00:00,0.11735859818494088,0.0010260741447408739,0.05908952841537336,0.0004513151992135145,0.15414033807411417
2000-09-30 00:00,0.11362250053303177,0.0035922027874703832,0.07367843320463124,0.004828111865200074,0.15214891028554295
2000-10-01 00:00,0.08942839345471579,-0.01012598658294099,0.06013008708747658,0.00020144674960203418,0.15565598974266986
2000-10-02 00:00,0.07924060154874973,-0.009726074945440866,0.05860318987584656,-0.003753093371698879,0.14948955932450997
2000-10-03 00:00,0.09835167635865932,-0.0037717396649173673,0.053179118870266294,-0.004727056975261101,0.15114299690732722
2000-10-04 00:00,0.07222978010980949,-0.014708437270490968,0.044823660843808365,-0.01587193444916407,0.1547507495684431
2000-10-05 00:00,0.1062568309074578,-0.0009387137235006004,0.06388245729808417,0.0073151532825924265,0.1503124100556826
2000-10-06 00:00,0.09591953959489488,-0.020611520955669288,0.047472468842112536,-0.01714273520540953,0.14552325845183078
2000-10-07 00:00,0.07298697795760836,-0.026472713847267668,0.0313876817558099,-0.030806032685300702,0.14891502479579
2000-10-08 00:00,0.08924925032094605,0.0016411648223033093,0.06307912737686881,0.014408633411074276,0.15020614606235552
2000-10-09 00:00,0.10669762515380335,-0.001488295978529966,0.059954930194043535,-0.0022219297512328443,0.14631308167036455
2000-10-10 00:00,0.07815274860637689,-0.007228980882128033,0.07435129772752948,-0.004264477996077383,0.14554373867923126
2000-10-11 00:00,0.09871040534488304,-0.013320912367183524,0.05389229197291643,-0.004681156361201075,0.15397816596725794
2000-10-12 00:00,0.0867221321294182,0.006223001652513854,0.07157000209446807,0.005839057486760217,0.15206436285201916
2000-10-13 00:00,0.09326000508670626,-0.018751850263242192,0.047768983422283195,-0.01429999355637538,0.15492917934032896
2000-10-14 00:00,0.10426833867876714,-0.01000437201991318,0.059223887940895614,-0.0017147723667772508,0.148032646823229
2000-10-15 00:00,0.07218543371649389,-0.015252261536897863,0.05137136422735862,-0.0063278804831211,0.14883987545545468
2000-10-16 00:00,0.08477967868825001,-0.013041955761542393,0.05450992761175116,-0.00019140100022013024,0.14645831631997652
2000-10-17 00:00,0.08608921034647912,-0.011305908139229034,0.06221857597493517,-0.010160470934086514,0.1514133297195965
2000-10-18 00:00,0.07965456142659541,-0.004214707041612725,0.07212205980094219,0.005175124052059374,0.14913280824017783
2000-10-19 00:00,0.11511635120988281,-0.015768347752428136,0.043618912089314135,-0.004217492380828913,0.1516934713698161
2000-10-20 00:00,0.0978620135084981,-0.016788609249576633,0.046572797811254014,-0.011502272327859137,0.14872517800229218
2000-10-21 00:00,0.08502812687266453,-0.03749815370894939,0.023001257019860756,-0.017907282446007193,0.14282574104191367
2000-10-22 00:00,0.08016529823977991,-0.010883697230620215,0.0541318123658461,-0.006468405094590332,0.14729237186084007
2000-10-23 00:00,0.08213055715303655,-0.021621128504657763,0.04504631146677943,-0.01007811543501283,0.14950096375530283
2000-10-24 00:00,0.08304962562590934,-0.03180672358867444,0.030159733080756673,-0.028655200604540187,0.14905083324606694
2000-10-25 00:00,0.0800473484023051,-0.03170227601627619,0.015749224354329412,-0.033795936421748524,0.1390088678987272
2000-10-26 00:00,0.07672915466046629,-0.026868065215276404,0.03638276294815332,-0.02315962632300754,0.1479622948903487
2000-10-27 00:00,0.13696009222196118,-0.010792020009091227,0.043031696173187764,-0.013610939139259225,0.14781779875202944
2000-10-28 00:00,0.08612780845623669,-0.01588455609348792,0.04609795554797873,-0.011653199118093878,0.14857525872287067
2000-10-29 00:00,0.10301699168946821,-0.012920136329685444,0.05321736930237636,-0.007485083534615779,0.1498173739511664
2000-10-30 00:00,0.053455774980182336,-0.028405740329205467,0.031352700847254396,-0.01570245435899128,0.14524569135033363
2000-10-31 00:00,0.0998445782490607,-0.0032471330376904195,0.06100795531620874,-0.0037859432681846272,0.15189897660561955
2000-11-01 00:00,0.10633007838173722,-0.005841661232116893,0.05142136685966539,0.000887723686172355,0.15282303342833592
2000-11-02 00:00,0.1017580088231024,-0.017190416778070053,0.04155899042267531,-0.013161893015769935,0.1522194304381221
2000-11-03 00:00,0.09099827880620157,-0.00829805807159524,0.052273227728053644,0.000824867050388367,0.14879137321998234
2000-11-04 00:00,0.09039232501515898,0.01034612624136294,0.07530783185087234,0.010845984315935947,0.15602850176125982
2000-11-05 00:00,0.081619498951546,-0.024957542264609583,0.030706885633686745,-0.026660706207530596,0.14811022690522416
2000-11-06 00:00,0.09438974804093012,-0.007425241493691392,0.0593872220485681,-0.0035938631158923887,0.15269387281438818
2000-11-07 00:00,0.10796536947488736,-0.0012866269014208537,0.07164522242126213,0.0100263381350948,0.15057037353742733
2000-11-08 00:00,0.09228388770709722,-0.0021924107108368535,0.06165064638584139,-0.0015554200500217663,0.1426167621434412
2000-11-09 00:00,0.09792038402093564,-0.013234542967039367,0.046171827741490354,-0.013726610179594478,0.1493144171524198
2000-11-10 00:00,0.11170764531781999,-0.015386629990917625,0.0346632817954617,-0.016573232636675914,0.14998466410939937
2000-11-11 00:00,0.13123607427898226,0.014428544764698722,0.06124018447481651,0.013063559689138235,0.15345557221382397
2000-11-12 00:00,0.07621093854999317,-0.013053542324544934,0.05538336391487965,-0.011267109185573172,0.14966391129394754
2000-11-13 00:00,0.10493985578650947,-0.0149328291486754,0.04882225824436966,-0.011125408280902284,0.15362477151635542
2000-11-14 00:00,0.10038652300747183,0.0025637173099467003,0.06278411056823877,-0.005420940885784105,0.14463972812669268
2000-11-15 00:00,0.12221397918825189,-0.0035979001543567507,0.05546239360398954,0.0037748672955429524,0.14947938541972777
2000-11-16 00:00,0.09548252346027125,-0.013189517287919464,0.05439902987515695,-0.02002177301664748,0.1492607044056529
2000-11-17 00:00,0.1090042077411951,-0.007378483444844208,0.04426248717996907,-0.009586344693123597,0.14565907127917685
2000-11-18 00:00,0.09372812911550371,-0.011266600075524852,0.0535050073825718,-0.01469213210718158,0.14812956040828837
2000-11-19 00:00,0.08415750418013285,-0.024184666317088543,0.03763586585872404,-0.0217724181595395,0.14958678387970303
2000-11-20 00:00,0.07959720772903528,-0.020484282573450766,0.041483563684484345,-0.02154959016726018,0.14684521663235917
2000-11-21 00:00,0.11052333335220155,-0.012327639907511317,0.05139104813386457,-0.014121855434651283,0.15051651449077272
2000-11-22 00:00,0.1107097333824128,-0.01177829291424183,0.05339267653687641,-0.006894926936352415,0.149114764587674
2000-11-23 00:00,0.12896558637081232,-0.015141044233267925,0.04413101388333401,-0.012356458452709482,0.15022953246871185
2000-11-24 00:00,0.10251827739556715,-0.005036976683728878,0.04550480344570407,-0.001293559530555377,0.14703816869124658
2000-11-25 00:00,0.10857950954085077,-0.015831161732168142,0.05325936592353696,-0.013959752332377298,0.15639047901070713
2000-11-26 00:00,0.07336926171159652,-0.024012057723119012,0.04555707514601896,-0.020765252917617855,0.15145486306026695
2000-11-27 00:00,0.10102585573702119,-0.015149352938058053,0.03999017402935687,-0.01337743845990217,0.14598324714259303
2000-11-28 00:00,0.12926661833287487,-0.006217951168948771,0.05389352507233389,-0.0066221730439572565,0.15230808843878912
2000-11-29 00:00,0.1054246060692842,-0.000878184847632732,0.056267222013216794,-0.0006112624448052217,0.1514990290411221
2000-11-30 00:00,0.10338982943895722,0.002544125334459982,0.06609199974087851,0.006373313167287051,0.15379682186493698
2000-12-01 00:00,0.10184004058308063,-0.0012638852962727765,0.048906853341769696,-0.01207190862492244,0.15329209493838145
2000-12-02 00:00,0.11473453927977745,-0.003647450715825562,0.05260063624706253,-0.00412800231240186,0.15045705766913475
2000-12-03 00:00,0.11450240934124806,-0.002899242225788079,0.055230976727716874,-0.005594880028435931,0.1504327778084434
2000-12-04 00:00,0.11193972921370499,-0.008076005518400597,0.053683881720976434,0.0023135537443398566,0.1458602667775371
2000-12-05 00:00,0.11917815096672299,-0.0012687649156992165,0.06439578984839198,0.0015644449067003033,0.1498269222396677
2000-12-06 00:00,0.11366853672298882,-0.004684916589821134,0.05568094542239655,-0.02053264752959031,0.1500629633950774
2000-12-07 00:00,0.11705723379808616,-0.004937570618237436,0.05963486921777139,-0.008493752729825041,0.14947651662406242
2000-12-08 00:00,0.12218647315355952,0.009174431805644215,0.06537069975056992,-0.006047771650375455,0.15132859695809694
2000-12-09 00:00,0.10004051553479074,-0.0157688437164267,0.03030436464276804,-0.027176448646697104,0.15187690436523454
2000-12-10 00:00,0.11564891711698255,-0.010883858812047828,0.039352710742926345,-0.009834098473165853,0.14435880473141252
2000-12-11 00:00,0.13555520646737082,-0.0030070404787858745,0.05574397557554622,-0.004769362366519647,0.15175740237000296
2000-12-12 00:00,0.09676874864497212,0.007885649942965534,0.0886442390974432,0.020297660763545958,0.14944046094248262
2000-12-13 00:00,0.13926601426873642,-0.004105472742399016,0.04626065050047885,-0.0043638751442857115,0.14555256151418894
2000-12-14 00:00,0.08327612687903854,-0.01151562733443863,0.0677335959251128,-0.006974038309380225,0.14953540248762137
2000-12-15 00:00,0.10330165978544836,-0.006047410381535265,0.0637066379634591,0.003567006892321374,0.153288370383209
2000-12-16 00:00,0.09359145808210181,-0.0038575959991051373,0.0632271169092026,0.00034323254001185355,0.15311721580727725
2000-12-17 00:00,0.08720623324700011,-0.0037768760875198093,0.04880644164647578,-0.016280924661619116,0.1485157827909639
2000-12-18 00:00,0.10125434148285536,-0.000922151143135902,0.06292479968097572,0.004650036436815649,0.1471007112318259
2000-12-19 00:00,0.1063007215713096,-0.00023572270437206833,0.06378866051486562,0.002948146953596187,0.1480519814779167
2000-12-20 00:00,0.09329874566030949,-0.014383684123511944,0.04492548035565423,-0.014958301491744867,0.15011438493363072
2000-12-21 00:00,0.09998088131503963,-0.009574756026548281,0.05812636833109867,-0.020180482248100436,0.15025244364523016
2000-12-22 00:00,0.08425906222785554,-0.00205216865207046,0.07125573025421134,-0.020850371901339176,0.1504142235252302
2000-12-23 00:00,0.10052312727612084,0.0011531615446683935,0.06602520650698701,0.004346148956038243,0.1472850262472226
2000-12-24 00:00,0.0965157918225317,-0.009805206237584213,0.0481517334738973,-0.002685382900957309,0.1478409064098759
2000-12-25 00:00,0.09157611795174528,-0.01779899143076183,0.03506833950074402,-0.020695070067145833,0.1445894133929957
2000-12-26 00:00,0.07064832169825588,-0.007565148592075757,0.048472178126348145,-0.015306116225659618,0.14889297974688642
2000-12-27 00:00,0.09421694364702068,0.000537969446740505,0.057190306276219384,-0.00260878946798114,0.15271538455204076
2000-12-28 00:00,0.08478100556809787,-0.001976626618772126,0.06574234365150572,-0.002693995776417553,0.15776315593662033
2000-12-29 00:00,0.10006960150216718,0.0009108476429081497,0.0640800360777366,0.001714312253174248,0.15461194555602428
2000-12-30 00:00,0.06737514689935825,-0.014037896630091265,0.05219191189067046,0.0035366704082582523,0.14300940387249866
2000-12-31 00:00,0.09776207285164568,-8.116104488811726e-05,0.06338872397942433,0.006794067207673171,0.15086891583712733
2001-01-01 00:00,0.08865625029664831,-0.01852965166623495,0.04385366125572872,-0.01866952248733096,0.15313791663011908
2001-01-02 00:00,0.09746603961959682,0.009254322286051248,0.07029467233742474,0.008557836276889191,0.1527917079843677
2001-01-03 00:00,0.10543897560176585,0.022688215148629093,0.09350075082752483,0.029201048501815735,0.1502517243833204
2001-01-04 00:00,0.10663452717155483,-0.0004694650820028512,0.07121183790631327,0.00352744612530264,0.14910776952153504
2001-01-05 00:00,0.05683962385233299,-0.005479027646101933,0.08117247410034846,0.013639485800200517,0.14141381506745576
2001-01-06 00:00,0.07949934851633247,-0.016442637847452354,0.05203623156863797,-0.020847403275375723,0.14630191661145409
2001-01-07 00:00,0.07542102444419654,0.006064341310904553,0.0741447853873784,-0.0023416089291093886,0.1455855781603643
2001-01-08 00:00,0.05486626670072732,-0.004580960930058234,0.07341696291002774,0.014512095191289494,0.1461367156456
2001-01-09 00:00,0.11107698434246766,0.004497336283088918,0.07005827370901682,0.012471807330873379,0.1509037211948826
2001-01-10 00:00,0.10674938651113208,-0.007527353670506748,0.06819296385808923,0.008028385721623912,0.14837016840245645
2001-01-11 00:00,0.11616447893895798,0.009011614268701132,0.07994836657836174,0.002393580024145206,0.15265955273153597
2001-01-12 00:00,0.10616320925686984,-0.0013165041504729635,0.056121693367178004,0.002874832856306686,0.1544365419810223
2001-01-13 00:00,0.10278225629526999,0.0034982228607390586,0.06918859054208631,0.0045080317543520765,0.15165962162204238
2001-01-14 00:00,0.0997280189118169,-0.016923179372697175,0.04321881401404762,-0.008064052466897453,0.15165444570077463
2001-01-15 00:00,0.11061697114748659,-0.0055347638132914045,0.05746141556227656,-0.002953591249695166,0.14992692579972422
2001-01-16 00:00,0.10468520521768548,-0.003208755820714365,0.06523786620560272,-0.006950727279809228,0.1569926822435883
2001-01-17 00:00,0.08494879905414404,0.004309902938719662,0.07582723188192081,-0.004684904484952859,0.15330308503132783
2001-01-18 00:00,0.1330569453679388,-0.009298363693703154,0.036722521695445536,-0.0015023055539493402,0.14559982797887894
2001-01-19 00:00,0.12335768596102362,0.00036440996271099035,0.06050275822193249,0.013165454692477603,0.15158997635985572
2001-01-20 00:00,0.08297595844953348,-0.019525848588062333,0.0343774678387698,-0.01589118285314748,0.1448618909192878
2001-01-21 00:00,0.06968314865899988,-0.011549265180122517,0.06904978279793286,0.001815707769365009,0.1509897203227069
2001-01-22 00:00,0.12179188383198306,-0.019306503321067092,0.033633099907994596,-0.01655959385576687,0.1486212751843369
2001-01-23 00:00,0.09636235454766004,0.0095192348912497,0.08347134424088387,0.012634751190207266,0.15276840515939766
2001-01-24 00:00,0.08010850013161136,-0.01386963988411384,0.05258961804477933,-0.010659996813548366,0.15443894222435764
2001-01-25 00:00,0.0825146827820743,0.022945042578713742,0.08479912442530044,0.023584674053067967,0.14909494704367154
2001-01-26 00:00,0.07557613123474355,0.014334454012096348,0.0778796307129426,0.015280426011134343,0.14310528312030446
2001-01-27 00:00,0.07227425116094768,-0.01177116483322134,0.058191429028275954,0.009012426141324012,0.14398186888270453
2001-01-28 00:00,0.08773735064824492,0.007545761426752118,0.08616304493984606,0.015943533799453097,0.1558654042325285
2001-01-29 00:00,0.1001198110106219,-0.011982673471742589,0.056773047036128885,-0.010821019402053239,0.1512088739021079
2001-01-30 00:00,0.07090813292794351,-0.0038085827759836155,0.07758796632546383,0.007533131504629767,0.15217285054616275
2001-01-31 00:00,0.08004761878524352,-0.031702196075989175,0.01574911840472506,-0.033795995105080565,0.13900857921501814
2001-02-01 00:00,0.09383984145755034,-0.0011203488398338207,0.0665538464950689,0.00026505862076012937,0.15045853272775855
2001-02-02 00:00,0.10677366910017097,0.0145191194083676,0.08663582174898149,0.016688373900252823,0.1493596694277849
2001-02-03 00:00,0.12711186514784772,-0.0035330148396055666,0.05693695854498487,-0.007308963057208795,0.15597625794217676
2001-02-04 00:00,0.11171246406590032,-0.0066453112346157445,0.06409646779250434,0.01988351352268513,0.15442521997054706
2001-02-05 00:00,0.07349741735989432,0.00015672357653408187,0.06388960364765195,0.0035924176689441367,0.15285361359222774
2001-02-06 00:00,0.11185218907493649,-0.00554739055696718,0.06055826652637321,-0.009102407980636225,0.14741641039878653
2001-02-07 00:00,0.10488274057080518,-0.015166420294505267,0.032576900864805705,-0.010230607897411481,0.14675625123183622
2001-02-08 00:00,0.11671851171106604,0.009706901814444571,0.07542093204869017,0.00883838191692253,0.14971313830921348
2001-02-09 00:00,0.13059795373264346,0.004031614759892124,0.06356370808228272,0.005356750696564071,0.14340318501489727
2001-02-10 00:00,0.06505213343145105,-0.01567947603163039,0.07437714707817855,-0.006929780452623713,0.14899861560144284
2001-02-11 00:00,0.07613253964542271,-0.014135050732355783,0.048298929290995087,-0.015613526635828108,0.1443125161472038
2001-02-12 00:00,0.09304630710525766,-0.01672173654716791,0.04435450677099505,0.001502232371764542,0.1445541923426219
2001-02-13 00:00,0.0844410550552682,-0.005527914285709548,0.0626480193043057,7.02034142636837e-05,0.14830240252268864
2001-02-14 00:00,0.09105609744188764,-0.01259034547094226,0.04566689086576385,-0.0047457661041135565,0.15332517018428285
2001-02-15 00:00,0.07907984956632783,0.0047572072417398775,0.06286826861570174,0.008072350097761367,0.15270700396199705
2001-02-16 00:00,0.08749889366531882,-0.01915323690965573,0.030374107961248027,-0.004939442803418272,0.14663167109113584
2001-02-17 00:00,0.08802925416022897,-0.02231892890850644,0.04010504148164072,-0.004081462453146806,0.14999724489048394
2001-02-18 00:00,0.11080804186296167,-0.0007195149786771299,0.060493074244007634,0.0029228087868169578,0.15256840917838352
2001-02-19 00:00,0.06718771456886918,-0.001202145378832828,0.07309237296314898,0.013032709692535768,0.15062411460261543
2001-02-20 00:00,0.07435172032785647,0.003407014378726786,0.07206185374231451,0.011630095829132867,0.1549326969312605
2001-02-21 00:00,0.08427368290640103,-0.010577827987427652,0.05545416400377488,-0.003118453970124356,0.1397710719233493
2001-02-22 00:00,0.10396129515564703,-0.006757101355006012,0.05875989406649825,-0.0009507246539662284,0.14599374467847703
2001-02-23 00:00,0.06143266228804359,-0.010325599849238282,0.06333094721168325,-0.02151293779926313,0.14403860560205242
2001-02-24 00:00,0.10650055961643326,0.007536701097534584,0.059049476906902654,-0.0032613188396927797,0.1475722890160847
2001-02-25 00:00,0.08442432460842142,0.005120702472549754,0.0756028386516141,-0.00174729238344698,0.14464313145820126
2001-02-26 00:00,0.08074058913093266,-0.013434139882605584,0.04188268030219103,-0.026767945921180626,0.1528723603737174
2001-02-27 00:00,0.10352678848804583,0.003988986817290471,0.07474459952098188,-0.0028092104264576534,0.1491241264376667
2001-02-28 00:00,0.09712475028592871,0.0031338130531177594,0.0845015092741875,0.010352728903355528,0.15038689833316352
2001-03-01 00:00,0.12271840925337174,-0.0016099232106217831,0.05248509862599861,-0.002914413948914639,0.1542533669866063
2001-03-02 00:00,0.09270729651803397,-0.022024952971617356,0.050779311670959545,-0.015604509388581198,0.14825365005898006
2001-03-03 00:00,0.09448155618379875,-0.008220031314410084,0.04970581563148408,-0.011504087779639204,0.15246532729675263
2001-03-04 00:00,0.04841329195861363,-0.0041053523328053315,0.0525951450275125,-0.010839454048662295,0.14954603832196703
2001-03-05 00:00,0.08202082819634948,-0.00784467098682394,0.0504859840815961,-0.00035570664098771854,0.1473938179463056
2001-03-06 00:00,0.10135384567379258,0.01090669854373573,0.07647757223018384,0.012796385917765454,0.1532504147203045
2001-03-07 00:00,0.11085388278781749,0.0020104156557422537,0.07100839625422783,0.005270433505721789,0.16418064495273837
2001-03-08 00:00,0.11596340631889604,-0.008365905049808414,0.05631402075058775,0.012603279686834806,0.15432766423035238
2001-03-09 00:00,0.13205282579357658,-0.020592695135375524,0.02895751992572761,-0.007579027120062788,0.15116180129225743
2001-03-10 00:00,0.09851913108606364,-0.014055505703802429,0.053722536503907445,-0.009810151710404252,0.1513702020993784
2001-03-11 00:00,0.08566803769067903,-0.026014865467620232,0.024698701678992387,-0.007428993592206515,0.14699223143064596
2001-03-12 00:00,0.10484170655453057,-0.020299996553813454,0.0295185145501873,-0.010416975889642237,0.1438531463721094
2001-03-13 00:00,0.0997433140679628,-0.019870768249346346,0.0684178986850618,0.00844027371181829,0.14917079038031045
2001-03-14 00:00,0.10433126391974662,-0.004687575064623431,0.06089315143874885,0.013490066390322575,0.15196662452033083
2001-03-15 00:00,0.12281068376429247,-0.020441460604217948,0.039766146349276776,0.002235095039413028,0.14607379658106762
2001-03-16 00:00,0.08150787704612411,-0.018455431598451533,0.04068764783361404,-0.015759244061924395,0.1492721637595151
2001-03-17 00:00,0.08931483649697308,-0.028157147554242146,0.03381214775127449,-0.007098880412393871,0.14870338687437257
2001-03-18 00:00,0.10343247522221607,-0.004305533342188694,0.04490072108169628,0.005148446739088777,0.14427211930366832
2001-03-19 00:00,0.08390284457713923,-0.030744682531310796,0.020009883048049924,-0.009685676701745423,0.14845153594897031
2001-03-20 00:00,0.08153517162865359,-0.027131412261485452,0.035930754733795936,-0.004477609673447076,0.15100092799336903
2001-03-21 00:00,0.11779337395226586,-0.011643233078397291,0.04308005582091284,0.0025344308165404714,0.14997435723818434
2001-03-22 00:00,0.08475690773356243,-0.019334473206859534,0.05006894635037252,-0.00036182909611614383,0.1481294637979813
2001-03-23 00:00,0.0912198119869369,-0.01016298123978708,0.037091584222944354,-0.013008260938735368,0.14594883384085067
2001-03-24 00:00,0.09766111330562802,-0.007607665139708744,0.06276500618202634,0.024833682728798198,0.15200236023964914
2001-03-25 00:00,0.08942368272490736,-0.03072562929999137,0.015811147503200104,-0.031051926404850494,0.14910512414158444
2001-03-26 00:00,0.0745577293133631,-0.043415235417960135,0.017868612807795527,-0.010744086000212434,0.14480234730666253
2001-03-27 00:00,0.07230077003824317,-0.025631972016481486,0.037922959222774416,-0.006865982293918417,0.15049101422368627
2001-03-28 00:00,0.07429112258367507,-0.017212913844332586,0.039117157073097965,-0.012418706141518368,0.14053248575387162
2001-03-29 00:00,0.11561077174730305,-0.009902828860427496,0.04305784306726905,0.001496614294545985,0.14501366742232577
2001-03-30 00:00,0.073000807592393,-0.032415594114588275,0.035461331255539796,-0.012713444907972202,0.15019485588050452
2001-03-31 00:00,0.1105970415868491,-0.01572848069256931,0.042174481807624425,0.006293381571412557,0.14775606781570044
2001-04-01 00:00,0.07608650335895065,-0.028354993834348766,0.013956566255537057,-0.02190044447810683,0.13802370908438633
2001-04-02 00:00,0.11029999285185599,-0.0357026374807394,0.018342265384672835,-0.015733777902342885,0.1445748578516504
2001-04-03 00:00,0.1110784296022592,-0.012788773371516418,0.039037540765969624,-0.011813759296679084,0.14668623292930447
2001-04-04 00:00,0.12128697325045129,-0.022259796886874558,0.038617332929392456,-0.007736066048895568,0.14928884507995002
2001-04-05 00:00,0.11397654095759874,-0.022828464264464582,0.034388769367506206,-0.007130202450533217,0.14843224004351196
2001-04-06 00:00,0.10350556920012316,-0.022898924699173054,0.03684406970146506,-0.010504946899863733,0.1478775262047234
2001-04-07 00:00,0.09487348476746466,-0.03444942410653559,0.033140765870346936,-0.0121953198678134,0.1532296718265845
2001-04-08 00:00,0.10020984674456401,-0.01510365680091287,0.032635262467026485,-0.020193170161348667,0.147073323456672
2001-04-09 00:00,0.10608956515772178,-0.02585889821157758,0.03208997098447528,-0.01512016223278493,0.14471336830192297
2001-04-10 00:00,0.10147168147977523,-0.007702384894219899,0.05238163897667253,0.0012411894713932337,0.14435527094527395
2001-04-11 00:00,0.10266230965573137,-0.03484374621507405,0.02375473444217878,-0.03354675417437891,0.1449159350051254
2001-04-12 00:00,0.11905473354148915,-0.023282648991548582,0.027054747405257103,-0.015372535851001116,0.14540260772482239
2001-04-13 00:00,0.10012336044221307,-0.04247149198272425,0.016068574853479713,-0.02656650281260059,0.14510367083948056
2001-04-14 00:00,0.12094975417923645,-0.028888107809016808,0.02368787501645048,-0.014370420108600332,0.14572201691047776
2001-04-15 00:00,0.08580777311648355,-0.02934012690898899,0.018441886907974006,-0.03204983871124215,0.1447545884945675
2001-04-16 00:00,0.11639190322886064,-0.012357294864694321,0.04154365405638308,-0.012341100072763136,0.14623524927012804
2001-04-17 00:00,0.11309969130306594,-0.011708923521663708,0.03218752689238513,-0.018884571172665683,0.1485274055702512
2001-04-18 00:00,0.10897386243545035,-0.01785784314003923,0.04847148601593344,-0.014014805828768268,0.14814050655665412
2001-04-19 00:00,0.10484109048246357,-0.020886149193606485,0.03967654100658413,-0.01893866002003468,0.14628017735124854
2001-04-20 00:00,0.09965975337043656,-0.013101164625977754,0.055049973500592195,0.0005994128449158531,0.14866349610433516
2001-04-21 00:00,0.11838640382744006,-0.01197076583546794,0.047101702593402864,-0.0009597310335665368,0.14359907005650369
2001-04-22 00:00,0.10494173298888013,-0.03489631164257971,0.018209649068340206,-0.025176185162572383,0.14674497674667142
2001-04-23 00:00,0.09905736401248258,-0.024152927201427865,0.01213155152928453,-0.0344398839029153,0.14551788768110147
2001-04-24 00:00,0.10324906851777654,-0.02034388443378002,0.0375009960286957,-0.013584244331785879,0.1500123729438237
2001-04-25 00:00,0.09746328637462068,-0.01870085814573716,0.04088695934820541,-0.012191477229685006,0.14928205042710016
2001-04-26 00:00,0.1040979705245752,-0.00521475713383103,0.06015524599360937,0.006676059352072883,0.14909287391307688
2001-04-27 00:00,0.12862306979414123,-0.018716699864195274,0.03586865894240114,-0.010704496258878045,0.14594140776504214
2001-04-28 00:00,0.0989319493198739,-0.04458249023535002,0.016674945567510095,-0.033639256328042065,0.14906796083855564
2001-04-29 00:00,0.10050398744594338,-0.041364967986968065,0.019966339149117888,-0.022940500675765474,0.1437468288379753
2001-04-30 00:00,0.09211226246139867,-0.033046934579389786,0.026017665937231853,-0.028088589584427934,0.1499455738778032
2001-05-01 00:00,0.12649612637360025,-0.030342002381696584,0.03439918744526217,-0.02521511533465138,0.15067907008925585
2001-05-02 00:00,0.12485514782054538,-0.013558249069672415,0.05288981207115743,0.0022950029605206604,0.14940363031128662
2001-05-03 00:00,0.09239000624742688,-0.03227243790370879,0.0328287585582934,-0.022745096387425355,0.14837182584796282
2001-05-04 00:00,0.11626828178516957,-0.01668378686227749,0.03505283440730583,-0.01581424766547298,0.15341962322688274
2001-05-05 00:00,0.09573343848489937,-0.03954678105270722,0.03408461461513558,-0.030534200287648264,0.15349928578238903
2001-05-06 00:00,0.09151671345919252,-0.020054835584774056,0.03573572100569253,-0.014354693171192798,0.14675729083430245
2001-05-07 00:00,0.0938959420886073,-0.04549216997561703,0.006488025365007536,-0.04114071443884619,0.1457333201531849
2001-05-08 00:00,0.11291760201511775,-0.013631860675817939,0.06000199896646513,0.0003892981021393349,0.15110861483086746
2001-05-09 00:00,0.10145425106226436,-0.014478176288777553,0.05677659885687392,-0.01972325589271169,0.1511646810759371
2001-05-10 00:00,0.10231949942091123,-0.024613726170028133,0.03907360317624366,-0.01779718302523007,0.14904719500685648
2001-05-11 00:00,0.10358207828367025,-0.027932747735991345,0.03500742048495259,-0.018194838887299496,0.1528593665624322
2001-05-12 00:00,0.11634666647436584,-0.03227687295181095,0.024892777148926164,-0.025217077709643466,0.14962518565753458
2001-05-13 00:00,0.08733162754411103,-0.04628552557391813,0.017129280731516733,-0.03974589149146155,0.14972064649132466
2001-05-14 00:00,0.09885420255208435,-0.022437969912667277,0.037139516592705035,-0.02175792655104971,0.14797773046106175
2001-05-15 00:00,0.12898818612588364,-0.027273232815228393,0.03609628796533186,-0.008945147466652426,0.1485589140085241
2001-05-16 00:00,0.10571343421470986,-0.020800420447280463,0.052551007965061715,-0.015219896644850642,0.15165319384465709
2001-05-17 00:00,0.09483723606434932,-0.022984101200537232,0.048027937944479834,-0.02483662927637076,0.14953638569692673
2001-05-18 00:00,0.11401894273947807,-0.028509365521339952,0.04416406274827231,-0.018903788176032034,0.1489744898706058
2001-05-19 00:00,0.0963210924434757,-0.02676821115771627,0.04776183424556625,-0.018967208677213812,0.1517355450904485
2001-05-20 00:00,0.05956665159516483,-0.031988798762740286,0.03435680285507157,-0.0325147491446733,0.15001810151466105
2001-05-21 00:00,0.13009586575965665,-0.022872288718860073,0.02891952471196283,-0.017871613192597738,0.148295408095018
2001-05-22 00:00,0.11183962643430534,-0.024665257138629104,0.048818918600385064,-0.022681793476309907,0.14862112815902223
2001-05-23 00:00,0.08638690929639478,-0.026167377811360568,0.05721279419433424,-0.010723308777763507,0.14575334509693652
2001-05-24 00:00,0.12831952032250993,-0.023755238217967836,0.039028876037076825,-0.018623264813705492,0.14413169439981866
2001-05-25 00:00,0.14091713548229867,-0.017012375627484685,0.040623838356596886,-0.014877845308400979,0.14967469910766984
2001-05-26 00:00,0.09960883092790063,-0.026686228322331598,0.040386949714237785,-0.017376983336326965,0.1490577137955351
2001-05-27 00:00,0.07736275654743326,-0.04800668273486823,0.022731700195392453,-0.03471835229708685,0.1428254017020435
2001-05-28 00:00,0.029698754362546667,-0.03415952502039998,0.04110707336855983,-0.03075926976157426,0.14453018224088865
2001-05-29 00:00,0.0723999063270867,-0.03853658999039475,0.03658848508616559,-0.026261060114648738,0.1478227926569487
2001-05-30 00:00,0.08665598323202842,-0.020736428850459634,0.056383747179852416,-0.013724686613803758,0.15068278186078582
2001-05-31 00:00,0.12071945311515703,-0.02985302744271741,0.03514176602584751,-0.02632110351288331,0.14721719495181174
2001-06-01 00:00,0.0816744058547145,-0.03716001349029646,0.046051104565991506,-0.006032117403207554,0.14983492363792217
2001-06-02 00:00,0.08370445198658022,-0.029161931403981448,0.05698006724964834,-0.012608847108832394,0.14768760376002749
2001-06-03 00:00,0.0853268776698905,-0.036190694168954124,0.0378788530419194,-0.02335987896790919,0.1489093907540239
2001-06-04 00:00,0.10338901012419444,-0.025590979148631565,0.04812526620074341,-0.012409361748368493,0.14827615680943046
2001-06-05 00:00,0.10537073896784332,-0.04614316564468411,0.020233485592975255,-0.04495405493618648,0.14160268120877695
2001-06-06 00:00,0.09318950160684208,-0.0322406438680487,0.03612643372437284,-0.029039527390679228,0.14599875900842943
2001-06-07 00:00,0.10490527190799048,-0.03003805298386894,0.054837767401899065,-0.018085766225722097,0.15026618524938024
2001-06-08 00:00,0.09366320564190685,-0.03406310955028831,0.035451137343554484,-0.020348570403451713,0.14484180506539518
2001-06-09 00:00,0.11008318399671471,-0.044361785694067665,0.033827636087685936,-0.03534073685161745,0.14732784583058256
2001-06-10 00:00,0.07919640675947279,-0.03816255670033311,0.0238848287800945,-0.04310465838986388,0.14408118210710474
2001-06-11 00:00,0.10999142773493131,-0.04856846771418391,0.014834957376851782,-0.03665885038142723,0.1403281404209376
2001-06-12 00:00,0.08312091349890985,-0.01599844950873583,0.047988811165325745,-0.019157494986838337,0.14660843399685947
2001-06-13 00:00,0.09974034688635694,-0.016102392250578343,0.06425000716413559,-0.018657935043403115,0.14768176156496554
2001-06-14 00:00,0.12480454859474366,-0.022997275431163935,0.035363962517709104,-0.03729208395934938,0.14080753288924253
2001-06-15 00:00,0.1200114362045257,-0.03813856235365648,0.03482805318409171,-0.022677045102991504,0.14611380845526578
2001-06-16 00:00,0.0979385372248345,-0.0472967298674498,0.026156852063212072,-0.043191340078079565,0.13906305184014162
2001-06-17 00:00,0.09040011652829846,-0.05764877208407006,0.0233699865116022,-0.029460607120576993,0.14113060315930565
2001-06-18 00:00,0.07646009307797744,-0.030462927418439242,0.058458037150915784,-0.026326793399816105,0.14319377433665473
2001-06-19 00:00,0.12955350534114426,-0.02640329127669168,0.03688291729308197,-0.012023379835473025,0.14614581722089984
2001-06-20 00:00,0.13129479370984057,-0.015528398486417017,0.05346330493145987,-0.013692113393887553,0.14556490442263645
2001-06-21 00:00,0.10424306420799523,-0.030992457276428964,0.04280659183057995,-0.030040812476111095,0.1466617921153607
2001-06-22 00:00,0.09758409232296636,-0.04938520372551973,0.028112087236376808,-0.04142088980480203,0.1405339606497315
2001-06-23 00:00,0.0986337483949945,-0.021377743719327047,0.06574088601182229,-0.023573019381265492,0.14982465159517605
2001-06-24 00:00,0.09002238367975049,-0.05333349125150996,0.012086735858232348,-0.05463037576569072,0.14893171219387996
2001-06-25 00:00,0.09128342991879065,-0.03161775237147518,0.0439763093539465,-0.03881268938622477,0.14386026578564934
2001-06-26 00:00,0.12704973146432166,-0.03725771199370456,0.037950234398509614,-0.02367997519672406,0.1487895552995026
2001-06-27 00:00,0.09764991552947763,-0.035614426286261186,0.05368237618881842,-0.021487984047691484,0.1458099954017542
2001-06-28 00:00,0.07355487769241664,-0.041706700570249236,0.03590333005298882,-0.035297114033893025,0.13818134409291305
2001-06-29 00:00,0.059417115866540665,-0.051663063720903984,0.02517175264631403,-0.06009319352748365,0.1444193777724209
2001-06-30 00:00,0.08827617463644435,-0.051226871371761865,0.026510257591768876,-0.040138897941597716,0.14860177223951154
2001-07-01 00:00,0.08727323106691556,-0.04447285464262335,0.0258842684514184,-0.030509442928242037,0.14566927238507799
2001-07-02 00:00,0.09348442440275409,-0.048549363679593664,0.029021561959282335,-0.04241715869748508,0.14647217032982
2001-07-03 00:00,0.08654551993099902,-0.03200209466692221,0.05607002164655185,-0.012857441959804539,0.14477507678534018
2001-07-04 00:00,0.03360218007884869,-0.048564272254566804,0.042498832457127045,-0.04168487562917598,0.14531551485878116
2001-07-05 00:00,0.06099526991012463,-0.06659122050819706,0.032941921205176986,-0.051463890837973134,0.1446781671486359
2001-07-06 00:00,0.11030747525259232,-0.0565015154419093,0.026162566186014015,-0.05367614372201552,0.14389938131819363
2001-07-07 00:00,0.09014976311563025,-0.028258543257574265,0.04972551420383117,-0.023983835326621218,0.14383537628699503
2001-07-08 00:00,0.09031847715729796,-0.054509759901142915,0.02016256124697269,-0.054790774487068525,0.13931643136985525
2001-07-09 00:00,0.08061696606648341,-0.04615855905331531,0.04519120325006891,-0.036931444083145706,0.14107791223683713
2001-07-10 00:00,0.08227634855831256,-0.03273575286350475,0.06874141199644077,-0.024484068074517924,0.1435286616255505
2001-07-11 00:00,0.07054095799249296,-0.046465615363177046,0.03573870797404885,-0.04103386889474693,0.13677882555573254
2001-07-12 00:00,0.10525607182045102,-0.053062792775264656,0.019671000068726664,-0.05026656505097436,0.14395642939385006
2001-07-13 00:00,0.14320597012645989,-0.043385020352108075,0.024664529888746137,-0.04022073142016377,0.14737655361313481
2001-07-14 00:00,0.1132869457878195,-0.058171510902691986,0.016643274302735857,-0.03292407118768041,0.14804789959979217
2001-07-15 00:00,0.07492964925579468,-0.03939364184562798,0.035436017379362764,-0.03895317368032787,0.14263479009392593
2001-07-16 00:00,0.07988114201498295,-0.06361715468151395,0.009055129777883808,-0.04379576306776693,0.14189437476699157
2001-07-17 00:00,0.08635817435032386,-0.04733364537523507,0.04427566195649629,-0.043677945318173574,0.14390437073454224
2001-07-18 00:00,0.08989291846950992,-0.04850500608388317,0.031181104544856262,-0.039112821410431285,0.14590744276147008
2001-07-19 00:00,0.0977611634051404,-0.03988754992437556,0.06015803502524643,-0.03176731808486642,0.14809342908248388
2001-07-20 00:00,0.07554121404374353,-0.06561105091895447,0.02375793463406767,-0.05431690086256566,0.14877743007477034
2001-07-21 00:00,0.09344495984933587,-0.05594601635119517,0.02869069559744799,-0.059621928742766894,0.14486937373343134
2001-07-22 00:00,0.08659500045089916,-0.05286976361748204,0.02963345478193214,-0.037111330619805004,0.14141737845785315
2001-07-23 00:00,0.09677766908478827,-0.05047696144613438,0.015996696720336823,-0.05449359855481438,0.1381741958192868
2001-07-24 00:00,0.10173127247941258,-0.04870006041624507,0.03634116165312885,-0.049439041657260596,0.14681958827186872
2001-07-25 00:00,0.07598101282190586,-0.03314086359742904,0.06269934030258197,-0.02893012611228863,0.14359116130165242
2001-07-26 00:00,0.09733932879504717,-0.04306467699789124,0.043586154760151936,-0.04584961005558633,0.14004697529942267
2001-07-27 00:00,0.11001366526422424,-0.03712049101737701,0.052108311745678045,-0.018207550058924597,0.1446519137338389
2001-07-28 00:00,0.07770494399636999,-0.06898822355235326,0.026562450336600436,-0.05306053816477112,0.15089756568901005
2001-07-29 00:00,0.059126528364777386,-0.052705391864239885,0.02653283639892926,-0.03507545221040446,0.14137474172381814
2001-07-30 00:00,0.06558555522466714,-0.06374042438711208,0.016822582405466274,-0.0639558822259067,0.13830014726873413
2001-07-31 00:00,0.07545489835615585,-0.04688029703283912,0.04785516126501017,-0.03889234190121206,0.14568285798022998
2001-08-01 00:00,0.1020690835409834,-0.04019621178691729,0.0635920654491153,-0.024215922695551825,0.14665124895972836
2001-08-02 00:00,0.07737303532368864,-0.06013917450919837,0.018881093447151293,-0.06436351299477239,0.14329645386765621
2001-08-03 00:00,0.08413008410819181,-0.0640787258253249,0.031993241523785375,-0.04046310950368111,0.1509376813576152
2001-08-04 00:00,0.08060690800578196,-0.0618646887019324,0.024729214165732073,-0.05782528964113705,0.1473626388121942
2001-08-05 00:00,0.08434112635712751,-0.05737180540352019,0.0197606949852262,-0.04999641185016576,0.13792374680347025
2001-08-06 00:00,0.05288874022216811,-0.06770827256483357,0.021471921117462753,-0.07351546433565986,0.1418509495361054
2001-08-07 00:00,0.0915444622245597,-0.03127419730688735,0.06476701655305381,-0.03908929128311054,0.14862996310036847
2001-08-08 00:00,0.11315137340491921,-0.03289495111157738,0.04201435981693533,-0.03553463740751428,0.1448595322035361
2001-08-09 00:00,0.1058496321328293,-0.06173139177773869,0.009938256769410844,-0.05180472749874565,0.14173556462963097
2001-08-10 00:00,0.07935050324772988,-0.046886048153012436,0.0356128009177382,-0.050573135373298134,0.14656975575112569
2001-08-11 00:00,0.10326840182216432,-0.04763235291759031,0.0274855889099828,-0.03816704282560017,0.14111043297550765
2001-08-12 00:00,0.06781566548517201,-0.032187740058122236,0.06269845770081232,-0.01604263882065845,0.13981989912784437
2001-08-13 00:00,0.0833592867275151,-0.05150483624422926,0.02255158280729573,-0.052269663645392206,0.14686322776399216
2001-08-14 00:00,0.08534261155643422,-0.042586029314129414,0.053388234490226845,-0.04413753383452816,0.14413655210500703
2001-08-15 00:00,0.08065009336654333,-0.049320759467702154,0.03750668142863291,-0.04836416788751146,0.14406443493816323
2001-08-16 00:00,0.07683305167726881,-0.053523417793462424,0.022399363490952385,-0.058243122983363475,0.1424619363803677
2001-08-17 00:00,0.08834094106018806,-0.041951121024442165,0.04755270835576268,-0.04088741290982712,0.14349796486944955
2001-08-18 00:00,0.08645383119386413,-0.0613761204672616,0.014859360907393536,-0.061314137738772465,0.14992981908589031
2001-08-19 00:00,0.0910218497190792,-0.0471860442841326,0.0376424570314491,-0.05382632756431939,0.14676515261037493
2001-08-20 00:00,0.09497973149744338,-0.06810088046386312,0.00998733862163785,-0.07335632722554503,0.15024215193165658
2001-08-21 00:00,0.08023465065556445,-0.04864074334064518,0.04121146446204717,-0.06028262593789402,0.14319264073277688
2001-08-22 00:00,0.07559913848296443,-0.05381540097147933,0.03176809938365893,-0.06920179353388925,0.14929605349642172
2001-08-23 00:00,0.0807427890543968,-0.038679792181309416,0.05990042401218684,-0.02585269418496272,0.14731693210526856
2001-08-24 00:00,0.12882880847780645,-0.043601176038436495,0.02956819291519388,-0.044666352336575094,0.14569980333239554
2001-08-25 00:00,0.11017434693368752,-0.03850164509315104,0.05052622219045659,-0.0298002241204373,0.149958746994102
2001-08-26 00:00,0.039888214966519814,-0.036691546660780436,0.05304660740885997,-0.03358761620426047,0.14366552874675542
2001-08-27 00:00,0.08867938753211965,-0.049036691002977126,0.03991100267449646,-0.05290117941146594,0.1468035355981922
2001-08-28 00:00,0.09400987547227302,-0.05967185480387424,0.026905766706986838,-0.04454402003095803,0.14294875765408843
2001-08-29 00:00,0.06537781824248451,-0.04962478195469949,0.04123307621622206,-0.05155509448099524,0.14854964610031185
2001-08-30 00:00,0.062294617446834594,-0.051711502853416136,0.045510802711544965,-0.050518177863363094,0.14279035061435824
2001-08-31 00:00,0.10380813671291392,-0.04473593588713988,0.03389468996098602,-0.06073084796831569,0.14780057063182292
2001-09-01 00:00,0.11235697090796887,-0.06312465596731308,0.01292236956545995,-0.05622155526577926,0.14671311517828914
2001-09-02 00:00,0.10482788658845085,-0.061135449819361753,0.00895181123448016,-0.04949349414948815,0.1430022671182294
2001-09-03 00:00,0.057865015504141484,-0.06372680764961604,0.02317180333476206,-0.050911066179657814,0.14200423851280505
2001-09-04 00:00,0.11176728481942115,-0.05586375859406481,0.017376938387067793,-0.05636242713070995,0.14350462815397433
2001-09-05 00:00,0.11132542015809099,-0.053067442205627896,0.03704381494785378,-0.056859315135865236,0.1543432450792842
2001-09-06 00:00,0.09634415671312763,-0.060345569579540514,0.041959236649367605,-0.04389844683766253,0.15295797596807512
2001-09-07 00:00,0.08518643543862663,-0.03902434629243813,0.03501197407789178,-0.05663448031781217,0.14745419372563906
2001-09-08 00:00,0.056688871762530846,-0.05154526258235485,0.035061069433980074,-0.05842221108446304,0.1482313538308013
2001-09-09 00:00,0.07027652671985768,-0.06182268792412035,0.018184985554407868,-0.05337086288048045,0.14683524602175202
2001-09-10 00:00,0.08096090469218267,-0.05556508182616469,0.01922130460426663,-0.056715115336390204,0.14336424384572388
2001-09-11 00:00,0.10712046704343234,-0.0399443767751346,0.0374098799936139,-0.05141215848850437,0.14702929046167662
2001-09-12 00:00,0.13255508834364824,-0.04595417753693118,0.02963054672869171,-0.04042428544927541,0.1458570680587069
2001-09-13 00:00,0.09026838847701446,-0.05252256128464225,0.03585461859623988,-0.05856268090442998,0.14650624034771556
2001-09-14 00:00,0.11490051386066263,-0.0578397799093318,0.011940181513850887,-0.06269746932503714,0.13789851202478426
2001-09-15 00:00,0.09968889470075892,-0.059834095146558616,0.010366169852724903,-0.07145686786908416,0.14109150540611784
2001-09-16 00:00,0.057556316920670925,-0.09388000604102079,-0.011642704283974289,-0.08063251994510387,0.14233424815056694
2001-09-17 00:00,0.1301585178708697,-0.05817932693950689,0.004086007706187441,-0.07352557915874347,0.14508436126672947
2001-09-18 00:00,0.09794203798829904,-0.0763642846223129,0.00200274591270172,-0.08452471554078211,0.143065075961897
2001-09-19 00:00,0.10296760246431222,-0.04663347728529878,0.040708587806593644,-0.04728149895956747,0.1449953940387439
2001-09-20 00:00,0.11134242242459533,-0.06097018065090598,0.017738271462727405,-0.06372379909160013,0.14044913889847754
2001-09-21 00:00,0.11091756412639689,-0.06310097184159238,0.015697970522762644,-0.06258422976771169,0.14824950094860742
2001-09-22 00:00,0.10684958874487982,-0.05709511582613596,0.026656299103307052,-0.05065475479479516,0.15029148426141326
2001-09-23 00:00,0.1111934967887617,-0.06143847237545129,0.0050009990106534286,-0.06966420077372322,0.1506091908139821
2001-09-24 00:00,0.08160622161705622,-0.06827367791703084,0.01747694499934099,-0.05503625891467597,0.1464690226240748
2001-09-25 00:00,0.10778039528047029,-0.07705308436355092,0.009076287455435088,-0.0679078854276796,0.144690094623051
2001-09-26 00:00,0.07699405312671515,-0.033148503580066435,0.07588311110268292,-0.030930033975588585,0.15047438967758892
2001-09-27 00:00,0.11490101523310381,-0.04008386968545277,0.02889575392854869,-0.0338664586376314,0.14718294072223312
2001-09-28 00:00,0.12373276203809941,-0.051487119653003094,0.03552955846565327,-0.05207102495867621,0.1575234682968831
2001-09-29 00:00,0.11435073349938951,-0.05273068498974344,0.02492013693205472,-0.061685687355539365,0.14557005317325833
2001-09-30 00:00,0.1383177653249843,-0.05934644085883309,0.016048837771221174,-0.05579738978202539,0.15270786425599325
2001-10-01 00:00,0.10489579841347106,-0.06346424147968485,0.003950155212988023,-0.0598772589064927,0.1422236951712151
2001-10-02 00:00,0.10879285865314597,-0.06269866684761032,0.014329872482134777,-0.06759824541851467,0.14739218636748175
2001-10-03 00:00,0.11433866013506083,-0.05207156108436878,0.027108323757439882,-0.05023220789387739,0.15130786732547785
2001-10-04 00:00,0.11537990177498195,-0.04407522966181898,0.029852614889122976,-0.04259534228871056,0.14278724077597535
2001-10-05 00:00,0.1443259552082455,-0.0452090980420355,0.020144664397178984,-0.048223335999531144,0.1499374521784148
2001-10-06 00:00,0.10142373096417867,-0.060387949892897544,0.023874830315622916,-0.04848203195183689,0.14270529164508877
2001-10-07 00:00,0.1117098753527919,-0.0612111293041115,0.011426160791440165,-0.06038618254554548,0.14554880540449674
2001-10-08 00:00,0.08092397663635112,-0.055207104890936054,0.04261731752538056,-0.04424513740759276,0.14383953552360718
2001-10-09 00:00,0.1146082421225777,-0.045817616577611575,0.03746694550397006,-0.04035040897910503,0.1469875938362387
2001-10-10 00:00,0.06725864556184032,-0.05427704654289367,0.05126519678573406,-0.0400128094625601,0.14649290734265624
2001-10-11 00:00,0.12041226222186355,-0.06026384147083859,0.014666550718506335,-0.06195389196416693,0.14076911435326883
2001-10-12 00:00,0.16952742605907245,-0.04653475380603528,0.03637184220313306,-0.02905661551383669,0.1502866845118448
2001-10-13 00:00,0.15846664841686767,-0.05692686332051905,0.01161602484614311,-0.054394949544859995,0.14675571508198987
2001-10-14 00:00,0.09517585917495175,-0.06894773835929456,0.00756839024288276,-0.06344479409091872,0.147589627052719
2001-10-15 00:00,0.0943341123703974,-0.08037078105978483,-0.0149019743329977,-0.07785998475747807,0.14295261914923268
2001-10-16 00:00,0.11101356977741605,-0.07127032945519743,0.014129291612030644,-0.05512209930058547,0.14754553144728552
2001-10-17 00:00,0.1515335517390025,-0.07153155926101659,0.0009047686409342989,-0.05707667160964562,0.14393812413042395
2001-10-18 00:00,0.11847520530060962,-0.0688768464623922,0.01333503708274976,-0.059292857801763424,0.14339167272373773
2001-10-19 00:00,0.07943959400418735,-0.048870216256518745,0.027628887601089218,-0.03927465796494588,0.14390173897636588
2001-10-20 00:00,0.12909478503233363,-0.049014084794843205,0.021566126638970784,-0.04609892693757921,0.1421044558635544
2001-10-21 00:00,0.08003437034213101,-0.055840748901521964,0.00442837202408124,-0.06183692949872513,0.14434085109934197
2001-10-22 00:00,0.11617388117116806,-0.0698569410541956,-0.0024810482792773855,-0.05703272421937938,0.14341139200991004
2001-10-23 00:00,0.0907173597958,-0.04073739060240866,0.05470578937434367,-0.015571602898942445,0.14456847593347996
2001-10-24 00:00,0.09184629905967234,-0.07394662216409581,0.012792494436149666,-0.06308262634597285,0.142256407047708
2001-10-25 00:00,0.12700161970958324,-0.04915629272012505,0.020108603224740867,-0.0603610735239065,0.14368920355962522
2001-10-26 00:00,0.16506183816072947,-0.03803053261914913,0.022306025468098345,-0.04388858179559432,0.15227750790478442
2001-10-27 00:00,0.13156187898599128,-0.04571646677408178,0.02586074292140692,-0.03044063451380559,0.14719595208246533
2001-10-28 00:00,0.11137398318772497,-0.06116193544116512,0.019430478138925955,-0.04893888431563658,0.14990727506777074
2001-10-29 00:00,0.09512120092204618,-0.068600264676628,-0.003956250779626323,-0.05498659528881024,0.15208562621074428
2001-10-30 00:00,0.10164644469305892,-0.0533967482733021,0.03362720357430683,-0.04548270174324273,0.1480428168795684
2001-10-31 00:00,0.1147590164782987,-0.05629021754981872,0.02287351435246062,-0.045908695859051926,0.15251956933775013
2001-11-01 00:00,0.14375243788782496,-0.04992323351767092,0.02320782874381879,-0.034504820671652794,0.14435299684527558
2001-11-02 00:00,0.1524798099972356,-0.053106397435297825,0.026927654106197643,-0.03653127035651993,0.15502831486641522
2001-11-03 00:00,0.1341339699657304,-0.06255831318524577,0.015848344494197877,-0.04015518486090616,0.14785694862785898
2001-11-04 00:00,0.08250201632602464,-0.06720454391728563,0.0009035279471787394,-0.058396228440638145,0.14576654642014047
2001-11-05 00:00,0.12067754393306118,-0.07082830737878376,0.009286679983290663,-0.05440331359305192,0.15278447569678144
2001-11-06 00:00,0.12384840753750911,-0.06395487896691338,0.016981521760708877,-0.030075411113875072,0.14741175542692597
2001-11-07 00:00,0.13360415048131524,-0.059585689635849926,0.012573760090768146,-0.03786327624713687,0.15234712431839734
2001-11-08 00:00,0.12894881125135227,-0.06668407059174233,0.031949743000060274,-0.006763320810037526,0.1544800694157018
2001-11-09 00:00,0.14333504596404412,-0.043586513010758124,0.031917586044418925,-0.00996879659729126,0.1474141421540316
2001-11-10 00:00,0.13387229256706523,-0.05953746724970854,0.0186318368458395,-0.03138845603982726,0.14620785812624226
2001-11-11 00:00,0.05734684469587728,-0.07802501810032796,0.013231055770711125,-0.05284448771856477,0.15190958489764278
2001-11-12 00:00,0.10686527299868556,-0.07674032978224654,-0.006955146514664272,-0.062204193450465003,0.14391038249028396
2001-11-13 00:00,0.1368974849163251,-0.04488949605885449,0.02725112453264962,-0.02549653588907215,0.14766842209245568
2001-11-14 00:00,0.11886849851220799,-0.06729613587018723,0.028975943036462986,-0.02384559151475832,0.15380673450256355
2001-11-15 00:00,0.12040678240702749,-0.06275432958725663,0.008852159879290639,-0.04898127306325652,0.15161916402081071
2001-11-16 00:00,0.14594159818238372,-0.05301232060159407,0.018396490222034014,-0.03473953214924109,0.14287788356557396
2001-11-17 00:00,0.12868527505588334,-0.06234470533015293,0.020972837119638668,-0.03676668780118726,0.14598305975105175
2001-11-18 00:00,0.13520383977863978,-0.07405527232166942,-0.004716705209433854,-0.04731444795134408,0.1433884930041429
2001-11-19 00:00,0.11018157033296125,-0.06349071695742516,0.012691701467167874,-0.034779819277297334,0.14220488183106905
2001-11-20 00:00,0.15270883655157375,-0.04156224700566491,0.03262492702512235,-0.03138503611833725,0.15385985601060564
2001-11-21 00:00,0.13368796543871567,-0.0721508476465759,0.0011605133258774103,-0.057001568790685825,0.1490050642115227
2001-11-22 00:00,0.14973931022116552,-0.05097967798027882,0.0031079460755171415,-0.04035490699573882,0.14013468646618155
2001-11-23 00:00,0.09100254448962562,-0.05486787935282089,0.014187364469727438,-0.03742804535293778,0.14393270753880835
2001-11-24 00:00,0.11148203099801567,-0.061377886928604006,0.01252868542643,-0.04539014234185834,0.14864305926644517
2001-11-25 00:00,0.10362377458279959,-0.05275462546343421,0.016444969113004283,-0.03862920561894653,0.1474214084099607
2001-11-26 00:00,0.10266625245220179,-0.05676200655584851,0.010002801387269698,-0.03122083081212195,0.1477970808470055
2001-11-27 00:00,0.18348696459628486,-0.04483664002135507,0.0006520485683345068,-0.03298370087569047,0.1538564380179966
2001-11-28 00:00,0.10962597824753495,-0.04772706119307753,0.04401366753670645,-0.02021344223266948,0.1443433347946027
2001-11-29 00:00,0.17697951433995152,-0.029557809690418907,0.03786800059444506,-0.013286101379980611,0.146173701173002
2001-11-30 00:00,0.16616787810511435,-0.027377551940221706,0.049958892844461734,0.00020066924684471882,0.14795995197147505
2001-12-01 00:00,0.1388291494485974,-0.04120298422957422,0.022435627167768188,-0.028303507971651674,0.14405371547330825
2001-12-02 00:00,0.1390442124913003,-0.048850402774726645,0.012427417586031636,-0.05223923987074128,0.1434543428730111
2001-12-03 00:00,0.13250794517019518,-0.07755764106254502,0.0002009299538464765,-0.07018235744545483,0.1482912411763225
2001-12-04 00:00,0.1487854292425108,-0.06479745188418032,0.0010656388776450615,-0.0470305193174006,0.1487129129331474
2001-12-05 00:00,0.16909671565032525,-0.046054932329166506,0.03346456745443405,-0.02324384723152719,0.14211849758013403
2001-12-06 00:00,0.14501560420666637,-0.051375466109362736,0.02622437434353367,-0.025491774269462815,0.14045226510716657
2001-12-07 00:00,0.15695242984499247,-0.050541847332212814,0.004075243389857236,-0.05002297934025912,0.1405057981901981
2001-12-08 00:00,0.13292241711012523,-0.03907441208121819,0.0339974058463025,-0.03399084368571787,0.14888963653498744
2001-12-09 00:00,0.07885856122892748,-0.05595798506068822,0.023448893571256665,-0.04046996096369014,0.13909852155179875
2001-12-10 00:00,0.10484075791263453,-0.06226731496307045,0.02213962880840458,-0.05166033608605353,0.13605448505471923
2001-12-11 00:00,0.1558182475172681,-0.033045395717768766,0.04097454920382446,-0.029291958339013914,0.15011027086345113
2001-12-12 00:00,0.16160946027237866,-0.0378113995723052,0.023096478628573176,-0.026557597220501897,0.14132233276562917
2001-12-13 00:00,0.1736982877797875,-0.04428460168893711,0.01617132277367901,-0.039675985183647934,0.13912663862918853
2001-12-14 00:00,0.15100256190925015,-0.05207852795731499,0.01893576699244444,-0.036077250675141934,0.14012901037327008
2001-12-15 00:00,0.1893752810400101,-0.04766277051355462,0.003673390468832624,-0.0452288135894935,0.14448021300238184
2001-12-16 00:00,0.09937477160379934,-0.07528785311052069,-0.005067581928565351,-0.05968610786907835,0.1389744007104527
2001-12-17 00:00,0.13715527458045002,-0.047756227932321704,0.02818700448263311,-0.0500149636871351,0.13675507537762588
2001-12-18 00:00,0.13862118597319054,-0.045250943717237424,0.023188371611221337,-0.028289625077231408,0.13986111024349013
2001-12-19 00:00,0.17169620437167252,-0.03010089141710945,0.02548938509982904,-0.024067190699655953,0.1361761639977924
2001-12-20 00:00,0.19697806506103088,-0.0123591634990209,0.04280301010328673,-0.02910063543912571,0.14164979168157457
2001-12-21 00:00,0.17622334886156255,-0.034362149581197876,0.02384474567292366,-0.04216706203796076,0.14461219687139215
2001-12-22 00:00,0.15321112076883941,-0.017565020329495196,0.06548761681722888,0.007910448107900411,0.14535164200986778
2001-12-23 00:00,0.16838732359198155,-0.03556060628672306,0.009409855211125216,-0.025457294052646268,0.1353278668123684
2001-12-24 00:00,0.13303952278806397,-0.052887950017212776,0.012968099909626708,-0.0526316663357108,0.1399669540884792
2001-12-25 00:00,0.11763639301808332,-0.046903061247038275,0.029836588800093586,-0.03436450100791251,0.14121137695115987
2001-12-26 00:00,0.1275445946415092,-0.03910030812790766,0.013786012994118343,-0.02870398557123119,0.13385358918155377
2001-12-27 00:00,0.16782574380168028,-0.015820913451390806,0.029608340278584222,-0.007001799670465016,0.14155517188707073
2001-12-28 00:00,0.1202039676964548,-0.02760153861225767,0.03613729452635386,-0.012389180116308646,0.14271687359592436
2001-12-29 00:00,0.16890460478030483,-0.011814669752466672,0.03024133325890108,-0.0071164347761232954,0.13943678647670005
2001-12-30 00:00,0.1907417978520448,-0.02898719274231805,-0.00791541226221977,-0.03307577091266067,0.13872412118901006
2001-12-31 00:00,0.12422405240205889,-0.025947430567900637,0.0283848406216423,-0.011796652092834665,0.13154170085003467
2002-01-01 00:00,0.10510083212331256,-0.044740396971114746,0.010816713705307901,-0.043000156687486385,0.13235523007213695
2002-01-02 00:00,0.14953610272173345,-0.03296314045238065,0.05071894774280959,-0.03024629356391854,0.13567207560671907
2002-01-03 00:00,0.2381074285787761,0.0002432229943931663,0.05290618963158464,0.008964631222634849,0.1432012253222326
2002-01-04 00:00,0.23479413158624726,0.02079676176995758,0.0536103559997438,0.01351379974960775,0.14374981736997203
2002-01-05 00:00,0.20145520124775218,-0.011406348975362968,0.030931520296823903,-0.015555354477107954,0.14151821292375694
2002-01-06 00:00,0.19548849229996992,0.006145226359222447,0.05668504233166864,0.009932438725821412,0.13976879131553513
2002-01-07 00:00,0.1986371248212245,-0.01037429397615007,0.04911490891519845,-0.014630224667098048,0.14096380776959777
2002-01-08 00:00,0.2341373954534269,-0.00953635723401583,0.04302226972430921,0.01537633072634913,0.14075286653339933
2002-01-09 00:00,0.23511251166297178,0.008303688606380769,0.062063588457481125,0.02283042760235972,0.14235062963828682
2002-01-10 00:00,0.21301041272435178,0.0011127224884983078,0.05403699709317767,0.008547791582625138,0.14219135298482616
2002-01-11 00:00,0.2343728509111757,-0.0037576394691673787,0.04154236262266853,-0.017985032262087905,0.13999374779434304
2002-01-12 00:00,0.22914236322874162,-0.00751081821998531,0.0345971593043455,-0.012397740282595757,0.13877309749306685
2002-01-13 00:00,0.21296478012130804,-0.006729705947366063,0.055535612282618586,0.011440050122630236,0.14528225071625533
2002-01-14 00:00,0.19667775345099808,-0.004285475418259174,0.04019638706861347,-0.010385632792379466,0.14093278121037567
2002-01-15 00:00,0.23493259535525898,0.013042322961287989,0.05281737459328814,0.018406688585736936,0.15108215154521998
2002-01-16 00:00,0.2131688949196104,0.011134932962615168,0.051148348120635345,0.024037010325117195,0.1507925443937309
2002-01-17 00:00,0.23292621584036083,-0.009016063620912645,0.03699149687091616,-0.00564111083066153,0.1457189975056929
2002-01-18 00:00,0.17736693707520026,-0.012256480220601454,0.0609551928776479,0.015808091517832634,0.15188592211746516
2002-01-19 00:00,0.23082780452909996,0.0016698249525847753,0.04483432494139944,0.026542139242164933,0.14816380362531872
2002-01-20 00:00,0.15216665306758764,-0.010097465147359139,0.04480560568688616,0.011855928306513316,0.1442209555057823
2002-01-21 00:00,0.20352342283225588,0.0020454183249423996,0.046917279096622445,0.004269631220658748,0.14286613560370645
2002-01-22 00:00,0.22459806980806346,-0.004560699778230426,0.04660756777112409,0.000340928723596038,0.1417205596261874
2002-01-23 00:00,0.22586331171686203,-0.0013524687285729753,0.04875676494158001,-0.0019237619159423215,0.14208562335983904
2002-01-24 00:00,0.23054977132308857,0.00376862390832039,0.04316863345550686,0.005985955668681531,0.14033912672531595
2002-01-25 00:00,0.24684066701265853,0.008151326905838446,0.058247442666967505,0.030517417991943345,0.1472997948082956
2002-01-26 00:00,0.20221186885027376,-0.014845088857897454,0.03200450056368338,0.020859372947700332,0.1465444721839835
2002-01-27 00:00,0.21686853845088241,0.006129230364600821,0.05612775389842618,0.04338190038428125,0.14600772535682854
2002-01-28 00:00,0.22777682948069108,0.0207516515419833,0.0660876801499907,0.04799170585383582,0.1375688073738081
2002-01-29 00:00,0.2506009226746504,0.009201355708774922,0.03988536628915525,0.02366062943687208,0.14498061375622545
2002-01-30 00:00,0.23763967846757736,0.004756468565972116,0.026967928194038406,0.009293414010060681,0.13760447051283672
2002-01-31 00:00,0.23185016323215132,0.017850622061176297,0.05389409164393833,0.022266354422370502,0.14427240952933224
2002-02-01 00:00,0.27106853862388225,-0.006274763786624837,0.02568107317648309,-0.0037895057114385733,0.13962938836304015
2002-02-02 00:00,0.22357143295324391,0.006581050622557108,0.04526833702683511,0.0046604105730394425,0.14515852550229771
2002-02-03 00:00,0.23722623674923238,-0.003211320991607397,0.02645641907637175,0.0006355362001489971,0.14219176764135905
2002-02-04 00:00,0.23954155458371465,-0.011440368916729643,0.034035604002600056,0.002388299447212694,0.14212071780758923
2002-02-05 00:00,0.22661047960950786,-0.002410119923340573,0.04340543422240256,0.013534903943058875,0.15107729779467396
2002-02-06 00:00,0.26801551276781566,0.002032091668339314,0.046063864449188446,-0.0011748261271456659,0.14613694645887937
2002-02-07 00:00,0.23514246441629993,0.00968057413195876,0.06211704581383687,0.004951190967182596,0.14845992724544116
2002-02-08 00:00,0.2983187270234249,-0.008664784636436024,0.03095743529035589,-0.013518082846429032,0.14748040565945292
2002-02-09 00:00,0.2626018432391155,0.00483023716937607,0.03134806651314223,0.011244461257986449,0.14725223330810808
2002-02-10 00:00,0.19726647673754044,-0.0037486080080756518,0.02460093265856761,0.016539582903103853,0.13880617299617254
2002-02-11 00:00,0.22038051240414502,-0.016861409000831218,0.006924379457531868,-0.017864102272447335,0.14891627148093217
2002-02-12 00:00,0.24582895572723415,0.00046913671148433866,0.04805724835094616,0.021576176306854537,0.15382812532861218
2002-02-13 00:00,0.24910180862560624,-0.0024279764594214437,0.01518767428815583,-0.0005398398624579699,0.13749156750260424
2002-02-14 00:00,0.20561086724442773,-0.004873482262843093,0.0358241089239724,0.022331045514142736,0.14419684630084134
2002-02-15 00:00,0.2741012478846171,-0.010796990425408451,0.03406385330513069,0.014981557181475313,0.15419558354360435
2002-02-16 00:00,0.23240300593036367,0.002311045145243412,0.04354587781506209,0.02718466458410514,0.15474445796151953
2002-02-17 00:00,0.17067214135773676,-0.018134815295920217,0.03765550316278808,0.016054384996237236,0.1463580241195944
2002-02-18 00:00,0.18944432610019524,-0.03142886441359102,-0.003644311273571968,-0.02309375229936492,0.14954738491701136
2002-02-19 00:00,0.17311814137983356,0.0127330989871276,0.038763002330990386,0.021867456691863196,0.14757420473282096
2002-02-20 00:00,0.2608300668609205,-0.00527408155740898,0.021956748741846145,-0.013324300666329607,0.15347765779634137
2002-02-21 00:00,0.2851405792898911,0.014126611683587892,0.05572793637968518,0.009188849114528504,0.1476625372150444
2002-02-22 00:00,0.22897647392000225,-0.004669381795450428,0.046759409487678205,0.005760879021114922,0.14138344259514704
2002-02-23 00:00,0.23267975157347334,0.011130975200313475,0.038384872622445054,0.03219488004658362,0.14374070429121427
2002-02-24 00:00,0.21274426397098176,-0.025195453242592966,0.004954078973746723,-0.009115314957466876,0.14733210944287106
2002-02-25 00:00,0.22241902225345636,-0.017956138873398864,0.015499675723074487,-0.007032715991089723,0.14694034641402387
2002-02-26 00:00,0.26332581646845776,0.006803082521050274,0.04281896998350286,0.004688162945710554,0.1510635715880347
2002-02-27 00:00,0.2589445710402557,0.006407822387854867,0.056049820501214404,0.03557591650572718,0.14680223126817424
2002-02-28 00:00,0.27165958476835805,0.0069929836883147745,0.05051910790690517,0.03277610402768348,0.15404995967459006
2002-03-01 00:00,0.24974597648032917,0.01753195564629624,0.05324660594911654,0.048004204481437725,0.15069293481396878
2002-03-02 00:00,0.2718616364961323,0.009804053803431176,0.03823082886556356,0.052319651637182454,0.15337578095321738
2002-03-03 00:00,0.22808265043381395,0.016457777216817113,0.046314187480648,0.045534517668342885,0.1422255950716847
2002-03-04 00:00,0.22318656086281322,-0.016833506089529063,0.024514996730094923,0.006041294872405435,0.1531499814607808
2002-03-05 00:00,0.2826071793435379,0.010166704460992479,0.031850604205091074,0.021194195252627127,0.14857991039645754
2002-03-06 00:00,0.29829983666120086,0.022498175770085213,0.04300918587643521,0.026709968105167278,0.15735442878977812
2002-03-07 00:00,0.2917136553902801,0.010610275861803284,0.03360302026734505,0.03387172730019815,0.15155812957429965
2002-03-08 00:00,0.2504458362808159,-0.016942552433702754,0.023725238255812325,0.012721571419437382,0.15339005417852603
2002-03-09 00:00,0.24348118931109272,-0.013793007401534926,0.021315550991927862,0.009260936100147943,0.1486611238727013
2002-03-10 00:00,0.16070482195740748,0.010199775387275858,0.06768085357850079,0.04546583778823232,0.15176376612389753
2002-03-11 00:00,0.20995893804006732,-0.015834544569379272,0.02935501322191858,0.02640756987068177,0.14440956096007135
2002-03-12 00:00,0.3007587904747808,0.01718089806446947,0.03883834823119932,0.05885684610369263,0.16404937819023788
2002-03-13 00:00,0.28562563820518216,-0.0033221156039485306,0.050436618851513994,0.0499837489020076,0.159780863430813
2002-03-14 00:00,0.2243763228489895,0.004391754380960622,0.0637036303235835,0.04749668054265431,0.16350998942653938
2002-03-15 00:00,0.2313552322626668,-0.006010428435293938,0.057518538941234834,0.05962089573322428,0.1618014879617808
2002-03-16 00:00,0.2884121075856225,0.020941886409546584,0.07729750404503727,0.07981496423438071,0.1665785808932484
2002-03-17 00:00,0.16581301830880543,-0.016203860823405067,0.04792395505400477,0.030266822665535993,0.15683097572210963
2002-03-18 00:00,0.2195967428078736,-0.0006041641420535537,0.0716891089729206,0.051397172416315126,0.1658330121703358
2002-03-19 00:00,0.2978972174446486,0.015310247243205594,0.04553289151914528,0.06332432501673689,0.15333747222583644
2002-03-20 00:00,0.28663284644970444,0.01856988469322475,0.059992493050334945,0.07446365785561342,0.16190555951732866
2002-03-21 00:00,0.2966973546356211,0.0160723246745859,0.04742154046662721,0.06224224335342462,0.16799930896561663
2002-03-22 00:00,0.310984533678035,0.016934663687421192,0.035507887617477696,0.0812701629739351,0.1611225358210867
2002-03-23 00:00,0.2844173566233546,0.025463820917040997,0.05959037883305914,0.07566095513077335,0.16180986385904464
2002-03-24 00:00,0.2018373000440862,-0.009341820029150391,0.022521872486185895,0.019346232429127558,0.15428084034659517
2002-03-25 00:00,0.23864724475789117,0.007906893384089383,0.052284692101987704,0.06850369642178683,0.15622025874951942
2002-03-26 00:00,0.30287275913099293,0.004769490757322234,0.025636433964225998,0.06339648900676548,0.16625492649505708
2002-03-27 00:00,0.3050571301002091,0.00011659507758081389,0.027878743988107246,0.0679589067940524,0.15920589217681452
2002-03-28 00:00,0.2981696516918544,0.0013970767156513408,0.018379784769424222,0.049096214496986534,0.157615666938685
2002-03-29 00:00,0.3030586377642086,0.0059189707942638725,0.037868405976896266,0.062195466078474336,0.16179152918832096
2002-03-30 00:00,0.2455752591957755,-0.007466194898853737,0.03250594591115069,0.03759673706232826,0.14777266444540166
2002-03-31 00:00,0.16696936072861887,-0.03562565837850133,0.010434043837173938,0.014322373891277641,0.1481158166886442
2002-04-01 00:00,0.20796005874437734,-0.0357745882467391,-0.0047963760013888315,0.018661353264742303,0.15103251787109098
2002-04-02 00:00,0.3075941298772037,0.005578667699094028,0.0369858216027597,0.05377423806811047,0.15486884679925805
2002-04-03 00:00,0.35117784458151347,0.019188742091517455,0.04487820360114103,0.06060713884415522,0.16191923768046734
2002-04-04 00:00,0.3431841504091502,0.013355320756913786,0.040749792797770364,0.05373013363560704,0.1590347471536592
2002-04-05 00:00,0.2944061467828504,-0.011197455724284475,0.016817897747215822,0.029314271731090313,0.1517133057217649
2002-04-06 00:00,0.30038725408981476,0.03949545255268691,0.07466342505796773,0.08769300903414651,0.15158884334541067
2002-04-07 00:00,0.24133019514824522,-0.028117605090090633,-0.0116320701883054,0.007558765631662308,0.14814217963098056
2002-04-08 00:00,0.2387696260599339,-0.012153560369931704,0.008381129931543059,0.02858395955413285,0.15071742584822137
2002-04-09 00:00,0.3904705137301485,-0.0018172631599088496,-0.0039195036511470785,0.04970816458934943,0.16711857865305305
2002-04-10 00:00,0.31845790984271305,0.0026207950886076026,0.02169883096268916,0.04918549937661998,0.15860990456583263
2002-04-11 00:00,0.3138234372206602,0.03848682995629976,0.07927959873885372,0.03905633123976804,0.17970329802755836
2002-04-12 00:00,0.360908907564299,0.0017185497383252202,0.01406434755719959,0.043580157131987804,0.1618910427874397
2002-04-13 00:00,0.28189998686880213,-0.0015307006194427986,0.03497206512290469,0.04433925501119362,0.15413370651803396
2002-04-14 00:00,0.22277757581163787,-0.02000513018708122,9.01064730831104e-05,0.030208361008979865,0.15082173128255752
2002-04-15 00:00,0.26649444953203266,-0.01688674204980778,0.013209255101091697,0.017491460512303665,0.1449751228870581
2002-04-16 00:00,0.34472102294064766,0.0005965502284354246,0.008201832136527268,0.04355477199965799,0.1605557510698563
2002-04-17 00:00,0.3522794041146393,-0.016629896299283145,0.0010404546210664375,-0.0009557949330633517,0.16062814553368995
2002-04-18 00:00,0.36588070236463066,-0.023306421260318677,-0.02490448358829147,-0.005598004488519961,0.15072184288866708
2002-04-19 00:00,0.37754262771868186,-0.024796049148288646,-0.03518438573937307,-0.018007770246486622,0.15460766417733388
2002-04-20 00:00,0.3186853215532667,-0.026901705391341305,-0.01727407847818265,-0.014036457777199848,0.14879414959766907
2002-04-21 00:00,0.17377540649380457,-0.049967840971378887,-0.028879805804358484,-0.024227668575264864,0.13717588741701986
2002-04-22 00:00,0.3138693935474468,-0.03699224547194851,-0.04811256756014427,-0.02941778858097772,0.14621067714965458
2002-04-23 00:00,0.43233825052398145,0.008489577795298839,-0.01856441697370302,0.018700517251274418,0.1552734276376435
2002-04-24 00:00,0.44714441850322606,0.003368966537478091,-0.010801351260571385,0.022041163805540692,0.15385332556461412
2002-04-25 00:00,0.40019720556628824,0.024036544890657194,-0.0069679961581974245,0.0031721053171787153,0.15072060592271824
2002-04-26 00:00,0.389540295316883,0.0007886193481674159,-0.006160667296500361,0.011851540932625863,0.15510376851020322
2002-04-27 00:00,0.3135705709593757,-0.02330226685558144,-0.02635498276954936,-0.010211520054246234,0.15199940260672404
2002-04-28 00:00,0.27773427695413705,-0.04097886902722228,-0.031951550272662915,-0.011563330655245733,0.15369592226148543
2002-04-29 00:00,0.3632746927460003,-0.022191136667265673,-0.040020819337489376,-0.022045474219441436,0.15379020169868463
2002-04-30 00:00,0.4330497196105455,0.020012679714879703,0.017559319626375684,0.01677018678681108,0.16066341882649576
2002-05-01 00:00,0.4243358690003316,0.003424055326781597,-0.021894622462944803,0.010292223900824349,0.15617836058384027
2002-05-02 00:00,0.3971527853825796,-0.006959677576087286,0.0033316051610743566,0.010612114820869108,0.1538137583438961
2002-05-03 00:00,0.38202422932428787,-0.020501868051956237,-0.01922962000486793,0.0022062347169350197,0.1554557210427633
2002-05-04 00:00,0.3451823378867625,-0.02142115544515498,-0.05299237145485763,-0.014799591192759885,0.15109524369714905
2002-05-05 00:00,0.30574629028259565,-0.025007931057891744,-0.05501149799329197,-0.018636080140470756,0.14817159115205142
2002-05-06 00:00,0.34548141315380493,-0.0019256173050056224,-0.025098754736800948,-0.0023090666331607584,0.14951097832055174
2002-05-07 00:00,0.44814066658743745,-0.0056852078129359385,-0.042656262032123554,-0.011141559559788398,0.15727708871820184
2002-05-08 00:00,0.43934498776102265,-0.012985995858775787,-0.0321273731787071,0.01569797500923336,0.15704908535505102
2002-05-09 00:00,0.42669972756805036,-0.002270457544821053,-0.032830426225751864,-0.00857501104948229,0.15987394769726082
2002-05-10 00:00,0.4120490813828735,-0.018527755902182516,-0.05126639372870847,-0.03139699588303649,0.15854138582521154
2002-05-11 00:00,0.3570775236029953,-0.028763549755290677,-0.054181375758002845,-0.02642962385955182,0.14601324581568184
2002-05-12 00:00,0.3608021475482319,-0.038971974719023125,-0.09958763486726381,-0.049295485690569865,0.14908589660116361
2002-05-13 00:00,0.40311856185011075,-0.02631241937120614,-0.06683816846098364,-0.038903733960680295,0.1529284095648371
2002-05-14 00:00,0.44315933147624764,0.0024760237752788766,-0.01877687255462463,0.018484121670449633,0.16120619258656615
2002-05-15 00:00,0.49185292651550916,0.014305477221828955,-0.008591759667137322,0.019104908216715906,0.16361607744257994
2002-05-16 00:00,0.4451010222196545,0.021484035209822477,-0.00900544518153628,0.042421960597511826,0.16139726402244844
2002-05-17 00:00,0.42492952869055794,-0.00981998929780134,-0.018224765748582346,-0.009586273195326914,0.1539372153739354
2002-05-18 00:00,0.3924989443250563,-0.0162469732329745,-0.03910174666263187,-0.008189258204390076,0.15540335662078222
2002-05-19 00:00,0.33920148782736026,-0.05054497977972827,-0.08332459331708819,-0.055914526235153264,0.14360850462029487
2002-05-20 00:00,0.3609668469825118,-0.02478423484074721,-0.04943228434981714,0.0058750756235493445,0.14741964125206913
2002-05-21 00:00,0.4867488063588126,0.03231151325301605,0.007431627210428844,0.035982881446593645,0.16250155572892544
2002-05-22 00:00,0.49518798432688627,-0.005850033256689854,-0.051690012155497504,-0.011449886678541202,0.15306805653767122
2002-05-23 00:00,0.4902953412934637,0.01416923887466437,-0.026414456395394394,0.024886301916504504,0.16343333042387204
2002-05-24 00:00,0.47010728599555507,-0.013617046050782677,-0.03330919638741818,0.006896687815758716,0.16297616458096525
2002-05-25 00:00,0.4599128376433975,0.0016220069453654895,-0.03980572789259063,0.0028510206024539506,0.14567178956602922
2002-05-26 00:00,0.3581438632620466,-0.007113552895489039,-0.027485505981791405,0.0017541231114538425,0.14256512039947267
2002-05-27 00:00,0.35172847701663834,-0.020501644410412537,-0.02499108072492962,-0.02913148639414321,0.14798926454144665
2002-05-28 00:00,0.34515361032568553,-0.026067777406577355,-0.036825554488042325,-0.013543966364111912,0.1437892610641914
2002-05-29 00:00,0.5627047698194734,0.03325787390224169,-0.007586375228497935,0.03849121630212557,0.15308374947570855
2002-05-30 00:00,0.560792920771036,0.045135744769250405,-0.015930946490999277,0.042666540279504714,0.16085409018442454
2002-05-31 00:00,0.5391809200062512,0.02543743098094063,-0.012559432328061844,0.029366349957692564,0.15502355439020798
2002-06-01 00:00,0.5301069572341117,0.002044431425232973,-0.03964578579286567,0.006865174477093866,0.15290182503816369
2002-06-02 00:00,0.37894153375289635,-0.03217836693330828,-0.06358884186194703,-0.0029051994726808777,0.14789104072122305
2002-06-03 00:00,0.449260149127384,-0.01658220126022973,-0.045779529411550904,-0.019308243021124702,0.14767368131665665
2002-06-04 00:00,0.5751651447509759,0.04636786854375596,-0.005553975399889444,0.04831968719686802,0.16083627688152846
2002-06-05 00:00,0.5474807612221014,0.026478296143082197,-0.02865619859587414,0.021539820827974683,0.14976684105118665
2002-06-06 00:00,0.5594267216150045,0.019030568719678898,-0.042470154535002635,0.01571183137797877,0.14982622680881094
2002-06-07 00:00,0.5520618970760326,0.01646801881423106,-0.06740461966525993,-0.01638040048666621,0.1494669686095303
2002-06-08 00:00,0.4784652125314362,-0.007762262348428403,-0.05841892107670058,-0.02583210496968409,0.14962381484178602
2002-06-09 00:00,0.3519361534625294,-0.04529692454932789,-0.06565894229227137,-0.03137485811864846,0.13885145415895134
2002-06-10 00:00,0.4837828923441197,-0.022022913295525637,-0.06469436655076803,-0.038162836268064174,0.14455020741578273
2002-06-11 00:00,0.5747562125606303,0.007184971671456833,-0.05207034578425046,-0.01311522907350239,0.15047720165180278
2002-06-12 00:00,0.5066969401614969,0.0182858751511967,-0.04939535372628992,0.008367895771125358,0.1434810946183237
2002-06-13 00:00,0.5587387843904332,-0.0008678594760319625,-0.08800901728405705,-0.02034293013140451,0.14859090419760063
2002-06-14 00:00,0.5722200551343452,0.00717953308630935,-0.06522274850172377,-0.006274396593738699,0.15734235869810748
2002-06-15 00:00,0.4822769196038985,-0.012003909547239094,-0.07137577118826613,-0.0292357136620573,0.1438073761285512
2002-06-16 00:00,0.5000600223290687,-0.010887727226040811,-0.08436274972700092,-0.026772838062776652,0.14363284466323428
2002-06-17 00:00,0.5115668049579024,-0.0278058434888154,-0.09083936666379246,-0.038135475593125766,0.14679036731254705
2002-06-18 00:00,0.5916324222500612,0.021267707012863096,-0.061771354135381526,0.012921558397481492,0.14682138470511158
2002-06-19 00:00,0.62205689837301,0.01221399306156487,-0.0627935242234133,-0.0018789597752389697,0.15681550740825748
2002-06-20 00:00,0.6104425320247704,0.037709843649537805,-0.012947969403529214,0.03863658718143766,0.16032998687881916
2002-06-21 00:00,0.5763257192261689,0.01194138889768781,-0.04170441720219947,0.012324085508998918,0.16107499981882872
2002-06-22 00:00,0.538414102830662,0.028624455398134713,-0.01229183379938184,0.02795692066684133,0.1570835694291124
2002-06-23 00:00,0.4586878532993221,-0.010713044571334207,-0.0763112629615223,-0.0302490834110956,0.14859116320403917
2002-06-24 00:00,0.532242402281012,-0.007482014295903727,-0.054799272845166565,-0.017159155350945032,0.16188915291867206
2002-06-25 00:00,0.611528247706677,0.028932560170356114,-0.020612377131519873,0.029628750890008736,0.16068187776111675
2002-06-26 00:00,0.637550860165595,0.039889715505804606,-0.012256584016553745,0.03190677733186369,0.16291041205009976
2002-06-27 00:00,0.6090025700973322,0.01090450467539096,-0.060105302995893624,0.0010575146704091473,0.1506239225652919
2002-06-28 00:00,0.6173356652765092,0.03805763415672192,-0.024935827149619366,0.013275550026564983,0.16844600162255746
2002-06-29 00:00,0.5213995781393511,0.010270206406813615,-0.028699273014427477,-0.003549693346079151,0.16540907588350062
2002-06-30 00:00,0.48128397411846235,0.014034419998322029,-0.05051501978991577,-0.0344923308087162,0.15384019026561593
2002-07-01 00:00,0.5442687535686914,0.02354326343841527,-0.040884816208259775,-0.012476846981357821,0.1556818920851929
2002-07-02 00:00,0.6372334991488476,0.03465573323532463,-0.012266111244418683,0.022379602952458152,0.1683894770371256
2002-07-03 00:00,0.6519836985995342,0.047849708368067415,0.007285331234791401,0.04805037122125429,0.17001974373797762
2002-07-04 00:00,0.597666440444294,0.004114635216532603,-0.05345700936554181,-0.002362490143827209,0.1705236378510253
2002-07-05 00:00,0.507885782837431,0.007705768521566056,-0.0550909979278109,-0.004813021714645323,0.14685420074521094
2002-07-06 00:00,0.5911471502777629,0.038146469633131404,-0.01702761857177211,0.046096855144534904,0.16135753907306913
2002-07-07 00:00,0.5170261385099117,0.012258451840140364,-0.04463612490674014,-0.008186626417395801,0.1473155817281553
2002-07-08 00:00,0.6248451726660401,0.006149290979108379,-0.05383429105238431,-0.015935018919566224,0.1618402552782409
2002-07-09 00:00,0.6507826830750627,0.0411818186944365,-0.026869310082216373,0.00780806187039608,0.16644893057393773
2002-07-10 00:00,0.6709677180520495,0.003494201638106653,-0.0645212259599034,-0.012755279953409977,0.16216353493338165
2002-07-11 00:00,0.6819305701834462,0.051213565466320055,-0.03880337695866327,0.005454134247119394,0.15568745973534698
2002-07-12 00:00,0.42128973801026565,-0.030506964832636693,-0.06692576012349155,-0.03473585113182922,0.14234348131040908
2002-07-13 00:00,0.5667061544485426,0.012793350993195049,-0.07210649767806322,-0.013612640337521985,0.14991702735776724
2002-07-14 00:00,0.6099469256922803,-0.0019883844874451356,-0.10974784638090573,-0.049281435030671894,0.14536362585692897
2002-07-15 00:00,0.6502531362881334,-0.005950435000605603,-0.08924998598756312,-0.0300259352408158,0.1616714464194042
2002-07-16 00:00,0.7075763293533706,0.03527919277290656,-0.043657211694693485,0.024139921990642327,0.16636676826186855
2002-07-17 00:00,0.6958140037771939,0.02478935845267348,-0.055943607676836524,-0.010189991824960533,0.16433360264249292
2002-07-18 00:00,0.7000717328389576,0.023208279965425363,-0.05045101231027608,0.01777574124372855,0.15974770840667674
2002-07-19 00:00,0.6500801179197468,0.03569028575049275,-0.020058914887389104,0.041906756134542124,0.176719998256555
2002-07-20 00:00,0.6115655364533257,0.011512103715628191,-0.06164692666154036,0.010951528385028074,0.15476989790794365
2002-07-21 00:00,0.5420777257317393,-0.026478550323756178,-0.10215569400954239,-0.02403214056382347,0.14693627509642887
2002-07-22 00:00,0.60769334614285,0.0003648173959797524,-0.07107778167194091,-0.012376919541799626,0.1572901457148199
2002-07-23 00:00,0.6700387576027174,0.031646197793207875,-0.049245104334183866,0.008888473611175486,0.16439862337905303
2002-07-24 00:00,0.6698660391834095,0.028811430336212945,-0.049226556754619545,0.010895288340884473,0.1647400017547262
2002-07-25 00:00,0.6509213448776839,0.014981737017178698,-0.042612869857758265,-0.006872938951243537,0.16396684552447843
2002-07-26 00:00,0.6183925002021038,-0.019281111200012496,-0.07915308842228608,-0.024377262534161424,0.16196959635306546
2002-07-27 00:00,0.6040260524003551,0.009964290109907306,-0.05453185439542066,-0.002626875364969656,0.15299711444904718
2002-07-28 00:00,0.5106781704129195,-0.05492954227018593,-0.13350461307085482,-0.0781379567997059,0.14621605277766525
2002-07-29 00:00,0.5900710742155039,-0.01774057546394127,-0.09666570936562588,-0.031510484655743555,0.14831886215410303
2002-07-30 00:00,0.7122076529717651,0.02536295459824138,-0.06589355259382146,-0.0036442702868745916,0.16827946891339457
2002-07-31 00:00,0.7078497140519104,0.0023642724258205183,-0.09577871330975851,-0.01437529055038891,0.16013983964991202
2002-08-01 00:00,0.6960457852107118,0.018218767523909746,-0.061237640842845525,-0.030921452387063713,0.15972363036887452
2002-08-02 00:00,0.6952425268650683,-0.011057579357196673,-0.09471112487756321,-0.03175644942779164,0.16019207826296022
2002-08-03 00:00,0.6929456492162636,-0.0490708584909212,-0.15033806230040764,-0.08381014260011885,0.14697862498985131
2002-08-04 00:00,0.6037503464025896,-0.044564525797002597,-0.13794586689004099,-0.07743142031448988,0.15058578514800103
2002-08-05 00:00,0.6485207470580497,-0.030246667657028686,-0.11589838132056511,-0.06722984813449194,0.14993789309248579
2002-08-06 00:00,0.7684323175123362,-0.008409928065611208,-0.11429909336781918,-0.03431153895959379,0.16105105646968476
2002-08-07 00:00,0.7460208149797067,-0.023910563345534278,-0.11440618429136148,-0.05732647872841516,0.1598522573269021
2002-08-08 00:00,0.7514994044913613,-0.006676445749222271,-0.12039634632738275,-0.05126172080707155,0.15738249826479053
2002-08-09 00:00,0.7150471560650066,-0.028341036765776303,-0.13909235836794895,-0.06886317474634578,0.15503926266330625
2002-08-10 00:00,0.6836461339826958,-0.01697801322795786,-0.11078862429253339,-0.03482333859567852,0.15390043582843355
2002-08-11 00:00,0.609966115605309,-0.059973564213352225,-0.15862847587840873,-0.08962606854011847,0.15278554493787044
2002-08-12 00:00,0.6378847920757424,-0.05364853949916039,-0.13678220380687983,-0.08008621326519808,0.14993350603079336
2002-08-13 00:00,0.6973308370021046,-0.024472483242149276,-0.10859946900787551,-0.051373118123415704,0.15497899249320984
2002-08-14 00:00,0.7192157798067882,-0.012365678817451736,-0.10415940761229059,-0.052248727465770695,0.15745803437818637
2002-08-15 00:00,0.7027330031579639,-0.029903517922315104,-0.10931414337611038,-0.05705543442469972,0.15662061135404137
2002-08-16 00:00,0.6922810353443909,-0.007792494600832381,-0.09284853069930701,-0.03678159432696476,0.16445327054700548
2002-08-17 00:00,0.5980384197162831,-0.038715697495390194,-0.12422176193770453,-0.06548346414327655,0.15855291584596398
2002-08-18 00:00,0.5129860655153141,-0.07146878968161915,-0.13360816395999733,-0.09855241251991903,0.1511254704145125
2002-08-19 00:00,0.6200983785312724,-0.036992046379602045,-0.12387430838884829,-0.0722813133066521,0.15926223921688806
2002-08-20 00:00,0.7061901450392956,-0.0028919346299221688,-0.08899541927041357,-0.05380628973275456,0.16174918219905965
2002-08-21 00:00,0.728601010737122,0.0034284139259790347,-0.06427554694772286,-0.028805491494888105,0.17553818225778353
2002-08-22 00:00,0.6897485868948536,-0.020457163673907902,-0.0839556767058928,-0.03593202067353555,0.16344284937865913
2002-08-23 00:00,0.6821305900819497,0.014195820622509361,-0.0586390128982225,-0.01686272722335849,0.15702407436359417
2002-08-24 00:00,0.6594585777493397,-0.04869394940271535,-0.10926982617577988,-0.05285844452690444,0.150602006436563
2002-08-25 00:00,0.5385656588296024,-0.07858116939579829,-0.14673851773190963,-0.1262990805430266,0.15082287435666777
2002-08-26 00:00,0.6141840907682691,-0.05821169061049648,-0.12712195813830918,-0.0833812056066399,0.14719389626001797
2002-08-27 00:00,0.7324110967764417,-0.021495478629250553,-0.11203828849553031,-0.05345982111190683,0.16431256798146177
2002-08-28 00:00,0.7247903875782469,-0.03252040266791112,-0.12951502527981276,-0.052143369205958745,0.15150649832836102
2002-08-29 00:00,0.7439507203158011,-0.03281838706259935,-0.12323270253421384,-0.06332473415057338,0.15547476098272572
2002-08-30 00:00,0.6799827176757651,-0.06325136017646528,-0.12751254577951068,-0.08445322756558296,0.15706467352707382
2002-08-31 00:00,0.6121809928539589,-0.05297613326056663,-0.1094483137821261,-0.08698339707528885,0.1525148922577003
2002-09-01 00:00,0.5387365861731954,-0.08439863283328486,-0.13390549094492576,-0.09985516685793613,0.14289997662707504
2002-09-02 00:00,0.515208364038367,-0.11304242759750226,-0.16487148310431243,-0.12785919767778467,0.1492545030070112
2002-09-03 00:00,0.638696344375858,-0.06697653392224061,-0.11211592700950311,-0.10397855003888432,0.15368759116904174
2002-09-04 00:00,0.7443742929270986,-0.03885282956189863,-0.10319524066194885,-0.08494565358266842,0.1573204387986456
2002-09-05 00:00,0.7340864800286504,-0.045954084026488484,-0.11548374706206285,-0.10052239045529568,0.16576612347191705
2002-09-06 00:00,0.7388845991448777,-0.03152142097955496,-0.09722973546187365,-0.056319328095013506,0.15921640928107259
2002-09-07 00:00,0.6619154895667463,-0.06301637946331654,-0.14655146591792245,-0.10203043823860966,0.15681103023895224
2002-09-08 00:00,0.5612441771453391,-0.0742123058548129,-0.12994716113062232,-0.09939454401228488,0.14467260854640313
2002-09-09 00:00,0.601607775208036,-0.1013151262098157,-0.17979289925364414,-0.13691069572171416,0.14803650201950336
2002-09-10 00:00,0.7353916964995029,-0.058355474489473605,-0.1191763209981567,-0.10546288955895047,0.1515449186289184
2002-09-11 00:00,0.758137757215815,-0.042786259662210155,-0.1369272895066984,-0.10466812164238776,0.15356281377573122
2002-09-12 00:00,0.7372436682706456,-0.0710398246718375,-0.15514843967499028,-0.1307860961668684,0.14473560640531724
2002-09-13 00:00,0.7066796309818568,-0.07196812398312219,-0.1241040505125656,-0.12000337210935375,0.14409857235753554
2002-09-14 00:00,0.6991952978020669,-0.07823282678318744,-0.16304314685539645,-0.12671367674513712,0.15027328507724336
2002-09-15 00:00,0.6063915061009784,-0.09421099889891385,-0.1723303110029168,-0.13880966316135823,0.13928040973309935
2002-09-16 00:00,0.6801492413416141,-0.10780204838647851,-0.15732499803794234,-0.15502569533253857,0.14959274547462126
2002-09-17 00:00,0.747196144784763,-0.06423716446807975,-0.1274933874533814,-0.1199389811483171,0.1485175069789798
2002-09-18 00:00,0.768947103109418,-0.07134032388011297,-0.15781414585356485,-0.1333505760462694,0.1501147081046032
2002-09-19 00:00,0.7894792747053911,-0.0614958623626639,-0.14552224033362207,-0.1289608729031645,0.1534597890069052
2002-09-20 00:00,0.7671348751358839,-0.07869862545579384,-0.1595597999931005,-0.1430998608868818,0.1552985931953067
2002-09-21 00:00,0.716538687452406,-0.0754309801942627,-0.15035886565154377,-0.11942151992850539,0.14768184909496876
2002-09-22 00:00,0.638779279998564,-0.09939316920180022,-0.17710055066653857,-0.15813976637785096,0.13848242738212502
2002-09-23 00:00,0.6457856751652895,-0.10239604801455625,-0.1563001152901421,-0.14868218035818948,0.14351337525820715
2002-09-24 00:00,0.7988557296535774,-0.05351922709932193,-0.13056258963385398,-0.10160137139150216,0.14974896538826393
2002-09-25 00:00,0.8359613621218515,-0.0423303019823013,-0.16287454879900964,-0.12365235645876907,0.16446950466246713
2002-09-26 00:00,0.8232618808983903,-0.044290763732082544,-0.13375515513452813,-0.1132520882739885,0.1469449577828168
2002-09-27 00:00,0.7951693180778461,-0.046565452454139344,-0.13119654983529172,-0.11308999700060653,0.15233781942907182
2002-09-28 00:00,0.7476819559597122,-0.07237437493016728,-0.18183986793307155,-0.15727435103731485,0.14577389165617216
2002-09-29 00:00,0.6276719590839483,-0.11160811659331635,-0.1858116508607966,-0.1667477016397842,0.14367193468752262
2002-09-30 00:00,0.7342554602715713,-0.11678981046730005,-0.18413423725831576,-0.1879071340537143,0.14033860969630757
2002-10-01 00:00,0.8412883091896715,-0.06168635725569721,-0.1701186837577576,-0.14364692301403398,0.16125038318502097
2002-10-02 00:00,0.8575733820213101,-0.044818123431072554,-0.12104206736373413,-0.1096615976383028,0.1562178574800778
2002-10-03 00:00,0.832045968029301,-0.05946869614532854,-0.14944538449267564,-0.12457297699144854,0.1451358952456368
2002-10-04 00:00,0.8214094350816118,-0.07852995825459538,-0.16517742708207228,-0.13383118247373263,0.1473563124488509
2002-10-05 00:00,0.7255961797673489,-0.10476376620382577,-0.16703696114816124,-0.14852233275943377,0.15048331750485117
2002-10-06 00:00,0.6926328477166719,-0.11392209742650503,-0.21362308575695527,-0.1791926636338092,0.14501792059344612
2002-10-07 00:00,0.7660335457083691,-0.11420351534234796,-0.21382340326491944,-0.17032378769113748,0.15656963355370923
2002-10-08 00:00,0.855482144175766,-0.07160362197631334,-0.14724455923294083,-0.13649924413785783,0.15046910105381772
2002-10-09 00:00,0.905014448938072,-0.03660849335842295,-0.13912123111323785,-0.11819529503483292,0.15671766364366124
2002-10-10 00:00,0.8718059749929492,-0.07468255064253551,-0.1783335942862282,-0.14486110081835746,0.14970959307438064
2002-10-11 00:00,0.8445909595718726,-0.04830430773988939,-0.16014308811007216,-0.1340890880208872,0.15339443347742454
2002-10-12 00:00,0.8048829920177858,-0.08193804010900099,-0.1746196586277425,-0.14121939236748643,0.15177483584699744
2002-10-13 00:00,0.7193447071911663,-0.08735285415679754,-0.16851184433516944,-0.15526743613034424,0.1487583858880699
2002-10-14 00:00,0.7560721628445427,-0.06906354734404441,-0.16509566703189185,-0.16093531981914178,0.14841891033239513
2002-10-15 00:00,0.8302516601653959,-0.0675025015806482,-0.1587584538511334,-0.1435773397358442,0.1493840605892934
2002-10-16 00:00,0.9048115429255914,-0.01780040725722562,-0.12873922505615104,-0.10216329829172922,0.1600015999492709
2002-10-17 00:00,0.8657063535238393,-0.054109225080325174,-0.14610329405260636,-0.13321746941817927,0.16330108785695835
2002-10-18 00:00,0.869661221125714,-0.05039213832039807,-0.13938865879766016,-0.10839024586826708,0.16341800973419132
2002-10-19 00:00,0.8509462936710623,-0.023621685048382468,-0.10034064748274582,-0.060413636703552445,0.16493303971136336
2002-10-20 00:00,0.6854657516298188,-0.1126106061098807,-0.20051982247164696,-0.18791245403892604,0.15233870862400228
2002-10-21 00:00,0.7805305899724,-0.0937305613478282,-0.18781493208475533,-0.15837058727976933,0.1542151674775563
2002-10-22 00:00,0.9368986266391819,-0.03787507005445803,-0.14059097919807456,-0.09998636813417369,0.16265556368228953
2002-10-23 00:00,0.9040177294865206,-0.033914808669246066,-0.1511688732367812,-0.13789493726969249,0.1591795153814385
2002-10-24 00:00,0.8765257343289927,-0.04762241089769692,-0.15405713883982364,-0.12866230369657783,0.15197676778144337
2002-10-25 00:00,0.8655063440968771,-0.03821097306229185,-0.11479340543476571,-0.10522837343156573,0.1564867589657954
2002-10-26 00:00,0.7998514462768079,-0.031006037371009265,-0.1188822394340485,-0.11271802721761368,0.1570043642644037
2002-10-27 00:00,0.7027563888302137,-0.0709340769495217,-0.16066364698498434,-0.1590617688995835,0.15624863390999733
2002-10-28 00:00,0.7128901232705408,-0.0966322574341829,-0.1672940968876251,-0.16967342131745553,0.1475191857662972
2002-10-29 00:00,0.926908676524572,-0.030434149577403175,-0.14451760032192446,-0.11605438965279696,0.16675977617033017
2002-10-30 00:00,0.8922566795276989,-0.058762499675344304,-0.14991246939623531,-0.12327256558022753,0.1606291371559871
2002-10-31 00:00,0.8698892357040422,-0.03289583707151478,-0.12940639547417723,-0.09066726435983172,0.16041609494502931
2002-11-01 00:00,0.8959680451224707,-0.03334416613642441,-0.14396514543062533,-0.08919082733015878,0.15958057802088554
2002-11-02 00:00,0.8378677704462862,-0.0597774790134096,-0.1586921326660316,-0.12346668011592697,0.1640131489060942
2002-11-03 00:00,0.6880365443025676,-0.13322897221352678,-0.19588162330563358,-0.1745983778449462,0.16223204702514898
2002-11-04 00:00,0.806446791100839,-0.06690562148047534,-0.16640421444028772,-0.1371081101735695,0.1545340010810033
2002-11-05 00:00,0.9276124206572578,-0.05636578382228773,-0.16885616354719488,-0.11980258074646563,0.16305310902585204
2002-11-06 00:00,0.9236688209668298,-0.05753658249485996,-0.160714229116734,-0.1108387061074216,0.16211887060452856
2002-11-07 00:00,0.9271186086310623,-0.04833573663470565,-0.15344813898420148,-0.11413015797940873,0.1734192983234011
2002-11-08 00:00,0.894791077447302,-0.05422846702745891,-0.17084829307306937,-0.1275759323443611,0.1694806927653818
2002-11-09 00:00,0.8644145557860162,-0.05089436801436836,-0.1676095317863814,-0.1308355061504194,0.1699255892061504
2002-11-10 00:00,0.7209518323200461,-0.09217934567521291,-0.19179106802365162,-0.13989640334470627,0.15645212571957912
2002-11-11 00:00,0.76967977797658,-0.08707147110579087,-0.19104354985774172,-0.15491416238354713,0.15885481456752654
2002-11-12 00:00,0.8711110794073749,-0.04724847340804199,-0.15483306465762456,-0.12470599252966207,0.1621895023045875
2002-11-13 00:00,0.9355732685362973,-0.029380142935401005,-0.14337351648323526,-0.11913492657834483,0.17324035746745192
2002-11-14 00:00,0.9462586239436723,-0.04309176420532934,-0.15769165069349028,-0.09991483734954672,0.16756493560412633
2002-11-15 00:00,0.9307326194285114,-0.07324989483182835,-0.1934997060890986,-0.1448050041362696,0.16709810615058518
2002-11-16 00:00,0.8642856785063181,-0.0649358795847279,-0.16486657598167842,-0.12008925191967881,0.1571722060702214
2002-11-17 00:00,0.6842980447333376,-0.13752199545878865,-0.20768809624994525,-0.17888783726144497,0.1631019288006227
2002-11-18 00:00,0.7664348572069937,-0.11788858075957685,-0.21202357151863382,-0.17199807334802153,0.16125580322340574
2002-11-19 00:00,0.9342236435156128,-0.05454921911334476,-0.18145466775736083,-0.1331715542349158,0.1657918998640539
2002-11-20 00:00,0.9329756515225,-0.0641373548741791,-0.20273488817248297,-0.12444564553719052,0.1679430470435493
2002-11-21 00:00,0.9489320977393583,-0.0900215455846041,-0.21383799980387674,-0.13675518714572338,0.17161820820150459
2002-11-22 00:00,0.8948446089623912,-0.0694759654264939,-0.19470028223472474,-0.13909195491793602,0.171095503636203
2002-11-23 00:00,0.8689788796767868,-0.07306804471726394,-0.21155528429944748,-0.14420399561044162,0.16300079632398762
2002-11-24 00:00,0.7657903893597853,-0.08503151495202138,-0.19555760283628715,-0.15711760611024328,0.1555554196013656
2002-11-25 00:00,0.7970897564084759,-0.0937894058608173,-0.19485898416933772,-0.15693062113606046,0.15590735384866472
2002-11-26 00:00,0.9511025792705553,-0.06655356947872312,-0.18403317290734994,-0.14120967321376016,0.16489396796725156
2002-11-27 00:00,0.9844941606923397,-0.042844821585796194,-0.17912339945321457,-0.11371704234685909,0.16738121134666437
2002-11-28 00:00,0.9245361541775116,-0.07368057760859513,-0.20337688921357472,-0.14615482981729636,0.15649432561168253
2002-11-29 00:00,0.7189236704102295,-0.09424034693196653,-0.2109107149626599,-0.16816626509801502,0.15084659288520996
2002-11-30 00:00,0.8532058103012866,-0.055988705458606625,-0.19245898662391864,-0.11141913812808682,0.16219462279071584
2002-12-01 00:00,0.8008558498410072,-0.07089184824788561,-0.18261501192032925,-0.13767740729117867,0.15334972135394817
2002-12-02 00:00,0.8393474633846167,-0.0782382616937946,-0.21242828344558137,-0.1557097400605143,0.1561625292609118
2002-12-03 00:00,1.0076048224057408,-0.0650637784422675,-0.20242547775347747,-0.15918226173359257,0.1678340920743077
2002-12-04 00:00,0.9308003478185503,-0.10487576348401573,-0.23275959785862466,-0.1732153310832087,0.1652631641610328
2002-12-05 00:00,0.9624306689785012,-0.07828684511815803,-0.20876288505451873,-0.13980155756608167,0.1643624614821262
2002-12-06 00:00,0.9298340882858833,-0.04064599117314398,-0.18259428885656875,-0.11512290582617828,0.1728846412858699
2002-12-07 00:00,0.8521051436117595,-0.056980389613915494,-0.1775049021389124,-0.13953639278345686,0.16809551222551808
2002-12-08 00:00,0.67818131862095,-0.11997169543298294,-0.22492837640757565,-0.18411512179528444,0.15837914001080278
2002-12-09 00:00,0.8079797862731415,-0.09092657732980151,-0.2006829930277618,-0.1819515141869117,0.15645070665728916
2002-12-10 00:00,0.9554562526054715,-0.05597313550569602,-0.20387576849796774,-0.13478278555082618,0.16146464024257454
2002-12-11 00:00,0.8703890866373802,-0.03821245471669926,-0.16240335952631213,-0.11970040988502442,0.1560093256648558
2002-12-12 00:00,0.08004744718522783,-0.03170225153612488,0.015749175302945295,-0.03379598210947907,0.13900877202937034
2002-12-13 00:00,0.08004772299564117,-0.03170215839706446,0.015749068969569773,-0.033796036972924985,0.13900845775520532
2002-12-14 00:00,0.5324848081622281,-0.11506366099697779,-0.18719115681738288,-0.17789637264786728,0.15483068504834813
2002-12-15 00:00,0.794780584636846,-0.0810398534350906,-0.23127160938620944,-0.16099240476944304,0.1570376202579875
2002-12-16 00:00,0.8443941826515728,-0.0798376308991722,-0.22325676598202782,-0.1497286907657852,0.16629646703943396
2002-12-17 00:00,0.9690329571919659,-0.057147459946237184,-0.19550577146873832,-0.10095178802765817,0.17520973109820287
2002-12-18 00:00,0.9595207953992806,-0.05828887104772337,-0.20742243120874368,-0.11693076828979009,0.16390831623181068
2002-12-19 00:00,0.9394628606390782,-0.06526888455424787,-0.1910849023831952,-0.1294091427396964,0.16321423702461146
2002-12-20 00:00,0.903546758825189,-0.04944554902522974,-0.19253476031600097,-0.11622407499501845,0.16379226808911176
2002-12-21 00:00,0.8540034311668822,-0.06369161665947468,-0.1603411179093907,-0.12934114319521198,0.15813051923021465
2002-12-22 00:00,0.7123809983984861,-0.09741954324115651,-0.21740244730812747,-0.15712938068321783,0.15241533388858908
2002-12-23 00:00,0.795292637229523,-0.048255122197265576,-0.15900947608797625,-0.13308410456447597,0.15787799439705208
2002-12-24 00:00,0.9479181754688184,-0.07043578205953437,-0.2217706642990985,-0.14917103827971678,0.15899114635637146
2002-12-25 00:00,0.8744660820629481,-0.05095848971374438,-0.17081879804056746,-0.10533159739450694,0.14826568881170893
2002-12-26 00:00,0.751150538685144,-0.07648660909633498,-0.18064081339332239,-0.15253070031257998,0.14344063781936403
2002-12-27 00:00,0.9424797060987393,-0.0658124733971567,-0.18071260562813146,-0.15724811439201697,0.16795586214848035
2002-12-28 00:00,0.931396980118135,-0.09069369554025203,-0.21267255663143236,-0.1431249313712773,0.1550533565854765
2002-12-29 00:00,0.7923901612274377,-0.10912025298596845,-0.19178484111096997,-0.15013761412699655,0.14986874371813835
2002-12-30 00:00,0.8702460083802619,-0.07100720972994248,-0.21375857709255458,-0.16442740111840248,0.1535782217057427
2002-12-31 00:00,1.0342264588476182,-0.05643461400165284,-0.17786810964341093,-0.09697728481905978,0.16062944529557133
2003-01-01 00:00,0.9600588601133104,-0.08217968118771873,-0.22019130532097456,-0.1346069411004725,0.15373350486167003
2003-01-02 00:00,0.9245574488291224,-0.05846099962538921,-0.1759680132219294,-0.1157415041433442,0.16346025743779252
2003-01-03 00:00,1.0266826434992993,-0.08092055911619783,-0.2164418221263668,-0.15430748937626398,0.15769305781715715
2003-01-04 00:00,1.013205545191997,-0.07345492035277815,-0.19377784392917907,-0.1407431324269191,0.15821129458271713
2003-01-05 00:00,0.8349976299958115,-0.12416607757125984,-0.23833097615177756,-0.1796406157800176,0.15317914382093795
2003-01-06 00:00,0.8466679121346192,-0.07274809067152994,-0.198684311462165,-0.1642707937174677,0.15243733101658238
2003-01-07 00:00,1.0254819512999807,-0.05323454295012611,-0.19907163780199877,-0.13715305379938586,0.161535908478826
2003-01-08 00:00,1.0662805439045562,-0.062065790849034116,-0.21641598768158649,-0.14926183661827164,0.1592036521877388
2003-01-09 00:00,1.0514830993258106,-0.05359664462114731,-0.19538507577295455,-0.12547141587723964,0.15593539369752213
2003-01-10 00:00,1.0255826311310572,-0.05828656869105332,-0.17760675594265488,-0.1385391348680782,0.15936357674306792
2003-01-11 00:00,0.9577308170919201,-0.09941822681545281,-0.23679345399012164,-0.1670228126025244,0.15994221946708972
2003-01-12 00:00,0.818282333012811,-0.074019619397698,-0.2066580692613313,-0.1466078662448934,0.14287525351525607
2003-01-13 00:00,0.8983449358234377,-0.05691929409032136,-0.19253645165268177,-0.12008725582797383,0.15795692096874808
2003-01-14 00:00,1.0303368980771306,-0.07316235028682955,-0.1863640800258488,-0.12649692044710154,0.1549447745481755
2003-01-15 00:00,1.097597833990911,-0.03919008772898111,-0.1894820619133828,-0.12134420654320256,0.1660331505615222
2003-01-16 00:00,1.0669613396974102,-0.09044626199880652,-0.23133768618149453,-0.153779615365495,0.16201556114878946
2003-01-17 00:00,1.0397733640247486,-0.08310363568118162,-0.23208393924623716,-0.16098376523090713,0.1526258083767883
2003-01-18 00:00,0.9443645863451211,-0.10704211562303514,-0.2374246868234214,-0.18583824156615134,0.13666775278280963
2003-01-19 00:00,0.8499755181109502,-0.10319977121799437,-0.20155073810386015,-0.14301611969935007,0.14223376007383054
2003-01-20 00:00,0.8096497878722624,-0.12978262079016645,-0.22256709617530404,-0.19565176257385838,0.14298681243496064
2003-01-21 00:00,0.9516128135246762,-0.09932096058158832,-0.19024986643761932,-0.14775167970825073,0.15288683974227021
2003-01-22 00:00,1.074981778769141,-0.06187622948306935,-0.19796926663468634,-0.13673132581061878,0.15324017454518302
2003-01-23 00:00,1.083143459647687,-0.034578387980427866,-0.16201735426325262,-0.11914588448949101,0.15702435355484437
2003-01-24 00:00,1.0628164743033106,-0.07682396111952774,-0.23431955780310257,-0.13996019180187277,0.15871422612954766
2003-01-25 00:00,1.01073165459182,-0.06232851138873688,-0.1849175774361888,-0.11035949446664414,0.15665085615835436
2003-01-26 00:00,0.9052863540831885,-0.0800211881244871,-0.20411288870293648,-0.11657747254708764,0.15783618803285582
2003-01-27 00:00,0.8978551066914783,-0.11408029349693463,-0.24346802584340488,-0.15843307952055447,0.14391692561787972
2003-01-28 00:00,0.08004735119206685,-0.03170229456684784,0.015749212759965353,-0.03379594586176329,0.1390088850773094
2003-01-29 00:00,0.08004755568530333,-0.031702223503328686,0.01574912944634039,-0.03379600070661343,0.13900864380023417
2003-01-30 00:00,0.08004745442695754,-0.031702266093728504,0.01574916156096047,-0.03379598257622666,0.1390087660797487
2003-01-31 00:00,0.08004764286951416,-0.03170216418654881,0.015749120890299402,-0.03379599789540402,0.13900852922446577
2003-02-01 00:00,0.08004754109001325,-0.031702207837626256,0.015749158830517234,-0.03379597630795819,0.13900866496765701
2003-02-02 00:00,0.08004748004681284,-0.031702239685504854,0.015749156748728635,-0.03379599227648511,0.13900872352382634
2003-02-03 00:00,0.08004743783474688,-0.031702265420980244,0.015749182405505914,-0.03379595593894762,0.1390087855467621
2003-02-04 00:00,0.08004743713733378,-0.03170227509609981,0.015749170266437743,-0.03379597450123587,0.13900880074337119
2003-02-05 00:00,0.08004750161640842,-0.031702237387066665,0.015749156807676287,-0.03379599129769418,0.1390087242106594
2003-02-06 00:00,0.0800473237941289,-0.031702311015896184,0.015749216611441647,-0.03379594657057691,0.13900891878054245
2003-02-07 00:00,0.08004735467548069,-0.031702289686802373,0.015749214022862324,-0.03379594581101676,0.13900887928881062
2003-02-08 00:00,0.08004714353883152,-0.03170236414408076,0.015749283580856574,-0.03379591486866506,0.1390091126829917
2003-02-09 00:00,0.08004766171829866,-0.03170216093372327,0.015749110501470497,-0.03379600829814913,0.13900851231481
2003-02-10 00:00,0.08004729536009739,-0.03170232931694722,0.015749215417702193,-0.03379595458617282,0.13900895632705085
2003-02-11 00:00,1.1084830328660906,-0.08366329451891122,-0.2191549358822461,-0.12951484518047268,0.1702855755063108
2003-02-12 00:00,1.1198938830889051,-0.089185303540492,-0.22355763775677204,-0.1448762990830269,0.17928640010292896
2003-02-13 00:00,1.0938472993375714,-0.07160386240699969,-0.20207112602526905,-0.10604625593262845,0.1761791832899094
2003-02-14 00:00,1.0670537386132937,-0.1012943916582052,-0.2300487074162319,-0.1240631138672964,0.17727238606049917
2003-02-15 00:00,0.6857572084156064,-0.1305691835349744,-0.17690390113103066,-0.16994002514822298,0.14486001061069878
2003-02-16 00:00,0.6662385611577425,-0.11720961324569593,-0.22108771240468383,-0.14441438867325757,0.14529674673738271
2003-02-17 00:00,0.9431528445988648,-0.10093748790953988,-0.22510091343531846,-0.1653318883726448,0.15113615079366605
2003-02-18 00:00,1.0672768657178677,-0.10630706626587888,-0.22419521270720388,-0.12996635083751612,0.17007473043057292
2003-02-19 00:00,0.08004708043182943,-0.03170239776242273,0.015749296538465303,-0.033795910492409306,0.13900919015577307
2003-02-20 00:00,1.0593075688389189,-0.07312993665129046,-0.22599906936291494,-0.13791779644048296,0.16723085998977436
2003-02-21 00:00,1.0822463559292963,-0.09786260783904255,-0.2285338614031447,-0.11978952283864419,0.17801642751576924
2003-02-22 00:00,0.08004744253240609,-0.03170227396955698,0.015749159772991395,-0.03379598779822827,0.1390087840890502
2003-02-23 00:00,0.7864176954971029,-0.06920225384242469,-0.20194071902802974,-0.15770827337095794,0.14170862786611665
2003-02-24 00:00,1.0348298172594217,-0.12140320489860444,-0.24572991744129652,-0.14218065186017045,0.17746805498125626
2003-02-25 00:00,0.08004736567551834,-0.03170228008560165,0.0157492065058056,-0.03379596544960672,0.13900886231423837
2003-02-26 00:00,1.020387488612395,-0.09384158846351826,-0.22179535872641862,-0.1512807429281866,0.15495743289299568
2003-02-27 00:00,1.0788984077090218,-0.06377950950737782,-0.21503316228465286,-0.13418852008832804,0.17365285080788756
2003-02-28 00:00,1.0326555685874683,-0.0830196960859194,-0.23684369470607652,-0.13586097667817182,0.16917985001681596
2003-03-01 00:00,0.08004741719911679,-0.03170225820070034,0.015749199681371184,-0.03379595570665395,0.13900881253322056
2003-03-02 00:00,0.08004750590994686,-0.03170223063043501,0.015749163662996363,-0.03379597282408325,0.13900871111895247
2003-03-03 00:00,1.0318184921092113,-0.08933588014943662,-0.21431598192093437,-0.17524063080614202,0.17002113797604929
2003-03-04 00:00,1.0687021618301564,-0.089779252062233,-0.2039413196346125,-0.10717147204252706,0.16978399422259233
2003-03-05 00:00,1.0525425503967,-0.08306591814464137,-0.2237440052208081,-0.11971340524098437,0.1815898811377325
2003-03-06 00:00,1.011468737373129,-0.06311302367876748,-0.21371873351235665,-0.1352123123470313,0.1652646065108683
2003-03-07 00:00,0.9542313095880808,-0.09547584828473737,-0.2067517360041485,-0.14586208158929967,0.16254520469963893
2003-03-08 00:00,0.7833966508947494,-0.10705414931678522,-0.21777245827887098,-0.162369537077627,0.15103234691509732
2003-03-09 00:00,0.8305612024345751,-0.083495839740659,-0.21518245169925476,-0.16426778184795732,0.1442115459046836
2003-03-10 00:00,1.0501909950318917,-0.06969720796314777,-0.21665150158697388,-0.12464566071816227,0.16773649889953038
2003-03-11 00:00,1.0533835902099784,-0.08901386522697702,-0.23665187134601012,-0.13313234276827912,0.16303681836195544
2003-03-12 00:00,1.0299859385983618,-0.06536218174695807,-0.20134267149410168,-0.12381739167344784,0.1592893105209262
2003-03-13 00:00,0.9776841248061966,-0.10544109995340256,-0.23707880707645262,-0.15004043817525736,0.1551218176773595
2003-03-14 00:00,0.9804720628285328,-0.06591000570600869,-0.20154954518723878,-0.12568841943400838,0.1485117177881363
2003-03-15 00:00,0.7473506156056142,-0.13967393922728222,-0.21935990826466736,-0.16799651985777614,0.1494576240941693
2003-03-16 00:00,0.8131630089110432,-0.04882084037235085,-0.13907030294526332,-0.11964672420229944,0.1417727410446391
2003-03-17 00:00,0.9678775835322183,-0.08884839766095838,-0.21170635685345784,-0.15220795856443567,0.15093641313963732
2003-03-18 00:00,1.0176937462086748,-0.09464229830015204,-0.2320143992933844,-0.16129499912773104,0.16028058854917374
2003-03-19 00:00,0.9595244906403938,-0.09330704675865147,-0.2257408232903254,-0.1644651941337153,0.14386908643115964
2003-03-20 00:00,0.9826221217153053,-0.044331163063009466,-0.18161584644312798,-0.0994446135946731,0.1521691769069048
2003-03-21 00:00,0.9997526541434055,-0.050961874086375994,-0.19841970278089777,-0.13498637219045806,0.16281776805810938
2003-03-22 00:00,0.7880890489026144,-0.09104066202596112,-0.20568715042024505,-0.16537992577522345,0.1468991704223227
2003-03-23 00:00,0.7410243437945858,-0.09766840235741468,-0.19030974994041924,-0.18491722243718053,0.15481804274453667
2003-03-24 00:00,1.039698680407561,-0.0672210237095451,-0.2147012525440088,-0.14972849488916198,0.16753556818527465
2003-03-25 00:00,1.0337259584056029,-0.0940903782405457,-0.2370233217869571,-0.14740531869754692,0.16835932024216654
2003-03-26 00:00,1.002606116660027,-0.09930184432213408,-0.22094587034128238,-0.1605997576755665,0.16271875411053588
2003-03-27 00:00,0.966598135450466,-0.08486476064753679,-0.21196224242260536,-0.15616389811313702,0.16566219102878724
2003-03-28 00:00,0.9451271791065164,-0.06772223293932965,-0.1734724060099282,-0.14493916080145086,0.1652443986282689
2003-03-29 00:00,0.7084766422026392,-0.12343952323554702,-0.19648941255327637,-0.18795775783991725,0.15455542113995224
2003-03-30 00:00,0.7490606336094758,-0.16573807330744697,-0.25851524684248967,-0.2509862138579793,0.14612097449235692
2003-03-31 00:00,1.063483839166202,-0.1019916854637252,-0.25677869615149934,-0.18388572216772017,0.16328299314395062
2003-04-01 00:00,1.0797993462185542,-0.11769079752396894,-0.25569921021212094,-0.1779863627614607,0.16265691041319108
2003-04-02 00:00,0.9854503223854032,-0.09636561542508165,-0.22337415004246147,-0.178891356428453,0.1623949931125696
2003-04-03 00:00,0.9879986868860848,-0.07061369591431076,-0.20792787375296282,-0.16891918207717643,0.15682316507966632
2003-04-04 00:00,0.9461911406313706,-0.07811476034311983,-0.19899578849753607,-0.1504910071668774,0.15744269222239182
2003-04-05 00:00,0.6617834500102175,-0.16064870443710086,-0.23520656307272036,-0.23576835189665207,0.14255485945064164
2003-04-06 00:00,0.7476404869572868,-0.12941245663238532,-0.2177148526873211,-0.2121020847609279,0.13336115372873686
2003-04-07 00:00,0.9666630001674366,-0.11287702141459015,-0.2380821590350152,-0.18629596678082003,0.16992744006397822
2003-04-08 00:00,1.022479748914661,-0.08351667695876146,-0.20746202858011886,-0.13913498232603388,0.16493912084967866
2003-04-09 00:00,0.969125179537617,-0.11851236480105322,-0.2429632017889416,-0.17612610403446338,0.1591488551278236
2003-04-10 00:00,0.9182011269277638,-0.10214750005113588,-0.2050722689981062,-0.18137056795843046,0.15369627933235108
2003-04-11 00:00,0.9539502295428414,-0.10618592425737088,-0.24417673975424004,-0.16730983791228138,0.1566106293503513
2003-04-12 00:00,0.6614719287660558,-0.177968708331879,-0.2745984208274384,-0.2551150532612319,0.141505756084416
2003-04-13 00:00,0.7169033615710176,-0.12193861574593391,-0.22902074019200425,-0.19560613124175963,0.14200041019095144
2003-04-14 00:00,1.0087986121164454,-0.08165531733260256,-0.22024591517077674,-0.14233307591857228,0.16878369574608354
2003-04-15 00:00,0.9820868595441501,-0.09077831866120042,-0.2170084091726614,-0.14231214280876534,0.1678458221533548
2003-04-16 00:00,0.9582524168288953,-0.09824668767683752,-0.22118049007623128,-0.16833142280904623,0.16345808968859035
2003-04-17 00:00,0.9104974930118984,-0.10431633009525995,-0.23374687354240592,-0.16623754302197113,0.15542326080876523
2003-04-18 00:00,0.8717328709829715,-0.11940684901260047,-0.21145910097046092,-0.16499557342642407,0.164298821121589
2003-04-19 00:00,0.6432298402673546,-0.1674977342682446,-0.265627594125698,-0.22757357650157148,0.15236897920178483
2003-04-20 00:00,0.6524856115806006,-0.1482086973133605,-0.2285472622096598,-0.20346490604172082,0.14210114088417816
2003-04-21 00:00,0.9887498618700326,-0.11359938974348383,-0.232832345910381,-0.1732189552663566,0.17018301968213131
2003-04-22 00:00,0.8921893521611112,-0.11815670227732286,-0.23557998022065435,-0.18449032325040574,0.16361869836349724
2003-04-23 00:00,0.9476600654061389,-0.11846719621206181,-0.2421550663079891,-0.19493078076394169,0.170049109375926
2003-04-24 00:00,0.9452832738070335,-0.08944674693969032,-0.2188504340768227,-0.16811532800244422,0.17141740243645173
2003-04-25 00:00,0.7763546978981302,-0.15520033473638728,-0.2502198349656174,-0.1927580696190358,0.16133736880409863
2003-04-26 00:00,0.593488965447712,-0.17315826659103903,-0.26541894180540115,-0.22405986579642317,0.14259788640300552
2003-04-27 00:00,0.6142392436822193,-0.1088228272173361,-0.1600083828073207,-0.1728246617460469,0.14138780330663436
2003-04-28 00:00,0.907246005663599,-0.11576478533435879,-0.23310631100974757,-0.16513532063497396,0.16305948483209193
2003-04-29 00:00,0.927984700668339,-0.11329288259016518,-0.22337133261560008,-0.151844718034631,0.16759882670315462
2003-04-30 00:00,0.8825317554094341,-0.11860298647100323,-0.24292590288295093,-0.18584896504321402,0.1769793739434732
2003-05-01 00:00,0.8482950366318224,-0.09676660652171969,-0.2010271482533648,-0.13109192368993716,0.170529908888654
2003-05-02 00:00,0.7720669933995539,-0.09928752744753513,-0.16202076571042917,-0.13487573101051673,0.15800428227277508
2003-05-03 00:00,0.5909124150627052,-0.151119013521385,-0.2284809173865443,-0.2041813119333377,0.14832914082265025
2003-05-04 00:00,0.7072081852404242,-0.08028786270696638,-0.14917967115029934,-0.13665700754322954,0.15276861703089828
2003-05-05 00:00,0.9344770729478554,-0.08424721473254276,-0.20697875229618218,-0.15426948732054319,0.1662751272718111
2003-05-06 00:00,0.8806796096410958,-0.10284729741058643,-0.20325440586290683,-0.17632341869333457,0.18267694019428993
2003-05-07 00:00,0.8765057570550028,-0.12092184904081807,-0.19807525853027536,-0.13884058641449096,0.16657765273646608
2003-05-08 00:00,0.8352233823902477,-0.09948576859376862,-0.18679049235533057,-0.1629169083987285,0.17535388554451675
2003-05-09 00:00,0.8130761549824207,-0.09734186735367431,-0.18894570465420696,-0.16426450333055187,0.1805836764689962
2003-05-10 00:00,0.5391836582010796,-0.15248379345450327,-0.21420522782907903,-0.21017782604877722,0.15017108376895705
2003-05-11 00:00,0.5773563872777338,-0.12444077906437467,-0.1931671271602825,-0.20971858796328047,0.14398073686067997
2003-05-12 00:00,0.8535764492022905,-0.09887639820094742,-0.19975595572000793,-0.15286914762822015,0.17319768097977434
2003-05-13 00:00,0.8640864422400256,-0.09057567458849287,-0.17351367444315582,-0.11886424635555866,0.16781754410180955
2003-05-14 00:00,0.8571914738679687,-0.08725963653266407,-0.19324865368984284,-0.12139795745888446,0.17055203160896398
2003-05-15 00:00,0.8066717078697414,-0.04788568352871819,-0.12167293281231367,-0.09203251026372636,0.15641390044480716
2003-05-16 00:00,0.7721325264792716,-0.07833614142140884,-0.159961122399652,-0.12803415919639932,0.16154799660450017
2003-05-17 00:00,0.4562689374208465,-0.13903966364515152,-0.17456325695088337,-0.21684617082733645,0.14922247794370994
2003-05-18 00:00,0.5018746804995329,-0.14666709298795805,-0.17440055111738226,-0.20161254254985495,0.14138111318418883
2003-05-19 00:00,0.8237336412408675,-0.10500581685793053,-0.20487400620341767,-0.1810716056100426,0.1774178807979067
2003-05-20 00:00,0.8926926212971653,-0.07379162330659472,-0.15232020359418583,-0.08837431603736062,0.16397776972059938
2003-05-21 00:00,0.8350995876115592,-0.08379180921761573,-0.17946323455474714,-0.11947141017489613,0.17915052542291215
2003-05-22 00:00,0.7250663431333948,-0.0895045279593433,-0.16828307557084088,-0.16125583232692686,0.16669601119848768
2003-05-23 00:00,0.7351939292507935,-0.11149082466062323,-0.1918117533792595,-0.17166181164946895,0.16067587443022782
2003-05-24 00:00,0.4904120992689682,-0.16815965823578738,-0.23045775655787457,-0.2256602642264429,0.14682480902901757
2003-05-25 00:00,0.49555490993562,-0.10430677970547075,-0.12801169777332677,-0.13847906415727232,0.1456278146935831
2003-05-26 00:00,0.5765200126607534,-0.12991623614165332,-0.18676262919952988,-0.18035925161635924,0.15803601339049783
2003-05-27 00:00,0.8003420668714714,-0.0881636002291159,-0.153460987112309,-0.09473357575716834,0.1697810051000332
2003-05-28 00:00,0.8571532099970323,-0.06841304585646672,-0.1415699415754073,-0.0682674611211981,0.17859488284787506
2003-05-29 00:00,0.8405038953611007,-0.09991679457236508,-0.20742329003332566,-0.15426377742822825,0.18637689408712105
2003-05-30 00:00,0.7603940503866999,-0.11822881870807865,-0.21147976573667798,-0.12657106240348484,0.17745891481015608
2003-05-31 00:00,0.5189063796810177,-0.12174492005269837,-0.1439371871927872,-0.15406289274713364,0.15482282578172796
2003-06-01 00:00,0.4980473604685334,-0.14629063553644656,-0.18417091172611808,-0.16717063160231402,0.15739798122008436
2003-06-02 00:00,0.7870080169223681,-0.076426381706895,-0.11574735107013472,-0.10317350469491182,0.17647919104268497
2003-06-03 00:00,0.8158843214097247,-0.0869463960767003,-0.1686788187381187,-0.09886461177878353,0.1786237542276542
2003-06-04 00:00,0.693854842727203,-0.08393254311546774,-0.14579908704007605,-0.11920577493217238,0.1615054426693009
2003-06-05 00:00,0.7265005875179475,-0.08643090853532814,-0.13223110322209553,-0.09922469244671928,0.17371444179918233
2003-06-06 00:00,0.6086853176644257,-0.13332422113364842,-0.20400374626715842,-0.140331408199674,0.15924918782470665
2003-06-07 00:00,0.47858827654400077,-0.1471068179696955,-0.18958536851765015,-0.16993537455348523,0.1528151838208513
2003-06-08 00:00,0.4787236713776607,-0.10455876852079514,-0.15150466761015918,-0.14386674038432903,0.15203960794284938
2003-06-09 00:00,0.7158345316461491,-0.11695585327452229,-0.16592814307811052,-0.1042186070942478,0.16851148017333084
2003-06-10 00:00,0.737200969404527,-0.10527962910796806,-0.18540425756335321,-0.13591458023860817,0.18204673454061326
2003-06-11 00:00,0.7205111036997486,-0.10981801243232217,-0.15521916299665264,-0.086423601115109,0.1726725900996715
2003-06-12 00:00,0.6758641566226546,-0.08712111859346239,-0.13698191870544546,-0.09544195886441031,0.17412914725619344
2003-06-13 00:00,0.6035000764127851,-0.14470862888505376,-0.15612017002574252,-0.09657133437905516,0.15908815983041716
2003-06-14 00:00,0.40086276449672814,-0.12656733346009222,-0.12085412506434932,-0.12047021909126071,0.15807001796356152
2003-06-15 00:00,0.4051370387690765,-0.14642311714128556,-0.15237961393343308,-0.1548593275204595,0.14601924632761915
2003-06-16 00:00,0.7112692461162508,-0.07339810771489322,-0.12071536331628527,-0.09194796904125455,0.17115368816337945
2003-06-17 00:00,0.6993023226276809,-0.09992749179823682,-0.1414448613393097,-0.09547406543932604,0.17650720639094386
2003-06-18 00:00,0.6859566231141817,-0.0877260360922748,-0.12556707602362133,-0.08715066300039834,0.17107506275485673
2003-06-19 00:00,0.6257473662992035,-0.0916382667631293,-0.14840547846481206,-0.12887505449806377,0.1652512891638972
2003-06-20 00:00,0.6012256451402805,-0.07361279471490267,-0.09784470792044986,-0.09223754805833569,0.17418950425354418
2003-06-21 00:00,0.4153390705972506,-0.07763566913810896,-0.08654051593907357,-0.09465419918643492,0.15843289562167417
2003-06-22 00:00,0.40326124264184804,-0.08205600865568052,-0.0906745510145502,-0.10701733650066028,0.162386829156185
2003-06-23 00:00,0.647049137217515,-0.08073461890654227,-0.10631871205373966,-0.10569306686384605,0.17402080072345666
2003-06-24 00:00,0.6824588972724455,-0.09909826014790132,-0.12886889913369298,-0.09450506655907331,0.1713437371587756
2003-06-25 00:00,0.6558852219073491,-0.10219577261872032,-0.13719224552778692,-0.11563670817278812,0.17534421157791816
2003-06-26 00:00,0.6241059359696332,-0.05982604827572019,-0.09779145298635802,-0.0595183902852294,0.16114024120639303
2003-06-27 00:00,0.5448522506298973,-0.07888942053468395,-0.11246144538921851,-0.08370998794213871,0.16092777107683137
2003-06-28 00:00,0.39615658101287143,-0.07434969282086218,-0.12032863200981864,-0.11015265781908049,0.15760545876772786
2003-06-29 00:00,0.36051894108332205,-0.10048857874891129,-0.120561184150154,-0.1609496890357261,0.15294315729334154
2003-06-30 00:00,0.6033168190007525,-0.1025966543369668,-0.1547466018593171,-0.11422441838189265,0.1702667201983957
2003-07-01 00:00,0.6162808872058597,-0.07261319780295167,-0.10713402847335043,-0.0626345769742842,0.1779047087709416
2003-07-02 00:00,0.6034967313663094,-0.057954190458539195,-0.0933085063389654,-0.05740193824767317,0.17399860434447156
2003-07-03 00:00,0.50218283804753,-0.10903317345093247,-0.12558080599382676,-0.06911594304772993,0.16545788786559834
2003-07-04 00:00,0.2555598723997797,-0.14436574403750815,-0.13678004949840855,-0.15107201962993502,0.14956383177376556
2003-07-05 00:00,0.31780822677208287,-0.0915726343249521,-0.09397744485203481,-0.1261831668895283,0.16246178651170903
2003-07-06 00:00,0.40671791562249093,-0.05588901806625057,-0.08969376872078297,-0.10504589245921424,0.15209211448267568
2003-07-07 00:00,0.6634868363614583,-0.05938983219087507,-0.10896337891169308,-0.08232220551312659,0.1860736224464957
2003-07-08 00:00,0.601668390540551,-0.0677098348451936,-0.0854972946659057,-0.07082625072016724,0.18056631950514357
2003-07-09 00:00,0.6048023868198001,-0.05453167799997219,-0.09961926437717925,-0.07587149155128836,0.16712600406387404
2003-07-10 00:00,0.5904253211262812,-0.03695692038877976,-0.06435182613214908,-0.02136380984992335,0.1655836681676946
2003-07-11 00:00,0.5677926593641054,-0.08970931692359776,-0.13853789961641952,-0.12156996597105096,0.16213899507663426
2003-07-12 00:00,0.30025139937080253,-0.1553303921917731,-0.17834867141127142,-0.18884542833115248,0.15928178754781505
2003-07-13 00:00,0.33441851631136477,-0.1416494266926585,-0.16207839456400425,-0.15227186373045393,0.16319366568104404
2003-07-14 00:00,0.5759845913509466,-0.0748089039413313,-0.1042781169551035,-0.09577452523729563,0.17261014422496507
2003-07-15 00:00,0.6279527730944574,-0.07024617560644802,-0.10524887211556172,-0.061382889290973505,0.17336186851015634
2003-07-16 00:00,0.6202069950127183,-0.05226377073572058,-0.09360903197379315,-0.06135782900088518,0.1828295568587559
2003-07-17 00:00,0.5036900483516511,-0.08078406332714341,-0.0785513740359728,-0.08432448089619185,0.17970628754479406
2003-07-18 00:00,0.493203354601475,-0.05887699517352657,-0.06986789332581486,-0.05412719887082745,0.164550697332855
2003-07-19 00:00,0.2764732381843455,-0.0888824914458872,-0.08775079445661935,-0.09284095104027215,0.15265171438687317
2003-07-20 00:00,0.3451340002075632,-0.06522742105183205,-0.046567379350202665,-0.06616641377268362,0.16182309718529167
2003-07-21 00:00,0.6023293827633914,-0.054978277635668205,-0.12239687858185758,-0.06975800819984168,0.1902837802037723
2003-07-22 00:00,0.6026321480994207,-0.06829474165448113,-0.10012987478846705,-0.051876820608179636,0.17646356151714665
2003-07-23 00:00,0.553927174667385,-0.03654241058095464,-0.06992412930686975,-0.02418611321351144,0.171539481795574
2003-07-24 00:00,0.5438755879041482,-0.07176053723549289,-0.1212305671978578,-0.08429084824602412,0.17857755624253624
2003-07-25 00:00,0.4243156117855495,-0.0794922290258446,-0.09499372168349758,-0.1149172157607379,0.16503901623276854
2003-07-26 00:00,0.25738338447027426,-0.11588409960000892,-0.09602781218619136,-0.09953996758937518,0.16855719176894443
2003-07-27 00:00,0.25537397992108346,-0.06656058631657817,-0.008434007729983872,-0.05339544165724901,0.16431932129564528
2003-07-28 00:00,0.5568933713609325,-0.03744487364223503,-0.09176775710794835,-0.08385251204334386,0.18137119925396447
2003-07-29 00:00,0.6087208334593344,-0.04431392977285159,-0.12068607471585338,-0.05270388817943336,0.1722054310344755
2003-07-30 00:00,0.561885016348854,-0.05417163312920842,-0.09711391759400623,-0.06684048928558226,0.19622502093428956
2003-07-31 00:00,0.4621294668806466,-0.10398616284120563,-0.12757532737007793,-0.12473714036037147,0.16816861618017168
2003-08-01 00:00,0.50222730325403,-0.04171095281528603,-0.07404532683076721,-0.03965317257146542,0.16507417385896603
2003-08-02 00:00,0.22519117890313559,-0.08788485432828054,-0.06391617164041413,-0.10076974400641012,0.15858758870900436
2003-08-03 00:00,0.3248925800242188,-0.03575496362310812,-0.03487152253609211,-0.05597260845476061,0.16753090914658145
2003-08-04 00:00,0.5394244342212303,-0.04258536630994633,-0.07299725288120996,-0.04253258443831533,0.1778937132403491
2003-08-05 00:00,0.5434241566839313,-0.0672597986285316,-0.11480856007259675,-0.04813498122588278,0.17846665157435804
2003-08-06 00:00,0.5156215482413233,-0.06752975471865699,-0.11390255704987473,-0.04852461945926384,0.17714838590011356
2003-08-07 00:00,0.44000169445560516,-0.05211479763809848,-0.07845058967726261,-0.029239679491025655,0.18179825227173255
2003-08-08 00:00,0.4436857206707147,-0.11700151293853447,-0.14717057577469683,-0.09947376284141873,0.1829465866721876
2003-08-09 00:00,0.26487440228721537,-0.038549529483342226,-0.04667978240897115,-0.08391498735106213,0.16225668941703109
2003-08-10 00:00,0.3165792395528846,-0.03960553704310152,-0.018307880212887977,-0.02831928568190746,0.1703182459669345
2003-08-11 00:00,0.47769709336963717,-0.05158053667739873,-0.05877926659740118,-0.03476849941189247,0.18942812237201218
2003-08-12 00:00,0.46591324417255814,-0.08360556206225273,-0.12882884264424893,-0.07577585225896655,0.17396412780117057
2003-08-13 00:00,0.5060525080624786,-0.07152337119813887,-0.1319377242104745,-0.030423349023444207,0.16204546021941596
2003-08-14 00:00,0.4766934589822104,-0.08417247139114656,-0.1255214642344832,-0.035750241315264414,0.1524777513829254
2003-08-15 00:00,0.4020987700056182,-0.06350392505151557,-0.10043312689736664,-0.04576915298647061,0.16600827784943262
2003-08-16 00:00,0.22706991922047104,-0.05672096521401013,-0.05521365612837608,-0.07530081071548914,0.15030716974580247
2003-08-17 00:00,0.24021862947571632,-0.06828763561422221,-0.06470238124124372,-0.08005813129255007,0.15830163948688353
2003-08-18 00:00,0.3919511351012932,-0.15124111568950183,-0.2126951976463992,-0.15453157145622687,0.18687003552158504
2003-08-19 00:00,0.4961885761210719,-0.10123329885535669,-0.18138740519200658,-0.0790795757126398,0.17941112278164334
2003-08-20 00:00,0.4762435599904694,-0.07107428925668452,-0.14742212423107942,-0.03886193343610736,0.17551130381199082
2003-08-21 00:00,0.4719229814517021,-0.10209466038092779,-0.16884530204183668,-0.05645041806391417,0.16086699278296906
2003-08-22 00:00,0.39572687456215117,-0.05648467624676454,-0.10632535639804758,-0.053052617206845926,0.16865664845651782
2003-08-23 00:00,0.23936842700590838,-0.07784590050861155,-0.1288028195589338,-0.11678930076520025,0.14392572184865962
2003-08-24 00:00,0.26468539807773367,-0.09815357907210406,-0.13026336040494607,-0.12676976763507508,0.1580968402025363
2003-08-25 00:00,0.44068423013255864,-0.04150798661925584,-0.08815565671167805,-0.05263148335492035,0.17490084963294833
2003-08-26 00:00,0.40757393505425354,-0.09004785995810127,-0.16144711462483263,-0.10026030212937245,0.1754954767751818
2003-08-27 00:00,0.4017755631105172,-0.07843571572396398,-0.14024593319922496,-0.057046275764075456,0.16228493598577337
2003-08-28 00:00,0.39374380269754794,-0.10258157641083221,-0.15048433389911534,-0.07489360397637368,0.16471488325563144
2003-08-29 00:00,0.18830806879386325,-0.12333825848239174,-0.12822229876519192,-0.13376339333795972,0.15877007542401025
2003-08-30 00:00,0.21800176053469633,-0.09006229243181317,-0.08748430979950686,-0.11906139179386127,0.15123350450180018
2003-08-31 00:00,0.22584311751120636,-0.10207106886453936,-0.1302254145647767,-0.12681745290543883,0.1473480324842305
2003-09-01 00:00,0.1607214905314256,-0.21216918251144734,-0.2623318901394331,-0.2029926407133863,0.15184707283218188
2003-09-02 00:00,0.4344330817726444,-0.05873800566528416,-0.15479462953313367,-0.07398401755795889,0.16576307984213906
2003-09-03 00:00,0.45682772955037876,-0.11740085406424206,-0.17802436199117394,-0.08384474269589076,0.16917884578228032
2003-09-04 00:00,0.36170130790971344,-0.1387262531320509,-0.20149324944618188,-0.11383501852984051,0.16844590852327584
2003-09-05 00:00,0.3775451080840484,-0.0850500838036333,-0.12142460074966732,-0.07558913125022779,0.1850909209198497
2003-09-06 00:00,0.19952860246640652,-0.12078508967878764,-0.16009659094696738,-0.13894206801040973,0.154668011070714
2003-09-07 00:00,0.21461426105576853,-0.11923023425163509,-0.16693195508023906,-0.16561391120026436,0.1415372745733467
2003-09-08 00:00,0.3248788596688466,-0.09342962381717218,-0.13458447944148288,-0.10062591046465005,0.17783143456881784
2003-09-09 00:00,0.43719415841362147,-0.07325601422751238,-0.13081346690742757,-0.09380720846606641,0.17440595874932943
2003-09-10 00:00,0.28145123859735566,-0.10256702704227902,-0.149287653850444,-0.14512327926067714,0.15907182071210083
2003-09-11 00:00,0.3365190543077819,-0.10177755870470655,-0.1799945735898465,-0.15113624380938365,0.16138741462959524
2003-09-12 00:00,0.3089346172362344,-0.05815803875478187,-0.11537145940656499,-0.08328614750185491,0.17742709864765638
2003-09-13 00:00,0.06801125343632237,-0.07593405835009095,-0.1494857991296913,-0.21208723764696916,0.14747552156425608
2003-09-14 00:00,0.15625004431384876,-0.07697698082614893,-0.11527271243254075,-0.17771112282765295,0.15913189370456626
2003-09-15 00:00,0.3496202247549799,-0.07135361319191791,-0.16787330995396918,-0.14456089438351252,0.1773627281187921
2003-09-16 00:00,0.27556485924712154,-0.07661143512676907,-0.147753540024775,-0.13505174398509653,0.18449282426651847
2003-09-17 00:00,0.33574460668042916,-0.058865788619740705,-0.14821668393370196,-0.13309778216409296,0.17938545687261756
2003-09-18 00:00,0.26285843862063385,-0.051376817235285366,-0.129598425412503,-0.1295004541069618,0.16724069944014677
2003-09-19 00:00,0.25567864358732395,-0.04264585270050121,-0.11637359006386086,-0.10944970990347735,0.17843429986716114
2003-09-20 00:00,0.1767434496757122,-0.014047916535626093,-0.06394774186858099,-0.11461147881594366,0.1432427066303183
2003-09-21 00:00,0.11485426292648182,-0.028632202873165286,-0.07048145007301224,-0.15765020340329255,0.16205711851608187
2003-09-22 00:00,0.3524645327509266,-0.06277637598085561,-0.1396655888340984,-0.13572873473703562,0.1936194596289787
2003-09-23 00:00,0.38673253175481764,0.00764819495261565,-0.10129532558223375,-0.15039751850366775,0.1993092086858021
2003-09-24 00:00,0.2716716074912531,-0.04308695347387087,-0.11009598346619266,-0.10326068716516032,0.18011061733519113
2003-09-25 00:00,0.27827864504444244,0.029985641823229214,-0.057219818646418424,-0.11171220436833124,0.17273545372474247
2003-09-26 00:00,0.2486303279119738,0.015126124609879082,-0.060965351532615994,-0.1201109063102711,0.18278284499476288
2003-09-27 00:00,0.1882397980787367,-0.016534275493144623,-0.10322433467746595,-0.16599279932691854,0.16822888259528979
2003-09-28 00:00,0.19949101315474488,-0.011892079642727316,-0.030900736871727376,-0.10068262695241509,0.15835758753470008
2003-09-29 00:00,0.2862429947054795,0.06221850912615026,-0.039853496260002244,-0.10251385599101906,0.20354848034612577
2003-09-30 00:00,0.3233849963390276,0.01089664062390061,-0.08999382063016174,-0.17079752037596485,0.192887736905883
2003-10-01 00:00,0.2950088296788542,-0.023170957183919927,-0.13607052593879682,-0.19125053892317867,0.19615818588320455
2003-10-02 00:00,0.20747252968389424,-0.032086356664454085,-0.12267905758513424,-0.14043269883645002,0.1773407479362425
2003-10-03 00:00,0.16257492475657848,-0.03424947174791096,-0.09895471783273631,-0.17156018720283203,0.18534921287926132
2003-10-04 00:00,0.09262261623959875,0.028561310885962393,-0.009712510222522217,-0.12361177446742166,0.1813990386005367
2003-10-05 00:00,0.12709902767101783,0.009841672892332204,-0.03038389981561042,-0.1157646542005839,0.165337748541798
2003-10-06 00:00,0.28534685045324565,0.019586517732300912,-0.08962074711183904,-0.1253107481014991,0.19588344428957755
2003-10-07 00:00,0.22618181584032426,0.012723955630956962,-0.055581012521987855,-0.12653999963416335,0.1933547067199638
2003-10-08 00:00,0.28087425057473175,-0.0077314404665642655,-0.09666682385277862,-0.13737852497934464,0.18901691483765531
2003-10-09 00:00,0.2723486655414724,0.06419382443538199,0.0017750552920963308,-0.0741199748631779,0.19810652817190239
2003-10-10 00:00,0.03814159676944459,0.04376864325836044,-0.021681013466004095,-0.172236065114812,0.14285853569331847
2003-10-11 00:00,0.08250765869674057,0.027116805348571568,0.008519766566836305,-0.09806252925037023,0.16820169205998758
2003-10-12 00:00,0.1255616773537972,0.01939575716453383,-0.03319555179983621,-0.12077666405502063,0.17877238484244212
2003-10-13 00:00,0.24006426969383998,0.009161346126638242,-0.06002386697591057,-0.15133511918007075,0.1910063321409281
2003-10-14 00:00,0.23731298923641947,0.030117067254402136,-0.06988033566100024,-0.16551157665366772,0.19119099047920182
2003-10-15 00:00,0.274723977378753,0.02446606518178085,-0.06365754713839418,-0.1304791184002107,0.1881650202419028
2003-10-16 00:00,0.24024894241869385,0.0027623399091685763,-0.066386706758717,-0.1500868687976145,0.19607878981629182
2003-10-17 00:00,0.17445030491774507,-0.026489598474660814,-0.1033216045316898,-0.15369613069730542,0.20145745500993495
2003-10-18 00:00,0.07836837129165591,-0.014756346026619432,-0.07922338224844246,-0.18054958759513004,0.17943321130250328
2003-10-19 00:00,0.001660305516877264,-0.041531116911306176,-0.05794807898000495,-0.1702554020694997,0.1549881678308775
2003-10-20 00:00,0.22850422227847794,0.03687349087249242,-0.07313321264749077,-0.15464893835763346,0.2075819013680147
2003-10-21 00:00,0.23678717540415836,-0.0031506943748299265,-0.09138775057137506,-0.19956797240875493,0.2061691647235801
2003-10-22 00:00,0.2189384384306667,0.02439762573381518,-0.09566952540937018,-0.1585870572908322,0.19957535936377352
2003-10-23 00:00,0.14448802877939443,-0.03639494383210787,-0.15861618227794372,-0.25298816224265913,0.1868443235542336
2003-10-24 00:00,0.14096891621802987,-0.030126608617544348,-0.12557782246056437,-0.22409045529668908,0.18155650129063772
2003-10-25 00:00,0.1027634568141072,0.03138701368377217,-0.013996939302032725,-0.1154670724563927,0.1816318423840426
2003-10-26 00:00,0.07199091817056869,-0.008210298602606497,-0.05399164922462059,-0.13892187716475557,0.17300273334507577
2003-10-27 00:00,0.23601598490002862,0.039918859093313275,-0.07097522302593338,-0.19333137777725767,0.19637499040043505
2003-10-28 00:00,0.22243516832696844,-0.008933374465855876,-0.1316012527838486,-0.2141307273095119,0.19599842105024445
2003-10-29 00:00,0.18278831229484999,0.008926010137618762,-0.08774104515360322,-0.15065153179560287,0.1852760043758968
2003-10-30 00:00,0.20564126204134892,0.01595829395438314,-0.06006380246729992,-0.17831977826247608,0.1975493819501475
2003-10-31 00:00,0.08053187684871854,0.0063383344189522905,-0.06825180488693151,-0.20792869550680765,0.1959214164554095
2003-11-01 00:00,0.018337949064574782,-0.04081844412192599,-0.08527370270325699,-0.24645176960134574,0.1863942257985778
2003-11-02 00:00,0.07718744071149414,0.006046404376917072,-0.06927842344889036,-0.17876125395037296,0.16379224710534243
2003-11-03 00:00,0.18920257827571252,0.016333924670486444,-0.10382758620692745,-0.18778087391480514,0.2209475187884276
2003-11-04 00:00,0.2253768953875285,-0.01654830607483357,-0.1480669165094768,-0.22531128494995514,0.2018133080485838
2003-11-05 00:00,0.20694550317313434,-0.018164153686975618,-0.14740837459492406,-0.2261138578291409,0.1977470390006746
2003-11-06 00:00,0.17041262573595534,0.014868407060448924,-0.0886689477873719,-0.20385269747321808,0.19709861578936788
2003-11-07 00:00,0.11731633640328853,0.009087747376311697,-0.10585082358198862,-0.22355814605818725,0.19293765129050627
2003-11-08 00:00,0.037586021445495194,0.0178815009058175,-0.037867997758812194,-0.17659916227218952,0.17626036078033083
2003-11-09 00:00,-0.008934069277866136,-0.02334974845919091,-0.07465195756348324,-0.19330700708223125,0.1776834080751762
2003-11-10 00:00,0.20672424661955094,0.05095246864165626,-0.054666125808553026,-0.19870684350413706,0.20983832478656306
2003-11-11 00:00,0.2058145281760405,0.046973388678012,-0.06738923540916798,-0.1527111106572769,0.20356064525091433
2003-11-12 00:00,0.18494450438018517,0.03131308828960633,-0.09335864021670226,-0.1815621943705522,0.196405167818633
2003-11-13 00:00,0.14902916273185757,-0.001899151181787101,-0.1040125119349608,-0.23889128800763243,0.18383772796144504
2003-11-14 00:00,0.1518925425544694,0.03385616161766003,-0.06277567384519395,-0.18621798634346162,0.21500269412395018
2003-11-15 00:00,0.010693210608891723,-0.02992706393475457,-0.07541191264084565,-0.17752175507154147,0.16670649029456147
2003-11-16 00:00,0.042337608513136116,-0.006720227856817806,-0.045233250124246824,-0.1659694127859714,0.17381254980621666
2003-11-17 00:00,0.21599135107870832,0.06971037030412629,-0.022427573918313015,-0.14844986190057158,0.2155468038801388
2003-11-18 00:00,0.24798165210696227,0.06904355621825671,-0.03992275395683954,-0.15530442941752626,0.20844528960580497
2003-11-19 00:00,0.1348123760852995,0.06010428539723861,-0.03322613553540654,-0.1942387758299259,0.21942753888525376
2003-11-20 00:00,0.16960254256919635,0.048260221495609434,-0.05265955377494809,-0.18368243310518073,0.2020987958295161
2003-11-21 00:00,0.1281448265922061,0.0959474877540532,-0.0021433023506299137,-0.17062227086608012,0.1958252459821731
2003-11-22 00:00,0.11114731073681716,0.035899265453862725,-0.005236724614362191,-0.15585124306471132,0.1807513427356094
2003-11-23 00:00,0.062111423274074234,0.04115059456763817,-0.008271918450789555,-0.13644139070558026,0.17589847914393708
2003-11-24 00:00,0.27780296175723657,0.11768157529683179,0.0038687012806753185,-0.1767683795819751,0.21544502796378068
2003-11-25 00:00,0.18674446504773276,0.05243925295394665,-0.03982990853109322,-0.15906827239052862,0.21230678727581717
2003-11-26 00:00,0.09999976652967354,0.057655783358630586,-0.026410259091586993,-0.21986430824522615,0.2019460706127053
2003-11-27 00:00,-0.003966108018587683,0.033441899339313574,-0.007486662294120594,-0.17672155742400192,0.14726708207597136
2003-11-28 00:00,0.07980395220164896,0.05774933327748222,-0.0009890325686830598,-0.1235552928372966,0.1827688125563155
2003-11-29 00:00,0.11314939527863449,0.10228103484973738,0.05269335120281547,-0.12285978963553529,0.18197346769266784
2003-11-30 00:00,0.07654772848933458,0.07687180494547798,0.014901861195479732,-0.19890743376092088,0.17113870202211723
2003-12-01 00:00,0.2078186697240375,0.14192589710188286,0.0412559726936976,-0.14262284292797273,0.2044669190267589
2003-12-02 00:00,0.24017821779082646,0.08801693179522783,-0.04005570784638027,-0.17585655029859726,0.20513250715333403
2003-12-03 00:00,0.17561925073357804,0.11162741029569319,0.044427808792160295,-0.17223687368735535,0.20384229632567924
2003-12-04 00:00,0.15104469571075343,0.07490647523095773,-0.01518140606636506,-0.19006718866267244,0.17749988195495475
2003-12-05 00:00,0.14751286827604712,0.0926283110151651,-0.00045752620364353236,-0.19964781726870345,0.17536436218088292
2003-12-06 00:00,-0.014760672717927525,0.009385674117497148,-0.026753893256314235,-0.1825250245596215,0.14858969485974355
2003-12-07 00:00,0.010174847937687026,-0.026974962290977296,-0.051926073918591276,-0.20494427193066345,0.15320969693501338
2003-12-08 00:00,0.2134357025067352,0.10692235421792108,0.029149302651646683,-0.14223463026017089,0.20332200012357765
2003-12-09 00:00,0.26042891237265436,0.1443483403329407,0.07100192180393018,-0.09352068980621511,0.2020528147297668
2003-12-10 00:00,0.18844151415854832,0.15993176977299292,0.04641039444126582,-0.15022381592240414,0.1848258737553479
2003-12-11 00:00,0.13582171718167046,0.11913331097841712,0.007398655907318599,-0.19211874635744533,0.17684795260516517
2003-12-12 00:00,0.18787743678869126,0.20206548273147365,0.11760997457024566,-0.10652428490802918,0.18245568177690727
2003-12-13 00:00,0.09232560715006996,0.14787387144902947,0.04369414637110644,-0.15679250702551648,0.17065407197438154
2003-12-14 00:00,-0.014000777845100482,0.04723669109316078,-0.014740847838053017,-0.15278027557352938,0.17807925979415795
2003-12-15 00:00,0.22150280640296754,0.19857381484501202,0.14243959584230684,-0.08648857862304593,0.19900094000509225
2003-12-16 00:00,0.30631909742701785,0.17491457086779177,0.03787849031045512,-0.11250950896953604,0.1890665635898252
2003-12-17 00:00,0.20965093148815017,0.12127620436767186,0.030844259720229528,-0.18977822500604857,0.1668503189126768
2003-12-18 00:00,0.22626627163342455,0.18648361303462693,0.0717668900529051,-0.14090941548065652,0.18899130783270746
2003-12-19 00:00,0.1440987196363403,0.15941372849146376,0.0877505038930687,-0.15089748564333272,0.1858607676529987
2003-12-20 00:00,0.0379673502985754,0.10792235994211608,0.09096483850868745,-0.13436233446431717,0.1761185797352922
2003-12-21 00:00,-1.5715295257429096e-05,0.07148146088998225,0.05992341632615064,-0.09577032625716467,0.15571882357263814
2003-12-22 00:00,0.19472061406886704,0.19607440168468424,0.1123204397939096,-0.12404684241288873,0.18202096118627573
2003-12-23 00:00,0.20799276658457816,0.2168702907842648,0.13398062443145825,-0.13234622216201564,0.18702713492113623
2003-12-24 00:00,0.16700780836812862,0.20393976752951243,0.15745005191774303,-0.07547929176129373,0.15565479618751663
2003-12-25 00:00,0.04077431314470947,0.11542204969869009,0.07008373767393254,-0.14670465040503167,0.16249425086468483
2003-12-26 00:00,0.11464703593240647,0.20983037627464907,0.16500895174098296,-0.09894864230105231,0.18174254991073105
2003-12-27 00:00,0.08358412620716316,0.14565423668873773,0.1521461701516421,-0.11168742344498707,0.15233894195386316
2003-12-28 00:00,0.12003991227250549,0.15544582661492135,0.11833088023401757,-0.11042165361304797,0.15986482262438487
2003-12-29 00:00,0.31094132437146477,0.28649286947907493,0.17088497902148125,-0.1437259608059534,0.1925508789353356
2003-12-30 00:00,0.2740338282819804,0.20351212420897835,0.10899152858430261,-0.19046654316384745,0.17864382803360834
2003-12-31 00:00,0.050140084301640436,0.13740868589614885,0.0838307583219592,-0.17683747813600165,0.1485063189462428
2004-01-01 00:00,0.12578661586493317,0.2218579104812435,0.1428279903774363,-0.16226630907903108,0.1656067127340099
2004-01-02 00:00,0.23491402886705126,0.2855893843572283,0.17833334360847197,-0.07368942422075828,0.18162866988226767
2004-01-03 00:00,0.17487038117248552,0.2433688203935986,0.19285724462008047,-0.10372098030989414,0.18738899942096376
2004-01-04 00:00,0.1274388846104205,0.2845627615190446,0.2305622578003587,-0.12686165803038332,0.1574229708432902
2004-01-05 00:00,0.3954800415862806,0.35569594184410536,0.1942789999861359,-0.15017425118284444,0.2140018394816094
2004-01-06 00:00,0.39052423635931677,0.28655698640378363,0.15621115752638415,-0.1697948103862569,0.1950948865436904
2004-01-07 00:00,0.3507568533165477,0.34211872081525624,0.25530957285640404,-0.10632028324154169,0.18904630560683341
2004-01-08 00:00,0.25023518752240537,0.34400484372023377,0.24086233325743905,-0.14504255845709987,0.19386769497148937
2004-01-09 00:00,0.21630904816667418,0.33496959554766376,0.23907977692924862,-0.13815476636182733,0.16297908157129865
2004-01-10 00:00,0.1722989885746138,0.20835588521651002,0.11077988683981571,-0.1872804857635545,0.16642021700980048
2004-01-11 00:00,0.21342133106668768,0.3125640444033737,0.23786893765758857,-0.08632747869474265,0.1506795575520497
2004-01-12 00:00,0.3326283720287892,0.37203833020108984,0.23675748030922683,-0.13368853911382336,0.21588727973623256
2004-01-13 00:00,0.32852537239212365,0.3697095362476921,0.23187102541962745,-0.1350211189843379,0.18286616625439767
2004-01-14 00:00,0.36959347723098973,0.37993222520190234,0.2105812094996895,-0.1647741980478116,0.19638340314124347
2004-01-15 00:00,0.237696830053709,0.3229391021568043,0.20743524413860304,-0.1647152520580987,0.17609039949410454
2004-01-16 00:00,0.2489852498473512,0.3826072411343503,0.27396712836200715,-0.12435152022472878,0.1712430271361996
2004-01-17 00:00,0.12077448355353129,0.27699117228941106,0.17039708196277892,-0.17482965408433,0.1649691581890464
2004-01-18 00:00,0.14958971683061123,0.3378558906604937,0.28228911717433985,-0.09943834318093808,0.15450325319133826
2004-01-19 00:00,0.3417324730278675,0.42582967132897365,0.2556022070184886,-0.12925033343292375,0.19721664919608983
2004-01-20 00:00,0.28345839286802843,0.4182963124171909,0.2636230531412886,-0.1313348337281856,0.1995975761152029
2004-01-21 00:00,0.3518145285034868,0.4102796121849468,0.24265456630357868,-0.16994311432082346,0.20053154339299023
2004-01-22 00:00,0.2686573661609359,0.37829479255280657,0.2275093909489756,-0.20759349628381535,0.21044296784225347
2004-01-23 00:00,0.2934939053871805,0.4524224422005156,0.3304959274041505,-0.08915461428984195,0.1838949512498318
2004-01-24 00:00,0.19916235027031842,0.40458212217752465,0.2807584315501854,-0.15100091341814975,0.17155478019450393
2004-01-25 00:00,0.20099349553929396,0.35510917215302923,0.2379078557105248,-0.2011967710362524,0.17492103084704544
2004-01-26 00:00,0.3195164714813923,0.5113470808584764,0.40875958790548705,-0.1467064959849515,0.19750838524018738
2004-01-27 00:00,0.3594854413304841,0.5021605671237158,0.3520844118229828,-0.10897971415969229,0.19765416814939574
2004-01-28 00:00,0.2572117879761044,0.45183090403994064,0.31010623192178743,-0.1897547067630051,0.20587490881036838
2004-01-29 00:00,0.23827977796818345,0.5031289779639746,0.3333031150948432,-0.16331071102523478,0.20211908728881614
2004-01-30 00:00,0.24390676033429798,0.4812415111833308,0.34768298882971604,-0.14440650829562895,0.19484839788343544
2004-01-31 00:00,0.13183002485901163,0.35761822086796347,0.26415892202219654,-0.16233422161071126,0.17497516379458825
2004-02-01 00:00,0.2019910692810606,0.44627245397008053,0.32219289365591214,-0.15865747679519693,0.15373766788253906
2004-02-02 00:00,0.28120987105155,0.5180983636818555,0.3558662909503595,-0.16686893575333256,0.2078620986014655
2004-02-03 00:00,0.29556628292036036,0.5209299663857407,0.3836924810297195,-0.17892828052335313,0.1954158200195406
2004-02-04 00:00,0.325895549729358,0.5121231162501323,0.36905280466446355,-0.22949362432010545,0.20526698281010836
2004-02-05 00:00,0.23801022168941693,0.5426625355822775,0.4094398012154187,-0.15334293989473327,0.2037620681180821
2004-02-06 00:00,0.21370631784762867,0.5095095676368449,0.4350199640854389,-0.1631879951063241,0.20906781878296757
2004-02-07 00:00,0.15455621100251862,0.47632300002898226,0.43069882007886506,-0.10357849360595811,0.16772018341324252
2004-02-08 00:00,0.15221219219051832,0.4957958982992253,0.4353131600099633,-0.163522378038021,0.16527925898600138
2004-02-09 00:00,0.26880195545653157,0.5928877785196338,0.4715300110473575,-0.2414105147752391,0.23008118267157512
2004-02-10 00:00,0.3220991343127718,0.6510633750484682,0.534982549814105,-0.1266369659093612,0.2199500185776802
2004-02-11 00:00,0.32562679697944735,0.594351789757283,0.5059139637798081,-0.1608892232662754,0.22929663149179513
2004-02-12 00:00,0.2744678043663193,0.6798388910403921,0.5946204409575772,-0.21987106446586338,0.19572853907225596
2004-02-13 00:00,0.2404036934842379,0.6547301373785065,0.550844460289866,-0.22632815244429533,0.20754206462356858
2004-02-14 00:00,0.23712728977962105,0.6108305175887069,0.5785533823251301,-0.0883770046390254,0.17407031476765633
2004-02-15 00:00,0.2418706091809536,0.5268576988123299,0.4642127177344385,-0.25884613350932545,0.2083462002261763
2004-02-16 00:00,0.3211591749282289,0.7222799035997215,0.5983789288267432,-0.19529654679314262,0.21970032934348394
2004-02-17 00:00,0.39202733000412815,0.7693541578439466,0.6716326716789489,-0.13365564714075662,0.21570305594801661
2004-02-18 00:00,0.38738664183587584,0.750033797141527,0.6335168975059295,-0.17457974487298283,0.23551973057482056
2004-02-19 00:00,0.3414678283245461,0.7209948617205707,0.607407439622527,-0.20606531882299525,0.2112411539811651
2004-02-20 00:00,0.27029468647587174,0.703487708540741,0.5671609670445287,-0.19792702901204462,0.18741155041624347
2004-02-21 00:00,0.22031527272660376,0.6393901684173025,0.5623815725502028,-0.12798267801087743,0.16653513736483994
2004-02-22 00:00,0.24301501512440135,0.6701966527280055,0.6436200617881565,-0.0882012481917593,0.1828488617230304
2004-02-23 00:00,0.31891314401146725,0.7634953618081103,0.5943564034392728,-0.25071218991845784,0.23328639141164392
2004-02-24 00:00,0.355256260806256,0.7855861604763159,0.6909650930274465,-0.145256617195927,0.22172237271376366
2004-02-25 00:00,0.36251120208319954,0.8180765284460731,0.6814046295111488,-0.13280734250154624,0.21858928445527645
2004-02-26 00:00,0.29299759223097177,0.7470219871499963,0.7009412926380214,-0.10914533205197074,0.19931745835962858
2004-02-27 00:00,0.31132244756746,0.8170407349170516,0.7060719301579136,-0.15506353694324782,0.20300750212013535
2004-02-28 00:00,0.20546611605675424,0.6003605550126561,0.4886702889632038,-0.2350519267265598,0.16500678876778535
2004-02-29 00:00,0.31215541204376374,0.7802951941585123,0.7651597097349312,-0.03521181858681166,0.19339532634848283
2004-03-01 00:00,0.33070494375729775,0.8661001462918712,0.7595209711858749,-0.11035507939364357,0.18760215190680612
2004-03-02 00:00,0.3070875990409651,0.816139521881668,0.7423166008551334,-0.13203102876327946,0.1965735197642195
2004-03-03 00:00,0.3050997820164174,0.7808878990269957,0.7007104081380454,-0.11809725823052161,0.17835847188201573
2004-03-04 00:00,0.3026526742178206,0.8487788973042184,0.7270226377679342,-0.12303371365171245,0.2030080494207233
2004-03-05 00:00,0.2852793366079004,0.8442667575557335,0.773007009649268,-0.06469814485757469,0.20201300168898328
2004-03-06 00:00,0.15348548703955955,0.6633057146366179,0.6732105782443054,-0.12001459389113285,0.1425251347358537
2004-03-07 00:00,0.173672910030916,0.6911379943410734,0.6447368377994916,-0.13800344618726385,0.1510318221123182
2004-03-08 00:00,0.26849562046526376,0.8587597620539924,0.8006687701055717,-0.1398500123608285,0.20859981317443277
2004-03-09 00:00,0.39487240789232003,0.8648378455377959,0.7452592204591909,-0.13948181217670813,0.21504239904288214
2004-03-10 00:00,0.2787696298983246,0.8865566860070263,0.7676777970967061,-0.1960825896743979,0.21416957665730615
2004-03-11 00:00,0.20767616934961802,0.7996625625873741,0.7092687003557403,-0.21404464743468737,0.18466832958227053
2004-03-12 00:00,0.26394289315466724,0.8770607016791523,0.8086496236734242,-0.037121892677484336,0.1964109198028947
2004-03-13 00:00,0.1362990146562779,0.6830037932775995,0.6871511051328532,-0.17836102547834773,0.17363468381743902
2004-03-14 00:00,0.19687580846946104,0.7250078577531756,0.7198405076018972,-0.14001097134877227,0.17738757263502433
2004-03-15 00:00,0.3224116687448473,0.9209401113701621,0.8227531314407023,-0.08844715415398627,0.21154309292912538
2004-03-16 00:00,0.29317193542923253,0.9094739657317665,0.7976936621442707,-0.2321557143896689,0.21568876574410617
2004-03-17 00:00,0.2551493826888729,0.9233269665147144,0.8541547002496228,-0.11025914107060164,0.18103917951704895
2004-03-18 00:00,0.22400193058613954,0.9115678091286283,0.8353721218164414,-0.11981089298898306,0.1768765846638611
2004-03-19 00:00,0.22243797372961194,0.8931616980875842,0.8423312724470375,-0.11822181823418257,0.18725992860918456
2004-03-20 00:00,0.15463864995170323,0.7412889671796205,0.7045208676741822,-0.12096929999827546,0.14493497302888614
2004-03-21 00:00,0.14628708533961066,0.7556277221456379,0.7157984273334561,-0.11873811769522777,0.16839829153123395
2004-03-22 00:00,0.32663544651179244,1.03603211246788,0.9233739771569599,-0.08819986294888857,0.21817419173410615
2004-03-23 00:00,0.3753767811060886,0.9970709249013522,0.9287226465855918,-0.051670271014357894,0.2220552193128397
2004-03-24 00:00,0.22748462438457034,0.9441062494796666,0.8518093312908839,-0.15352412615418562,0.1954300064516048
2004-03-25 00:00,0.21221387861140845,0.9647758610419411,0.9108513849651441,-0.06009777234715158,0.17974795078922848
2004-03-26 00:00,0.2332893186471278,0.9556058199789612,0.9019729601326897,-0.007639404765297536,0.18448240722043277
2004-03-27 00:00,0.10956316105516767,0.7557347211142396,0.7677640636311696,-0.01541818664355879,0.16953135674063968
2004-03-28 00:00,0.18879121318191525,0.7826527981105599,0.7272902595810883,-0.091099590386909,0.15815001236309628
2004-03-29 00:00,0.3100741817604818,1.0063558987705885,0.9183203474994031,-0.048851729998203905,0.21075072381826562
2004-03-30 00:00,0.2915084088465536,1.0092450128845034,0.9694605757600225,-0.010373691460370149,0.19842217992549838
2004-03-31 00:00,0.28419993526527587,0.9736582996110497,0.911522489485014,-0.0913915293895901,0.19284327227579778
2004-04-01 00:00,0.25958531033908006,0.9801707301714008,0.9044421569343972,-0.07120298370243175,0.20910937925828382
2004-04-02 00:00,0.2196439145990206,0.9448096291998541,0.8949077000582759,0.0073363425928177906,0.2006968841222166
2004-04-03 00:00,0.09867699304177319,0.7794544264064915,0.8423340794176446,0.023764374360424723,0.17208629407875586
2004-04-04 00:00,0.1582111499382,0.7950501935404313,0.8086371735848887,-0.048014032531225104,0.15956342685564007
2004-04-05 00:00,0.2805092136283387,1.0353834318816066,0.9976264406723385,-0.028711042210729426,0.2120863332267478
2004-04-06 00:00,0.19417136783790853,1.01460740435532,1.0155350144067359,-0.02370489286942709,0.20318238423949275
2004-04-07 00:00,0.24141025925235035,0.9796231430793003,0.9880694201757745,-0.014715765900488564,0.21285857556383805
2004-04-08 00:00,0.27036217891177283,1.0302409276513949,1.0548220932994699,0.050041697052769424,0.2149586672818315
2004-04-09 00:00,0.24433212805322857,1.0327334100245409,1.0617849649827056,0.08941998612794155,0.21406293144915622
2004-04-10 00:00,0.12445414049900741,0.7751014227157346,0.8839696544556825,0.07277771626140728,0.16391875844400072
2004-04-11 00:00,0.14576372272179597,0.8113961537448685,0.8771433169217289,0.06970167724595755,0.1691270747433831
2004-04-12 00:00,0.20541155327143493,1.025522422615244,1.0214783469076965,-0.0012217237652925594,0.22509478031731056
2004-04-13 00:00,0.2583412047798511,1.001588932916611,0.9913124931242208,-0.03078363620560723,0.2351019943316679
2004-04-14 00:00,0.17285079304271506,1.0073359119050036,0.998953058879303,-0.04347516105446153,0.19968317226586446
2004-04-15 00:00,0.15987270681162816,1.005718392838177,1.038849164389457,0.07012538574709268,0.18788124660633898
2004-04-16 00:00,0.15465583286857187,0.9958300680246478,1.0471157035820964,0.08847102210014451,0.18897502361561053
2004-04-17 00:00,0.12455667780954607,0.7873731385847831,0.8447372273805616,0.02841503987340943,0.17707029841515998
2004-04-18 00:00,0.13236309466104204,0.9068518329053284,0.9805268726390686,0.08145753003407202,0.16648302189279013
2004-04-19 00:00,0.22338652749495574,1.0006720308551502,1.0261625757235113,0.06943972551246697,0.20279695363815645
2004-04-20 00:00,0.2396685873615583,0.9968001454101955,1.045059921441356,0.028819434063401622,0.23361623742508053
2004-04-21 00:00,0.23477162058441395,1.0146169254656643,1.0689419891126533,0.10408004644633978,0.20704565689158014
2004-04-22 00:00,0.15831767341695366,0.9856933463133559,1.0424219911872474,0.04053642328475471,0.2056553903774858
2004-04-23 00:00,0.1023325093379566,0.9395027572730688,1.0477508624723688,0.11434940897703794,0.19367759682958077
2004-04-24 00:00,0.11110405091683428,0.7774019557052401,0.9139628491752986,0.12225504355197112,0.16828230086798526
2004-04-25 00:00,0.09813197640998333,0.8101051229686774,0.9416099263550438,0.05011740619540356,0.1860286351497419
2004-04-26 00:00,0.22996523798693635,1.033625889166141,1.04605304683453,0.06323301174173604,0.23010398405776036
2004-04-27 00:00,0.1338081719910562,0.9572679867238838,1.0560206763253999,0.19510037381802459,0.2619491510650011
2004-04-28 00:00,0.1224323295389832,0.8512200880187307,0.9074354422767141,0.22869116505944903,0.26238975928364394
2004-04-29 00:00,0.07779723118776868,0.8914379498735059,0.9619923739421476,0.1749276511861513,0.23813730370846048
2004-04-30 00:00,0.03412247200896401,0.834965762354345,0.936816464227471,0.22830095867085132,0.2622645144232766
2004-05-01 00:00,-0.0040182461859577245,0.6161715913612216,0.761964146574028,0.23549172349152778,0.25146426178753617
2004-05-02 00:00,-0.023253044798880323,0.644888130278596,0.764502174622926,0.19787103497847527,0.2490381475906403
2004-05-03 00:00,0.29165912685270096,0.879535847904741,0.9516764739615852,0.23176307805433502,0.2681686233695135
2004-05-04 00:00,0.20584174656632045,0.9787579153788827,1.0924155644026374,0.11966290896585585,0.23533321510114857
2004-05-05 00:00,0.1763812368694132,0.9488291014072736,1.0662506338959137,0.10681787740028757,0.2145732932448557
2004-05-06 00:00,0.12840055747354598,0.9519463966151257,1.0702351483846835,0.12418235191225926,0.21351737580559188
2004-05-07 00:00,0.1765863694767362,0.9719551673564493,1.0715661519747908,0.17552181160252767,0.21973570828388855
2004-05-08 00:00,0.0941086135650917,0.7743760635982417,0.9137196096110971,0.16067749153716088,0.17667962003057372
2004-05-09 00:00,0.10639807089306277,0.7868940239361579,0.9315543579671801,0.1223752069116496,0.2046180138140548
2004-05-10 00:00,0.17667544699968019,0.9742933285205895,1.0624669199552716,0.10890629166888177,0.22960982093852256
2004-05-11 00:00,0.2342010555761527,1.013960622806048,1.117041132739991,0.16889436177786626,0.23031412350196234
2004-05-12 00:00,0.1414710968247798,0.9974272922866748,1.1111979780784784,0.15674160875058607,0.22519639814607043
2004-05-13 00:00,0.18995360217741575,0.9557910431116874,1.0789221726852922,0.2082909413750341,0.20743894874920188
2004-05-14 00:00,0.2605364111775075,1.0042591518028265,1.0901834913685562,0.22056936062374866,0.1802678613068838
2004-05-15 00:00,-0.05699004385900294,0.7960478398381665,0.9392622656205696,0.0872741819335914,0.2174730221825746
2004-05-16 00:00,0.27086328085767275,0.7114882013726596,0.9182536678247705,0.22938332705458228,0.1997046459358738
2004-05-17 00:00,0.23018106040224834,1.0127865723907414,1.114991503769069,0.2514274870115739,0.22644276421606596
2004-05-18 00:00,0.12989332002517615,0.999577309566587,1.1095842950952628,0.19293102033333187,0.21879595490097414
2004-05-19 00:00,0.15789168923282818,1.0097510102703966,1.129243917122468,0.2527343294843346,0.22538967261060533
2004-05-20 00:00,0.12768024266993483,0.9995130558749681,1.1106333827949506,0.30090168455834754,0.2085323690570335
2004-05-21 00:00,0.21556596078415857,0.9764946958605145,1.1162330188519527,0.31894805616675986,0.2416265771709981
2004-05-22 00:00,0.1369674591412056,0.8210359655755229,1.000234844840866,0.23985869787497222,0.2114377205642859
2004-05-23 00:00,0.05375779645359177,0.7070897780588605,0.7918166344569377,0.09707464629314627,0.20822438473483296
2004-05-24 00:00,0.1649483351465878,0.9765211741175805,1.083665537921699,0.21433884853115365,0.23234729520820654
2004-05-25 00:00,0.23908671160738182,1.0246006636570275,1.1348709058676842,0.2767441607328559,0.22509335535998642
2004-05-26 00:00,0.18527066277726378,1.0486511606529225,1.1031343755912926,0.27594690307746683,0.2222542541698514
2004-05-27 00:00,0.17005546684542427,0.9973981261763811,1.1146400434848969,0.307088349944538,0.245305112827509
2004-05-28 00:00,0.18710971543356839,0.9430437299726908,1.0787843869786542,0.3128242786796825,0.2417854950296596
2004-05-29 00:00,0.1147319821361531,0.7384466696242764,0.8971232953323108,0.23649757444750522,0.21159651560830595
2004-05-30 00:00,0.08298335566304713,0.7296547250743051,0.9211448456218293,0.24659159651371515,0.20647274084134581
2004-05-31 00:00,0.06240109424440071,0.8124442061684128,0.9402807196857362,0.17189380826279432,0.21291130839223632
2004-06-01 00:00,0.18780881865395385,0.9902110481856723,1.1046335846385116,0.3080215123457473,0.25340156651236273
2004-06-02 00:00,0.1836272753688203,1.006166609255734,1.152383973791243,0.2599732551706604,0.2380361541328952
2004-06-03 00:00,0.2254780961614517,1.0565977422845532,1.1852315357142555,0.3286886792132642,0.22059199653242434
2004-06-04 00:00,0.15809303703423494,0.9927831120416449,1.1359400340963937,0.31236204017476643,0.2419411839660193
2004-06-05 00:00,0.1499100452201694,0.8205436773471193,0.995217543459578,0.28104901848004815,0.21660587095942996
2004-06-06 00:00,0.02746068051227446,0.7517993850261939,0.91430502574694,0.19586612310313892,0.20971065223203517
2004-06-07 00:00,0.1632988557541038,1.0046378669300786,1.1094008811641736,0.2652889402566285,0.24131116978494438
2004-06-08 00:00,0.21912311153130837,1.000639506999633,1.1214286172436647,0.29992862729428466,0.22936469830187203
2004-06-09 00:00,0.09806585579458595,0.9363739094075907,1.050755869479274,0.23410197883397227,0.23867351457234423
2004-06-10 00:00,0.2707861632171241,1.0185000177709693,1.1707195132508228,0.3851089665742384,0.23443260235605967
2004-06-11 00:00,0.16601450264746878,0.9458331104879263,1.091412451506797,0.35092417320974734,0.2131255981444635
2004-06-12 00:00,0.042020067994476995,0.7035549829150622,0.868525954802307,0.25161108199582627,0.228720957791471
2004-06-13 00:00,0.1487062895084748,0.795049730056521,0.9827567303164191,0.3446194586374951,0.2026068301286987
2004-06-14 00:00,0.24508136204558573,1.0073942566235803,1.1667537548328353,0.34871214620321445,0.23502819265623442
2004-06-15 00:00,0.26516941297429614,1.014194562218679,1.1434784138017346,0.3887961306610943,0.2738447247150133
2004-06-16 00:00,0.1962051813309416,0.9680837008460204,1.0844699329289034,0.36432941498461685,0.25346506392975315
2004-06-17 00:00,0.17347829246779722,0.9716618087299039,1.1469708002358803,0.38369584564294784,0.2404916776953458
2004-06-18 00:00,0.15146618115498148,0.9375385336379526,1.1470146733642586,0.4461605030370459,0.26038907059482647
2004-06-19 00:00,0.09709559097380624,0.7227080484479261,0.9246767153074198,0.3755235322970508,0.20577399912670255
2004-06-20 00:00,0.10354535712122451,0.7671617225469942,1.020260172997914,0.4252327502718774,0.17110626328036155
2004-06-21 00:00,0.2622317770304417,1.0201137167999592,1.202670206456252,0.45281329482536015,0.26833255180108884
2004-06-22 00:00,0.10292552769950342,0.984328204931478,1.1894769985695146,0.4056148060150645,0.23988207247619972
2004-06-23 00:00,0.06897472837366381,1.038565318428367,1.2768285125551795,0.6765976659623636,0.2892283854629182
2004-06-24 00:00,0.23628421982839437,1.017545422452519,1.2088786411955836,0.5421446388652853,0.2459196939119604
2004-06-25 00:00,0.11945358899375372,0.9099708315737609,1.1431600442662802,0.46865794736408695,0.24051863854304117
2004-06-26 00:00,0.11111142821559047,0.7425049817090401,0.9574083547314407,0.3498356843906052,0.22355506430312322
2004-06-27 00:00,0.15535547065479308,0.7866044278792489,1.0210893687293707,0.4526165797224358,0.23893748692062478
2004-06-28 00:00,0.13691274867533043,0.9560179891540609,1.1641837038037628,0.3982321483785268,0.2260916244284431
2004-06-29 00:00,0.1522618715604322,1.002792632600506,1.1652058963031706,0.4538795686301871,0.2681119608414828
2004-06-30 00:00,0.17174539218108456,0.9655181009553075,1.1456666242403286,0.4296984358909127,0.2538564547565554
2004-07-01 00:00,0.18259510200536538,0.9898011762205879,1.1637639419068406,0.48571187215888567,0.2478810347351621
2004-07-02 00:00,0.10889612769916493,0.9233838099130506,1.1181485656570174,0.4943384932473428,0.22307796148328596
2004-07-03 00:00,0.03578179281705959,0.6961958030016762,0.914846025480968,0.3682522452380741,0.2202692130782139
2004-07-04 00:00,0.1350545032004859,0.7416931884152408,0.9594213581150955,0.4619751557115912,0.22305562474892
2004-07-05 00:00,0.12270160229645821,0.8844537386239755,1.1141562250731174,0.4942872951472125,0.20584230469965134
2004-07-06 00:00,0.11873842190550613,0.9856309028452274,1.1407033170439047,0.448036598790427,0.27470967215040376
2004-07-07 00:00,0.23601575772832756,1.0393411820794465,1.1398281022846781,0.47302478527110037,0.2841171584057882
2004-07-08 00:00,0.24362101148042947,1.0263023850971487,1.1875237282384616,0.5514547833490485,0.26880959969492435
2004-07-09 00:00,0.1911165700263146,0.9890257646180806,1.1462446228431005,0.5245599333939003,0.2470725927678171
2004-07-10 00:00,0.053869571811957784,0.7522026103522754,0.9245015011777785,0.4289367850920627,0.20624294610527288
2004-07-11 00:00,0.02428723938971944,0.7215282172877091,0.9269458737206895,0.3742446637599506,0.22961168661184866
2004-07-12 00:00,0.15993349809196863,1.0143570374205915,1.2279100344728437,0.5441569850519203,0.2518013397279561
2004-07-13 00:00,0.24225812786451623,1.0426794936707362,1.1862198723559398,0.5546761101803012,0.23026848468321287
2004-07-14 00:00,0.17834613651138043,0.9852359105173748,1.1202260289855475,0.46977431435538475,0.22613139265277662
2004-07-15 00:00,0.2715191079478988,1.0203696080030866,1.2146698771668305,0.5962403404337113,0.23203193148963178
2004-07-16 00:00,0.1408823305672376,0.90294670541197,1.0384739398800988,0.4976651518241966,0.24284277019503636
2004-07-17 00:00,0.15037496294786468,0.7344655222840943,0.9318817673577697,0.4390672829728543,0.19261355044562178
2004-07-18 00:00,0.11249720780356778,0.7582213281724697,1.0086849172865542,0.48092010700946414,0.2339041233655289
2004-07-19 00:00,0.1951741772222288,0.9191820705317668,1.0780136599740202,0.5331262353906723,0.2670300135920821
2004-07-20 00:00,0.2669906432818893,0.9927202489282477,1.1400543765233038,0.5778726196079216,0.2561245955350078
2004-07-21 00:00,0.17161538589346387,0.8989862374184533,1.082288916303031,0.5600543590147284,0.24317243168168623
2004-07-22 00:00,0.18629489248284778,0.8949997416353035,1.0497859890298191,0.5601778674615029,0.2512992333248394
2004-07-23 00:00,0.22479204068733816,0.9067540922272255,1.0470537672314948,0.5501216161954614,0.25587858830771454
2004-07-24 00:00,0.09645914910557206,0.6742317062508655,0.9016858916301878,0.5313611758622443,0.23309505559378868
2004-07-25 00:00,0.14166449568452158,0.7547426720928043,1.0052791095347247,0.5612580610964638,0.22729652448520943
2004-07-26 00:00,0.27601542040345417,0.9997309870507679,1.1707917617648507,0.6977262208648461,0.2607040204701871
2004-07-27 00:00,0.22256381766291114,0.9242902288119382,1.0972921560328568,0.6086951256690749,0.24676294326479378
2004-07-28 00:00,0.23455139761593966,0.955591323961281,1.1558576894101267,0.6716794250691829,0.25702828267434463
2004-07-29 00:00,0.20724482777015552,0.8720320893025303,1.0482658765610695,0.6183685370335954,0.2647205765375549
2004-07-30 00:00,0.2723153802439978,0.8978635127629072,1.0703180281443698,0.684429844707777,0.22978535509441467
2004-07-31 00:00,0.0889384550891002,0.6986951871858815,0.9257486225121436,0.5527385378525962,0.20959948320050686
2004-08-01 00:00,0.13668764820812535,0.725319897524872,0.9561917645539523,0.6142055610945075,0.22004272461381905
2004-08-02 00:00,0.23951419073877378,0.9421706532876697,1.133971285625965,0.6580424076963634,0.24244642705128927
2004-08-03 00:00,0.3110049077150254,0.9887699993249609,1.1764878257551996,0.7117912848640158,0.27370072441786203
2004-08-04 00:00,0.22811411572005535,0.9099272341299309,1.1023275810260182,0.7259701113791561,0.25920511439359084
2004-08-05 00:00,0.2589653277316884,0.9103205710030459,1.0713260174364883,0.754618090747526,0.23926436838276732
2004-08-06 00:00,0.14973569840241419,0.8347110305664913,1.0761395028341525,0.7302704327702814,0.25617796754413336
2004-08-07 00:00,0.07232862510621142,0.6669775475572586,0.8791130369003468,0.5654806291186618,0.2259206409534565
2004-08-08 00:00,0.15095505608756532,0.7053337494618936,0.996084729918384,0.7214225694902333,0.22365628051608116
2004-08-09 00:00,0.2018742367905795,0.9295711035052701,1.1313281568603846,0.8089309702734684,0.2542281307337342
2004-08-10 00:00,0.2834719732889775,0.9249418753408778,1.1503592701634329,0.8455177501676989,0.26630271729443183
2004-08-11 00:00,0.19647697945081005,0.9071203213483011,1.1344480687049754,0.796847571545784,0.221037932657922
2004-08-12 00:00,0.16252237013616133,0.8673551049400807,1.0966345953053205,0.8014583227513308,0.2694005664897299
2004-08-13 00:00,0.29003087981196574,0.8612430650873153,1.118295521246721,0.9291072508206941,0.2462834701034738
2004-08-14 00:00,0.24973311353373204,0.753642019353853,0.9497739744734248,0.7466085949865531,0.2133497342219144
2004-08-15 00:00,0.18747038178889025,0.7077213897881545,0.9113962266337381,0.6922426760599089,0.23789665916534936
2004-08-16 00:00,0.2415983437533064,0.9098459055981507,1.1349914539427899,0.8245070005436412,0.24324411793019782
2004-08-17 00:00,0.3382805471023488,0.9682803163995963,1.1689624199366246,0.9309598977013233,0.2689474550388562
2004-08-18 00:00,0.18182214122572016,0.8447684539498768,1.0865486025053501,0.8308361167010518,0.22584256865762814
2004-08-19 00:00,0.16757621747894594,0.8605867645651581,1.1338658966160686,0.8959600707146712,0.23439346098754824
2004-08-20 00:00,0.2228849165519827,0.8525265849790054,1.0936351624135277,0.8677981662742137,0.23133433238114076
2004-08-21 00:00,0.14970038430203758,0.6165952620192621,0.8810912205668822,0.7627697491480452,0.24700393188710418
2004-08-22 00:00,0.17827555490164598,0.6259769706792627,0.9054518693542171,0.7175855771743574,0.23003385000297968
2004-08-23 00:00,0.23268184277965276,0.927073121089224,1.1190967935004643,0.9270157070544072,0.257186170304991
2004-08-24 00:00,0.2522860249649687,0.8664817229099848,1.0863842989247479,0.923215757298147,0.25929627762040014
2004-08-25 00:00,0.2739530841336613,0.9499342532490438,1.177717634511118,0.9683960630023182,0.281657192946024
2004-08-26 00:00,0.22266821207125148,0.8416276422823448,1.0620666644556074,0.993513754276772,0.2305129685965695
2004-08-27 00:00,0.247728341961403,0.8404327530647747,1.0593007580061378,0.9842019930183018,0.2509809164091821
2004-08-28 00:00,0.2361461306201254,0.6813275591303881,0.8880813970482575,0.8173480489656797,0.21008734858597367
2004-08-29 00:00,0.14740323152716128,0.6647808553865315,0.9385139555794126,0.7909196213148673,0.20774085497487507
2004-08-30 00:00,0.3195255305950845,0.8796525911677732,1.0715442519893943,0.9704682094519665,0.24946415026137908
2004-08-31 00:00,0.32814593633050093,0.9089428159585486,1.1277521156466677,1.0087843365665548,0.25878870444777097
2004-09-01 00:00,0.26107842183057334,0.8594975379921498,1.0661881965849043,0.9660716128438573,0.2204733284314736
2004-09-02 00:00,0.2892579799355466,0.9415247490337728,1.2416287790646015,1.0984158266222424,0.2725862605762469
2004-09-03 00:00,0.14571354497091316,0.6456800053286064,1.0528005734013406,0.9889341386326119,0.2998245926720341
2004-09-04 00:00,-0.05455582013509347,0.5002617601111503,0.9334755795163432,0.8984676158165164,0.28672974137474916
2004-09-05 00:00,0.20481709271463153,0.6112715636737165,0.8511213833736021,0.8071590019271376,0.2155284100535247
2004-09-06 00:00,0.1679905678969345,0.5985934222193542,0.8022124445904761,0.7760918539641694,0.2325073171444727
2004-09-07 00:00,0.27671482185156565,0.8141281118531909,1.012586853711795,0.9908054071401353,0.28442337944609297
2004-09-08 00:00,0.2334710252693325,0.832907041244899,1.0610011224582527,0.9751931952425226,0.2506104043097176
2004-09-09 00:00,0.28795678765793753,0.8429999757429916,1.0075397967321613,0.9305198943828338,0.2578619412893317
2004-09-10 00:00,0.16003105802063536,0.7280761894615783,0.9572906958829912,0.9483628370648922,0.24331983763338
2004-09-11 00:00,0.11948072120737677,0.5780510793965357,0.8276547648781776,0.7822757325184475,0.19286364722603389
2004-09-12 00:00,0.08229824978847547,0.545421002965027,0.7138454285124983,0.7365458467440834,0.24971124890745844
2004-09-13 00:00,0.2466531263301633,0.807538657295929,0.95265218898048,0.9744048890543913,0.25437772843739404
2004-09-14 00:00,0.1982211334315408,0.7670934472016154,0.9343414903465465,0.9272196317675337,0.269269079522126
2004-09-15 00:00,0.2524149267032463,0.7350369209459898,0.8802664577202102,0.9503451372267956,0.2517173306399128
2004-09-16 00:00,0.21801072167010727,0.6672378744325722,0.8740459808764891,0.9687114374587669,0.2361267954631944
2004-09-17 00:00,0.13615258909422281,0.6639262021298231,0.8720524093351549,0.9606382090129486,0.21110489468198018
2004-09-18 00:00,0.10280695565703213,0.5176281645079265,0.7870813813385682,0.8977075029773374,0.1752430433880699
2004-09-19 00:00,0.08392060228617274,0.4751575824000597,0.7836883732837417,0.8215867753170675,0.161392973789352
2004-09-20 00:00,0.160398334199403,0.7219827987251722,0.9279722296121319,0.953179096988068,0.2375403566021935
2004-09-21 00:00,0.17033826826174472,0.6550452595669954,0.8643219593612061,0.9779243018846687,0.24183548038727815
2004-09-22 00:00,0.12163131731764062,0.645802667634494,0.8472744764900623,0.8892128042775019,0.2450104945043856
2004-09-23 00:00,0.09486707670609862,0.6463339232404967,0.8717180862303573,0.9862669101444361,0.19983187168489436
2004-09-24 00:00,0.09990935178894604,0.6457993469902336,0.8710659127850091,0.9008901509033846,0.1940081351604599
2004-09-25 00:00,0.012749796517560572,0.3638477133049399,0.5881262464091435,0.6841011849367697,0.17889481999108736
2004-09-26 00:00,0.15936627821809526,0.5233751395227808,0.7470908618533337,0.8351737715732368,0.20651949951035817
2004-09-27 00:00,0.175729263232846,0.7080563425959515,0.9086907473575954,0.98486848478547,0.23671848879041296
2004-09-28 00:00,0.1528756901022742,0.6631623123911512,0.8779797627742069,0.9394391795030983,0.21515348386597077
2004-09-29 00:00,0.12826180541516546,0.6407706700951237,0.8946165117352662,0.9651812057484196,0.20958585680184358
2004-09-30 00:00,0.17161493067707853,0.6082637219804727,0.8495248246615226,0.975589634904739,0.21880062394656838
2004-10-01 00:00,0.14758083320472448,0.5842619207963888,0.8340053242663057,0.9845015589771333,0.21170955963848964
2004-10-02 00:00,0.03519667375182767,0.3700785025121427,0.640681430475799,0.7941303281208762,0.17012553044397566
2004-10-03 00:00,0.09877249022966425,0.4342358255199382,0.6859082821777194,0.7968956656718078,0.19338798107688396
2004-10-04 00:00,0.19998695856848142,0.6267035843666627,0.8680368162511283,0.9248131488411513,0.25123154478599274
2004-10-05 00:00,0.1947598597075317,0.5346502570635667,0.771765058563981,0.9492553909589047,0.25904722313262707
2004-10-06 00:00,0.16891029718399528,0.5726635042987147,0.751779253287986,0.9069660262446562,0.2524196014222319
2004-10-07 00:00,0.1389060746022207,0.5893044374189533,0.8195738874723182,0.9822829011577703,0.23786940264412185
2004-10-08 00:00,0.1573568743872794,0.5325127425346701,0.7674409450846318,0.9270285275859856,0.2249461784853445
2004-10-09 00:00,0.12518764053727693,0.43860745189716754,0.633948593907841,0.7728880736389951,0.17861210823525533
2004-10-10 00:00,0.05467870061249537,0.35501894590508765,0.6363096860567263,0.8144379228991732,0.15566755797845103
2004-10-11 00:00,0.1996140910098087,0.6388140945996117,0.8469338392459436,0.9787788411703252,0.2802996925155712
2004-10-12 00:00,0.26513749788910457,0.5769832695524163,0.7874922159249209,0.9717266201765915,0.25567755529615055
2004-10-13 00:00,0.16015237853423459,0.5429535505805131,0.7686453781139606,0.9351941782409955,0.26536573167206023
2004-10-14 00:00,0.1366809954131834,0.5490022985622269,0.7618138320847114,0.8777066072641517,0.24018479765150097
2004-10-15 00:00,0.09221231012871381,0.3724082241106762,0.6979818010880436,0.9798273973519158,0.30431351973620835
2004-10-16 00:00,0.18854913858608072,0.4052428867128829,0.6428088052837924,0.8969994608437003,0.24074515443175268
2004-10-17 00:00,0.10346488120442396,0.37375991885484616,0.6644680469059168,0.8494302280445976,0.20118791950837567
2004-10-18 00:00,0.19907920133134221,0.5731235600247249,0.8327423338707073,0.9346373468551002,0.25451754668065174
2004-10-19 00:00,0.22323123816925994,0.5606670879251316,0.7759740269066278,0.9485802414754569,0.26139874483595227
2004-10-20 00:00,0.2620354753834472,0.5507784871700727,0.7755791656947814,0.9346298879931074,0.24276167680232866
2004-10-21 00:00,0.19395150406645853,0.45953747178459603,0.7004101944344339,0.915495509745297,0.25776412034580864
2004-10-22 00:00,0.25819823419341686,0.5595051565832956,0.8405846551638393,1.0245463306268978,0.2834835782546268
2004-10-23 00:00,0.02912575694554609,0.20758973592955976,0.40613049566965825,0.6332588321145838,0.23927993475972265
2004-10-24 00:00,0.11646078860444198,0.3088962832809605,0.5284600733358076,0.7125669410553067,0.25134642696285814
2004-10-25 00:00,0.1955310445598502,0.5083123979984889,0.753465379980077,0.9556891396528949,0.26492103661734806
2004-10-26 00:00,0.17428802504267488,0.48565693560656753,0.711142527310855,0.9511133441519782,0.27650908925019124
2004-10-27 00:00,0.039967729905436844,0.3598632676689598,0.5944778551464547,0.807599339514359,0.2734526379465056
2004-10-28 00:00,0.21509904815090125,0.4911551774997801,0.737444280916435,0.9468154143017792,0.23866748307094227
2004-10-29 00:00,0.18961547567235215,0.33820000685417756,0.6628565145029403,0.986180441338373,0.2511492669520022
2004-10-30 00:00,-0.007595274676393621,0.24829810164397484,0.4640507479841869,0.6776426186441242,0.22478854270715726
2004-10-31 00:00,0.08728738067764291,0.2551831699333675,0.45960833675829443,0.6744474987415159,0.2653901750034414
2004-11-01 00:00,0.23600692103784765,0.5650923966333015,0.8176281446718869,0.977414880378987,0.271052358341479
2004-11-02 00:00,0.2289007745434138,0.5044697301556851,0.7341552932949198,0.9884622752301453,0.278464117599564
2004-11-03 00:00,0.13727148383455984,0.4537106659808958,0.7151197263687877,0.9337330736915025,0.26056614334642625
2004-11-04 00:00,0.2731960242166998,0.5525036902220696,0.8010084852178059,1.0287855008164435,0.24542397865434304
2004-11-05 00:00,0.19212443741603566,0.4600045066671556,0.7534025887238731,1.0031873940465978,0.24600647830416006
2004-11-06 00:00,-0.017650413907323942,0.14006170996203127,0.33747227540794555,0.5482599348045358,0.25929329427408687
2004-11-07 00:00,0.09078897069085823,0.24365764101309534,0.49429608214714343,0.6846115910291521,0.21764138434311914
2004-11-08 00:00,0.2168557101073375,0.49294770435828683,0.7272301926753084,0.9485249939066126,0.29543271899521084
2004-11-09 00:00,0.24217610916144705,0.5133901599125632,0.6820664010133468,0.9282415886022459,0.2942461877866946
2004-11-10 00:00,0.271087771596012,0.5531567487329605,0.7312131397659061,0.9552711352991383,0.30136526742862674
2004-11-11 00:00,0.2377451649957481,0.49989462914380994,0.7163053240442585,0.9594060382889802,0.24486965605890598
2004-11-12 00:00,0.1880394967449824,0.40680102156663556,0.6510673867842315,0.9301465991552401,0.22445995853246684
2004-11-13 00:00,0.00114262107984614,0.060299850168645586,0.25464391715075013,0.5064776810320717,0.25587524799217587
2004-11-14 00:00,0.13214977313268453,0.33279994324896095,0.5513103827049003,0.7411698598135972,0.21986338518260207
2004-11-15 00:00,0.19395153227815198,0.4591734209891121,0.7000121854145525,0.8836164273952871,0.29303707013517866
2004-11-16 00:00,0.21507726787822445,0.46774397517207783,0.73732519663737,0.9367413737095813,0.29308665202552137
2004-11-17 00:00,0.14854002875420888,0.4541005304150768,0.6708064422383797,0.8719209578557149,0.3041910458085273
2004-11-18 00:00,0.2135461134705313,0.43797732240880205,0.6644907587136597,0.9433131547846975,0.27792176680735015
2004-11-19 00:00,0.24672654654373982,0.44485443273809583,0.6456341027277722,0.826238876617116,0.28730824703013563
2004-11-20 00:00,0.040664163620678095,0.20132808470979166,0.37804533662839934,0.6272367463978984,0.25099690321322754
2004-11-21 00:00,0.011878737692207292,0.19675907831095568,0.3754229596144777,0.6149028553037825,0.2554642005612523
2004-11-22 00:00,0.22962153651628614,0.5147389802176998,0.6636320438267238,0.8534975705445955,0.32501577604963783
2004-11-23 00:00,0.24417897112581904,0.5050748967548182,0.7609800044582528,0.9746036188044984,0.31653403053050255
2004-11-24 00:00,0.1695852719560807,0.47651845367248324,0.7245243390479865,0.9460673373717569,0.2794270716073447
2004-11-25 00:00,0.16304092709450885,0.16285455119654582,0.32293571893306017,0.614591312561509,0.26173024072178763
2004-11-26 00:00,0.17210350967694643,0.3160465379027084,0.5560734988959513,0.7974349963455778,0.2762163676550271
2004-11-27 00:00,0.11035535547292208,0.271712878578786,0.48991460679033094,0.7229764549497573,0.28366534210902505
2004-11-28 00:00,0.14995485743022285,0.3522075746688899,0.554319458315315,0.7418656469617556,0.27423484552355093
2004-11-29 00:00,0.19643004914186307,0.49998369825383415,0.7033221220993782,0.9123451661925971,0.3325719757401502
2004-11-30 00:00,0.2427858886201521,0.481689495544295,0.6581929450012506,0.8620296088628879,0.3266866614510836
2004-12-01 00:00,0.1809062747619312,0.3624162335207767,0.5719206020584489,0.8168418682291878,0.3295399373539181
2004-12-02 00:00,0.1664995218747962,0.3473098383401662,0.5322753942453347,0.8041873023586363,0.31943331784146656
2004-12-03 00:00,0.22798797420285483,0.37156208178298245,0.5412307327553242,0.8054203836468357,0.3177785179082241
2004-12-04 00:00,0.13994840574006945,0.18547007087771378,0.3753023416583843,0.725509465469422,0.3250697436331552
2004-12-05 00:00,0.15097724655352066,0.28223619472798867,0.46868386193837247,0.7317578433938455,0.29999204539748225
2004-12-06 00:00,0.2151305557833233,0.40035060767842134,0.5419820697936031,0.7919759734317033,0.3290900190349698
2004-12-07 00:00,0.32878095767294135,0.45611258243478137,0.6189899466733351,0.885785800425767,0.3207485370192968
2004-12-08 00:00,0.2464583780724019,0.43606766632716676,0.6200742678872209,0.9093371139167046,0.2948167308860947
2004-12-09 00:00,0.32289159101880005,0.41550621203186805,0.5583235197723517,0.8631454951160619,0.33546361509301986
2004-12-10 00:00,0.2903961248374989,0.435271094207444,0.5937203736186173,0.8588427468703852,0.286823541437779
2004-12-11 00:00,0.06917824513129214,0.13071070261481033,0.2863130793306765,0.5735117519272326,0.2587173325737131
2004-12-12 00:00,0.1680800654054379,0.23504796273578438,0.42397544548522303,0.6789249790324484,0.2551219090865352
2004-12-13 00:00,0.32329576936975446,0.48122903062016104,0.6430722019163702,0.856841161318718,0.34283994157173725
2004-12-14 00:00,0.32868891785545173,0.48586963756049967,0.6320726017987971,0.8415578137092239,0.3431239935727473
2004-12-15 00:00,0.19246853756944898,0.33298271803514873,0.5226397846697757,0.7844283414477378,0.3255050423761877
2004-12-16 00:00,0.19658431250613084,0.3503907031139156,0.5151870864082934,0.7472950609401365,0.2921011142131724
2004-12-17 00:00,0.20835706570426135,0.3006626852723435,0.42563402609641615,0.750018790277466,0.29128976221056085
2004-12-18 00:00,0.18358135704329018,0.2393344703844516,0.39046336385509817,0.6674636982441695,0.2668687782778442
2004-12-19 00:00,0.1864845054528098,0.22889232840260923,0.42504391102233563,0.7147544134301,0.2561312846497146
2004-12-20 00:00,0.18468148152420996,0.30247224639419923,0.46408406820370435,0.7365465473069128,0.3375553176648135
2004-12-21 00:00,0.26980078681167485,0.3279666351411604,0.4661301812177033,0.751045939116841,0.3151678592478882
2004-12-22 00:00,0.3078819524475436,0.3982123492836224,0.5170812657609162,0.828097565364919,0.33748032308317627
2004-12-23 00:00,0.24402586547156802,0.33806450383067466,0.4694093181343341,0.736102316121425,0.3120404357096622
2004-12-24 00:00,0.203399767117277,0.23258261211287526,0.37479926917102385,0.7508798020145334,0.292703705213053
2004-12-25 00:00,0.22053831189510884,0.17768157043922006,0.341660141918092,0.6186961474316117,0.266316751866837
2004-12-26 00:00,0.11860809732100608,0.10309459267186857,0.17553806678998923,0.4656546837096052,0.26279865130644986
2004-12-27 00:00,0.2555485915972313,0.2685355188763693,0.37825818995875127,0.6969415783936914,0.33124108236379857
2004-12-28 00:00,0.21665929597171116,0.25557928712362704,0.42263707049799326,0.6962162245011227,0.32795762734157596
2004-12-29 00:00,0.3302853556707849,0.27295046608132684,0.3625644082508372,0.7517976791432959,0.3554592289581707
2004-12-30 00:00,0.2504626882264389,0.28742501420111666,0.4349737538400785,0.7650395566797463,0.3539575433494001
2004-12-31 00:00,0.19927817145194232,0.3488539558593952,0.5009395237700771,0.8153719839409902,0.2966840439936017
2005-01-01 00:00,0.17367606331595287,0.06869953845568955,0.2109168688103939,0.5539615498996748,0.3006489748271658
2005-01-02 00:00,0.13384398826602048,0.056961741793099624,0.2120265824900548,0.4453120118412117,0.3173006843266377
2005-01-03 00:00,0.27091410100441704,0.3037158310737453,0.4465982572268097,0.6313733552583093,0.36675896640786365
2005-01-04 00:00,0.20647918813201444,0.36723257504540807,0.5496589549101736,0.7397789252388982,0.36006210795180793
2005-01-05 00:00,0.25597815545494595,0.26130328217758764,0.4509494507389614,0.6869689685445974,0.36341842918128764
2005-01-06 00:00,0.321837050745419,0.2821544771967649,0.42895658318200924,0.6989849032370443,0.37099815481681786
2005-01-07 00:00,0.3240725203812068,0.2722540755725291,0.439075502036013,0.7162144311547345,0.3474370399128638
2005-01-08 00:00,0.2737441480905003,0.16477163122207586,0.2949008562316717,0.5929054683678644,0.3061222198130049
2005-01-09 00:00,0.19513828778873915,0.1789665615823693,0.38146040933774683,0.6827609946834716,0.34139947790463776
2005-01-10 00:00,0.27375840089580966,0.3153559758841391,0.471817859958535,0.7532925373209439,0.3776975874029457
2005-01-11 00:00,0.2447733251377171,0.3044794763138375,0.4855333395241476,0.7350019115890343,0.3658764658580095
2005-01-12 00:00,0.22291349868099397,0.2160058851663916,0.34380996911015765,0.6384435096372234,0.3465586064539736
2005-01-13 00:00,0.310253071675137,0.1855837607480316,0.30475244741627755,0.5576978677401047,0.3183686814248686
2005-01-14 00:00,0.08004733586889151,-0.03170229364187915,0.01574921459580076,-0.03379596088038316,0.13900889598094734
2005-01-15 00:00,0.08004754174174775,-0.03170221059667849,0.015749159383526064,-0.03379597114954043,0.139008661654011
2005-01-16 00:00,0.0800476192024297,-0.03170216962661164,0.015749136315058206,-0.0337959869625674,0.13900856012965507
2005-01-17 00:00,0.08004719427535714,-0.03170235399035759,0.015749258750630567,-0.03379592644108884,0.13900905646251727
2005-01-18 00:00,0.08004742342326435,-0.03170226383523579,0.015749186178937554,-0.03379596931146501,0.13900880405371538
2005-01-19 00:00,0.3740444783801148,0.325614585046715,0.5660787424955092,0.7908733124914324,0.4130032658223622
2005-01-20 00:00,0.22245189806150528,0.14652020277858702,0.3221454727698795,0.5869699312001004,0.40272722581979936
2005-01-21 00:00,0.2552163873604653,0.09191248228209631,0.21268100657762545,0.48740587187266277,0.35709068824422396
2005-01-22 00:00,0.28531419592902196,0.06558363866543575,0.23414259556458655,0.5823744786442062,0.32624801058650044
2005-01-23 00:00,0.3190731478626465,0.053114066557286815,0.1857190287246851,0.587608647603812,0.3674139844468831
2005-01-24 00:00,0.2778727383659611,0.24428519355143052,0.44825633092342054,0.7273281887040737,0.4228217901798517
2005-01-25 00:00,0.22870090939738769,0.17119262984535452,0.3529856938703138,0.6068810755392371,0.3833815624677512
2005-01-26 00:00,0.2726588631635084,0.15774657050162674,0.30393675032960543,0.608995349960261,0.3921205544102856
2005-01-27 00:00,0.17220095724489537,0.10382869277823162,0.26016253356485525,0.4826622728413991,0.3820110167108325
2005-01-28 00:00,0.19486143711141077,0.15026177350438222,0.30810020346519223,0.5705850954197724,0.3897045843239954
2005-01-29 00:00,0.19372997933506753,0.04554851544800663,0.20441177105816516,0.4716151677715227,0.3415502769759726
2005-01-30 00:00,0.2046773649732955,0.05394417322276568,0.20450537065978158,0.36043536156724765,0.34854007930003295
2005-01-31 00:00,0.2682820157359493,0.24799944500681162,0.4197722664154182,0.6231320693944582,0.442557375407448
2005-02-01 00:00,0.21877842658227528,0.11414256317044452,0.2988758602394629,0.4861644271899371,0.40401696809088017
2005-02-02 00:00,0.15188662226134006,0.10037593890423685,0.2623102292797376,0.43835197591306774,0.4187136313390863
2005-02-03 00:00,0.14834971801359473,0.04488285485392998,0.19944320418181352,0.48309199812487624,0.4322929558975823
2005-02-04 00:00,0.3146049907892537,0.09472870486054513,0.19952525089932602,0.46458872595848705,0.42314128889695124
2005-02-05 00:00,0.1086611033047784,-0.01516881816178603,0.2369449071484054,0.3654803347051333,0.3801853068289767
2005-02-06 00:00,0.19801425082600022,0.0006218946117531043,0.22136471781807726,0.4358392882478622,0.3714136165541599
2005-02-07 00:00,0.18413383757478757,0.1538749759284789,0.3318300308752532,0.5247217637268484,0.445452271358659
2005-02-08 00:00,0.2952438032772355,0.21385083157040072,0.3734104635417362,0.6296063252696826,0.4777024141013487
2005-02-09 00:00,0.18707231422590892,0.10293033416776315,0.28256659587717403,0.5147431541346559,0.4551724589275286
2005-02-10 00:00,0.24879513513751988,0.09773858738218572,0.2445379800596367,0.5123157322212226,0.4608315828109698
2005-02-11 00:00,0.25925631244336944,0.12676404264340943,0.28154505801771695,0.5372228705804998,0.43369767493377087
2005-02-12 00:00,0.20301334622938633,0.04775654269090411,0.2591863190770931,0.48782895691419287,0.39349334674534875
2005-02-13 00:00,0.17323786474184788,0.03615359335532253,0.27812531233296334,0.4767558351507282,0.395614491011845
2005-02-14 00:00,0.2281350437887173,0.12722654869151492,0.3111756858852591,0.5684289835282462,0.46144717904759597
2005-02-15 00:00,0.21304219878463287,0.15155727423964258,0.32346362226624853,0.514230935981379,0.46821927041496453
2005-02-16 00:00,0.17210195097369113,0.09485370379720104,0.2777194200980236,0.5419312534232588,0.460877274283066
2005-02-17 00:00,0.1916125448882834,0.0622506836007122,0.21478811346844917,0.5230309145349987,0.4502897758908209
2005-02-18 00:00,0.27206440091143885,0.16558178274926041,0.36668503592349383,0.6238940211051562,0.4702120025227767
2005-02-19 00:00,0.2680347645741872,0.008415540347430736,0.13842770385824227,0.41975445344856005,0.4137480478990475
2005-02-20 00:00,0.20947272880064688,0.003305374550802667,0.21489816785461802,0.4016620061259368,0.42002789212582725
2005-02-21 00:00,0.24564583081144475,0.17342850552930145,0.406849220507593,0.6564244288213282,0.5048964376403021
2005-02-22 00:00,0.281021181863215,0.1772115378110479,0.40322438790810655,0.6394705536665438,0.5120295624963769
2005-02-23 00:00,0.18320497752986242,0.12398709850299608,0.26227325983642136,0.5276641203468989,0.47836773403826904
2005-02-24 00:00,0.16313945414847691,0.061408294168565,0.2519196259620706,0.534777696234874,0.521592058398437
2005-02-25 00:00,0.2778295702600566,0.1543751745820914,0.3316764615593834,0.5801828900045758,0.4786072891943963
2005-02-26 00:00,0.3186797202644345,0.0912926278873478,0.3246641936686334,0.49111918140048816,0.44759850789149813
2005-02-27 00:00,0.3214287994315697,0.023435005229661687,0.24965441755975137,0.48966690753782616,0.48850326926460746
2005-02-28 00:00,0.2549351244910035,0.05995415812350571,0.23368451164178328,0.5158672974213232,0.5488739387684278
2005-03-01 00:00,0.35574025236060364,0.14528691332439503,0.2806277612947435,0.5385211653288156,0.5486575679828638
2005-03-02 00:00,0.23635917396562783,0.02809276825872145,0.21071817166909493,0.49488755634118226,0.49944651170458954
2005-03-03 00:00,0.13447999864703336,-0.06444461410423702,0.10895063275009717,0.3706583584378918,0.4844701429737104
2005-03-04 00:00,0.20003001709230778,-0.03256437512071392,0.17586734385002242,0.4060088519538969,0.5157530584884322
2005-03-05 00:00,0.2200207230679464,-0.02754472684293259,0.15580622469033892,0.3780572677284667,0.45403002123377934
2005-03-06 00:00,0.17068762283444877,-0.04410785434653594,0.17910195557356773,0.37698495737506,0.44343848814673836
2005-03-07 00:00,0.3380313432401765,0.12923248962136039,0.3251535829346777,0.5514082272995193,0.5437404992947421
2005-03-08 00:00,0.3155915936765173,0.17092762982662485,0.42051996965498467,0.6352043362867326,0.551012151405329
2005-03-09 00:00,0.22866656468007723,0.02327527425490694,0.21056282879555888,0.42171613694588794,0.5607332255823341
2005-03-10 00:00,0.28368446422545757,0.040467074123563554,0.26547054432021505,0.5030534590142569,0.5259732577260773
2005-03-11 00:00,0.30408139982523336,0.1350755428661286,0.3586654030860663,0.5717068768040614,0.5151637941497267
2005-03-12 00:00,0.25066209256821337,0.006747323762291035,0.23740139995793635,0.40602803902268036,0.46861642547862753
2005-03-13 00:00,0.2620092910491062,0.034083774795771495,0.2702918858456866,0.336019047034795,0.4888836726798184
2005-03-14 00:00,0.30335489370701785,0.1676309721592319,0.4824782746686085,0.607669551791693,0.5754417005149569
2005-03-15 00:00,0.23732580826813443,0.09648047832491724,0.3422293859886544,0.5385539030731215,0.5782620376313952
2005-03-16 00:00,0.2793377555503144,0.026498121983372647,0.34978681729476746,0.503970584693065,0.5840086081321897
2005-03-17 00:00,0.2797597881345518,0.015291230018790847,0.23415695296647226,0.4335478791116232,0.5799451848798844
2005-03-18 00:00,0.20221748937408207,0.022831420561256338,0.2939579473685078,0.4842965847645567,0.5360668456094778
2005-03-19 00:00,0.13897398175617784,-0.10663550023197453,0.11594903358337269,0.23600851751426893,0.4948920159281024
2005-03-20 00:00,0.20952630309032283,-0.014769556766175293,0.2126939191507487,0.2787084316714264,0.49932428204876234
2005-03-21 00:00,0.3965042048621591,0.19693319908550724,0.3874704494677492,0.5720702946388856,0.6288830939092229
2005-03-22 00:00,0.3332425521382494,0.1383945658821831,0.33979680224029085,0.5286408672471599,0.6203959318461085
2005-03-23 00:00,0.34999632635125116,0.0715581133249707,0.28646908045447894,0.4024167806411265,0.6314749477136401
2005-03-24 00:00,0.337953191770501,0.06865140517657325,0.27770630371818916,0.4293317363344432,0.5968103474461682
2005-03-25 00:00,0.27720925059594664,0.0743941048680844,0.2971924544652933,0.4021501903783536,0.5918658891340317
2005-03-26 00:00,0.16366818447927717,-0.12312376899022162,0.12465543270665902,0.21886451817593391,0.5137799501703766
2005-03-27 00:00,0.2580597596121256,0.02090506254090585,0.2431330546553881,0.26318658209946116,0.5374744590469376
2005-03-28 00:00,0.305440031555424,0.10861789662965732,0.3557142366709998,0.574097126124288,0.6397938430286998
2005-03-29 00:00,0.2872757731373203,0.09353165982270345,0.348923240195649,0.5383216874031773,0.6085200003437583
2005-03-30 00:00,0.08004747399522891,-0.03170224991355351,0.015749168936806883,-0.03379597440303673,0.1390087479944917
2005-03-31 00:00,0.12680989929143444,-0.12914378127009313,0.03503539016445503,-0.0009531051432549453,0.4066908109490891
2005-04-01 00:00,0.1926477009542526,0.00036321532855768113,0.27346102462131533,0.3573893750018753,0.6090156109132242
2005-04-02 00:00,0.10242764906546534,-0.15984224872201186,0.039044168987846586,0.1094041300953622,0.5128619250988163
2005-04-03 00:00,0.20568500133460826,-0.21248533628606683,-0.008205658571449045,0.12419331916554913,0.5353706186661848
2005-04-04 00:00,0.3372531965977573,0.08347164567683205,0.38171180802388927,0.5327431309180524,0.6635165965143208
2005-04-05 00:00,0.22592163393698655,0.06607119637370201,0.3347102744869265,0.43360881192964756,0.664866172615807
2005-04-06 00:00,0.42691832560225823,0.14014808686487099,0.460161806676526,0.5755367244125881,0.7073332589119572
2005-04-07 00:00,0.16786504238353517,-0.002748964905300383,0.23009634651719169,0.285251542725024,0.6412813080323001
2005-04-08 00:00,0.37817159555498137,0.05714704242699195,0.2611744334094895,0.34047819071565155,0.6067346342683775
2005-04-09 00:00,0.08993755603637651,-0.19860356161267032,0.018089363747994885,-0.008957130606603803,0.5408151223387205
2005-04-10 00:00,0.17190304642460486,-0.12428496216288831,0.17751070814636094,0.17777404279810957,0.5506296466778274
2005-04-11 00:00,0.3372315303539869,0.06051479233387497,0.35904582228344273,0.47133279610178236,0.6632774953251418
2005-04-12 00:00,0.24821812617390562,-0.0292541140024406,0.2538620786746147,0.33374031450240527,0.6540900462809924
2005-04-13 00:00,0.31529762450191895,0.03283234743144778,0.25193965131788004,0.3501479549100705,0.6494083492159426
2005-04-14 00:00,0.34814547600996626,0.12030403190838862,0.3513905057454242,0.42853957620348254,0.6374754813394928
2005-04-15 00:00,0.3009451214643152,0.010208646802278148,0.25467833316804767,0.2840342263038497,0.6346486496856606
2005-04-16 00:00,0.10576779229320926,-0.13147006087726953,0.13482143583067235,0.06090335274933231,0.5586446354479158
2005-04-17 00:00,0.11061793759049274,-0.15130689660487467,0.11595172052250707,0.12559432467080583,0.5754622881276975
2005-04-18 00:00,0.33871795728453646,0.078273846584163,0.34216804704520876,0.3889666402688686,0.7101301312425381
2005-04-19 00:00,0.2569552762755455,-0.015557332374484034,0.24086314303030004,0.3021834042966561,0.7295864389465044
2005-04-20 00:00,0.22055211256587756,-0.06447847607060125,0.23889441781218457,0.30425403815362967,0.6649801218744376
2005-04-21 00:00,0.2308118620152375,-0.043339205915348566,0.20347571439142453,0.27726349425091623,0.7072665533335891
2005-04-22 00:00,0.2985792275893695,0.08390698105052037,0.3352443716891247,0.38231577249927184,0.6466098791956933
2005-04-23 00:00,0.07511798685281962,-0.14089151062604535,0.10788088686483491,0.04235350121497097,0.5705074404540291
2005-04-24 00:00,0.04953198649850321,-0.11129786527816365,0.13445291838615184,0.10879402077857891,0.6043271093996818
2005-04-25 00:00,0.29350134395191674,0.0744550729161324,0.37825127709758344,0.41952339697873653,0.7398386806439459
2005-04-26 00:00,0.36490956271889363,0.10345282546651136,0.36337095972067157,0.419642561062888,0.7327820202867064
2005-04-27 00:00,0.23354490794030386,0.09992493845314332,0.3532615218953222,0.3209468669591436,0.7057585768526629
2005-04-28 00:00,0.3050212996385684,0.038535331667223505,0.22131931967353224,0.29714454702980025,0.6791108550836966
2005-04-29 00:00,0.2056884139604782,0.03165648119450859,0.2042818674540358,0.23423624250529562,0.6623890152250609
2005-04-30 00:00,0.20525204736010913,-0.07742566141121385,0.13198124976018383,0.1502490436204028,0.6105840539685888
2005-05-01 00:00,0.24599419242627346,-0.03645332766442874,0.20466168788357225,0.24606017474796266,0.617540577813458
2005-05-02 00:00,0.32997956452527266,0.05942917198503664,0.29061316913503976,0.38519499166983995,0.7473731834326123
2005-05-03 00:00,0.18084338022797808,-0.0952437089128424,0.118532599301854,0.23334743263550115,0.7455242628025667
2005-05-04 00:00,0.29277257100560183,0.05133880122891457,0.290274156098991,0.3284975668246625,0.7062421538023698
2005-05-05 00:00,0.23628291440331525,-0.001742545358960429,0.08870860803332778,0.21026757695392162,0.6943245616262433
2005-05-06 00:00,0.20326280255698093,-0.09473367212360467,0.1142695691986709,0.1794131498999755,0.6931679625551129
2005-05-07 00:00,0.21369686671896881,-0.0038955130457442033,0.23467944038556068,0.293070970735772,0.6352306684826912
2005-05-08 00:00,0.2069736865616574,-0.10436587821579069,0.18138606990610595,0.22489643495705253,0.6562645038249798
2005-05-09 00:00,0.30108610698112864,0.032747808804724665,0.2880237855486719,0.35583375228823766,0.7362519370312548
2005-05-10 00:00,0.2315703589227795,-0.0935239107331427,0.16724258430090408,0.23371297441641253,0.755753698792823
2005-05-11 00:00,0.1895297943022652,-0.05751347175074467,0.1658627501776846,0.22219311182464735,0.7486676344844896
2005-05-12 00:00,0.2594117982110929,0.038729465385760636,0.2866177789751252,0.3074153810522282,0.7334140158844649
2005-05-13 00:00,0.21261125233066808,-0.08222450989901808,0.12660110238297972,0.21251288569352905,0.7375591031292006
2005-05-14 00:00,0.1544185113890595,-0.09202958817733062,0.1012714949353614,0.19995390783165606,0.6566423215825026
2005-05-15 00:00,0.22310963012557042,-0.16735223028725113,0.06377549976811758,0.1978300375971343,0.6543962510877278
2005-05-16 00:00,0.28546912854982953,-0.025021142827895443,0.2870887778255546,0.4560310857303445,0.7953885934949432
2005-05-17 00:00,0.3184054011717054,-0.011843767817171613,0.3125026593601712,0.40028288668993595,0.8225722034032309
2005-05-18 00:00,0.31582418758130193,-0.024212513289163184,0.2256607436529848,0.343901051833237,0.7642318845117773
2005-05-19 00:00,0.21072003416849475,-0.07532994554760658,0.1528636817155608,0.286198824525821,0.7708025814917621
2005-05-20 00:00,0.2937992150291574,0.006760851465863776,0.26324034822136017,0.4286904930398354,0.7562585294076988
2005-05-21 00:00,0.1330756702280935,-0.09468918949223358,0.1529712438947518,0.2561063252700456,0.6604514863842561
2005-05-22 00:00,0.2194147744641315,-0.0766384519519507,0.1942270682206254,0.2903635214878624,0.6813717621453668
2005-05-23 00:00,0.21854622847483376,-0.09552494119337723,0.2109652416034026,0.3810177351040577,0.8304671495908804
2005-05-24 00:00,0.3664565188138317,0.04605262573432181,0.32821194569787127,0.47637377932021846,0.8095150910926784
2005-05-25 00:00,0.34164763825968575,-0.004340338746423172,0.28411659428897285,0.3888055253398482,0.8153614161460514
2005-05-26 00:00,0.2951444128725562,-0.023826503185449377,0.25639558673426266,0.3924383822913945,0.7840062502006594
2005-05-27 00:00,0.15798260876182263,-0.0697113372601777,0.24811438408006017,0.35926969569920025,0.7709590801463265
2005-05-28 00:00,0.15820000481414953,-0.1491266799515616,0.10281000383028771,0.176034033110148,0.6694834339951641
2005-05-29 00:00,0.19782962913155833,-0.06982918852559628,0.23171098592194223,0.2921068756561165,0.6292832710585522
2005-05-30 00:00,0.11794788032112219,-0.22365514218425758,0.09925655502019202,0.24513776506178905,0.7006021946742662
2005-05-31 00:00,0.15161135964908565,-0.15822392402965785,0.21369878238757944,0.37314184407093076,0.8163444464489809
2005-06-01 00:00,0.18640156285943577,-0.10189199261121909,0.1928532803954402,0.3385643610288832,0.8096618759876457
2005-06-02 00:00,0.13427936327658094,-0.07510502766160376,0.2561093157292321,0.32868931377060995,0.8103338582217208
2005-06-03 00:00,0.29521311643225717,0.08970408563480009,0.4024920057278818,0.48396537367627956,0.7886295608966635
2005-06-04 00:00,0.18511432932869093,-0.04644483182596229,0.16380257817944988,0.2700565037157483,0.6891679364227742
2005-06-05 00:00,0.04694782764528299,-0.134595424060887,0.18778159020457463,0.2415274874735673,0.6902559704967668
2005-06-06 00:00,0.1954940583903733,-0.09025824191848825,0.29287207968465157,0.3706833596308621,0.8313805301497641
2005-06-07 00:00,0.15919672362079362,-0.11752731931980864,0.19353604867525764,0.2912820599200878,0.854058561283173
2005-06-08 00:00,0.2659331015995932,-0.03749215378595608,0.2843885533419052,0.37679492872897125,0.8050035473669936
2005-06-09 00:00,0.12736667562778367,-0.18588962823489866,0.09710957573010248,0.25858935348808293,0.78991334798195
2005-06-10 00:00,0.2005990829718321,-0.1284506808570165,0.16245415018876308,0.2962819313518974,0.8089355428236193
2005-06-11 00:00,0.13034941229172828,-0.05125741644946534,0.2501818422468294,0.20539065307154178,0.6721148378518503
2005-06-12 00:00,0.03546205806315217,-0.12209024276399479,0.13055828772152905,0.18835565900748263,0.6907655906245462
2005-06-13 00:00,0.27971552245089915,-0.07376354977871058,0.2513076434031555,0.43610474200152993,0.8376966162306225
2005-06-14 00:00,0.21730486496505136,-0.06545254742844497,0.2775923187196993,0.41326797412688193,0.8247942532083744
2005-06-15 00:00,0.2593245749609642,-0.07163183539665419,0.22647872152191867,0.3436390383276698,0.8448901835039389
2005-06-16 00:00,0.14391988656855936,-0.18615109787268636,0.12602857050502372,0.24603039471703492,0.8301918916372965
2005-06-17 00:00,0.20420532362215993,0.051656522646632785,0.3764964694159263,0.5213815355117243,0.7946386693296723
2005-06-18 00:00,0.1502509055299587,-0.021546527681291505,0.2915511286064174,0.2814471232676199,0.66239525644583
2005-06-19 00:00,0.09263083912246586,-0.12551555589174193,0.21075991535056587,0.26547510256180457,0.6846034398778518
2005-06-20 00:00,0.09854838905362101,0.06090984922283982,0.46120882898151366,0.5144006580193934,0.8129289426132895
2005-06-21 00:00,0.13722251172677596,-0.010313368757028762,0.3190753580940595,0.39598275620743173,0.8376892853806126
2005-06-22 00:00,0.1664569277948709,-0.025857415536666872,0.32668010087188065,0.4059719794932515,0.8087961519750448
2005-06-23 00:00,0.15136996850774576,-0.09084762520152176,0.23844545439969916,0.3886288059068977,0.7791050138529547
2005-06-24 00:00,0.185907926159226,-0.01788672497936114,0.2970515565490874,0.40329026499429316,0.7881415560006352
2005-06-25 00:00,0.0959381917785824,-0.10156441851850108,0.0997260698175444,0.16108074298857053,0.682737789984692
2005-06-26 00:00,0.1792539100660498,-0.06254625261631053,0.2590763412889271,0.3442077497998101,0.6816485259279105
2005-06-27 00:00,0.1597069042333491,-0.0779987229733404,0.29915445354710235,0.4749704331356389,0.8350724010667442
2005-06-28 00:00,0.17834655579370828,-0.007275398092240676,0.34544635210765084,0.4012431120523943,0.8410002437655012
2005-06-29 00:00,0.21548669122184566,0.03385786060589921,0.4415076026113424,0.5473843317394558,0.7975265309211765
2005-06-30 00:00,0.13541802292927346,-0.1354210911543763,0.1698218020574424,0.27368723608854423,0.8187332252950623
2005-07-01 00:00,0.19925730384193874,0.015660597746509894,0.3405662144756468,0.48732071944094146,0.7309538063196833
2005-07-02 00:00,0.12614367961529036,-0.026108086278306603,0.26332393204732246,0.356527012761226,0.6201759738745151
2005-07-03 00:00,0.03884771195433276,-0.08162714992973077,0.2213905037341173,0.26011591939866385,0.6191972800168711
2005-07-04 00:00,0.19714803499030142,0.023492786037089736,0.33471537256326855,0.3960454906645111,0.6416592310803565
2005-07-05 00:00,0.2086175751679492,0.05183105681221578,0.46069475767970686,0.4933924733765967,0.8050633658156016
2005-07-06 00:00,0.23963615724785942,0.09644006424662646,0.4706844077185227,0.5525489030571645,0.8410687931896859
2005-07-07 00:00,0.09465100935625917,-0.1631055065809443,0.08956304752596651,0.2624425353394897,0.8182517061616256
2005-07-08 00:00,0.0741899999566085,-0.027381713891193205,0.29937309034510584,0.39729199222859685,0.8016030404393448
2005-07-09 00:00,0.19132487656685046,0.07238290462522484,0.3353340948706881,0.3624283689660382,0.6532158545872547
2005-07-10 00:00,0.2415623736585186,0.0621843439126525,0.4459790923022789,0.4723781088086081,0.6768168648705134
2005-07-11 00:00,0.16598245626976088,-0.10355931304725041,0.3035373038523764,0.40423599139118715,0.8491469872242724
2005-07-12 00:00,0.2582508357737054,-0.011981248866972771,0.3437324316735984,0.4441768955575299,0.8256664925251338
2005-07-13 00:00,0.06574672656930042,-0.1420736453736552,0.14575121489519682,0.2574155418174598,0.783864786105249
2005-07-14 00:00,0.0787204837142853,-0.14875340282189037,0.09597036405905394,0.2232192547653939,0.7610464356979605
2005-07-15 00:00,0.1360423260882208,-0.15225486469001492,0.18303658469512157,0.2913626164969946,0.7734729962036474
2005-07-16 00:00,0.1225027126151734,-0.18359499456888043,0.023730795991265707,0.25047050819064515,0.6666765415426847
2005-07-17 00:00,-0.028064627238390205,-0.3020956020145114,0.031943083779560094,0.1317609190276523,0.6620007975404745
2005-07-18 00:00,0.2572096968691179,0.009383549927058116,0.3397895114252457,0.4925509090051099,0.8153933408035554
2005-07-19 00:00,0.12034626097840195,-0.11957020571768551,0.2361597992887986,0.33551869493827824,0.8365791196478406
2005-07-20 00:00,0.1599573924008772,-0.11871563476772656,0.21087438506294484,0.41751453370482705,0.8161188638151425
2005-07-21 00:00,0.19021184355961313,-0.1369098838317977,0.12714537828722283,0.35017188987696063,0.8038056014337852
2005-07-22 00:00,0.09271086967116018,-0.16920466800313225,0.12990434495277825,0.2647477411820895,0.7539861613106296
2005-07-23 00:00,0.012432187881204732,-0.21847802249981196,0.06534987484781207,0.16783013348718206,0.6715048088673887
2005-07-24 00:00,0.13225642609479635,-0.07188150679622417,0.3322422215027603,0.34458360199917837,0.6733841705712283
2005-07-25 00:00,0.1390549078386143,-0.11492925261845754,0.21858614278157765,0.45369149101230305,0.849922619492867
2005-07-26 00:00,0.21513359881570487,-0.0723214671684278,0.33733369999987983,0.516989545669162,0.8493360452524379
2005-07-27 00:00,0.20890032630273037,-0.16658821849795877,0.10400742972738164,0.3828940649351042,0.8056517653017972
2005-07-28 00:00,0.1133710285573565,-0.2211155793764026,0.060123459186447084,0.28488066277318236,0.7513948255817211
2005-07-29 00:00,0.09113245361415764,-0.1902289135503512,0.10856463393745787,0.26473030900856837,0.7220858930829798
2005-07-30 00:00,-0.02993623575957574,-0.22484848032722643,0.0633319908259759,0.14483695761077878,0.6315422502369815
2005-07-31 00:00,0.03837723234093124,-0.17508964960241843,0.168781381626464,0.2855585078013977,0.634284855604318
2005-08-01 00:00,0.2254428531244067,-0.19021093641708103,0.12621549386151337,0.3577598911015063,0.8326959495942595
2005-08-02 00:00,0.14832679688460526,-0.24907365612083227,0.14232910690306722,0.3498190265410053,0.8299356088617738
2005-08-03 00:00,0.17129088142764792,-0.16139189889640332,0.06868188248383791,0.28027305587013823,0.7884930960154315
2005-08-04 00:00,0.10027752104313581,-0.25086175099998476,0.046821567663654404,0.21094368677616215,0.7517195378500733
2005-08-05 00:00,0.07168121608198919,-0.2593937778052018,0.06670001756748827,0.32902973755783727,0.7437819085614932
2005-08-06 00:00,0.02027376669087963,-0.2728492291589186,-0.037168685544486726,0.023788180413015655,0.6627508833187812
2005-08-07 00:00,0.18789743645555892,-0.11462463801884729,0.2076281890370061,0.3788252810145729,0.6679799979182132
2005-08-08 00:00,0.29149009352967614,-0.08742109045595958,0.18608545191583267,0.4699742533379674,0.8062403363338749
2005-08-09 00:00,0.22372053821379884,-0.19463618488023818,0.13411708256643143,0.39853011798491966,0.8551606876168208
2005-08-10 00:00,0.1684441832024312,-0.21088761524248895,0.11423132385701744,0.3224865622649427,0.8470783689862887
2005-08-11 00:00,0.09551270645796028,-0.18476900984767503,0.12984446499079771,0.2673812409255911,0.7704243766479539
2005-08-12 00:00,0.2686102308344404,-0.16455521058054845,0.16410754142383552,0.37004414727954926,0.7797859537651652
2005-08-13 00:00,0.10527158405098674,-0.17607939263513323,0.09713365700356787,0.20203871776745763,0.635921466089163
2005-08-14 00:00,0.13870589396615673,-0.12287417071185558,0.20753008174492002,0.2739656843751477,0.6764295216179603
2005-08-15 00:00,0.19259742930278773,-0.1971798159273755,0.02941003044425758,0.3043766629385444,0.8406653202786221
2005-08-16 00:00,0.29358755860711827,-0.10943789758767122,0.23447483190382523,0.4413772038931547,0.8463157232497021
2005-08-17 00:00,0.21325154125257118,-0.11498703560387225,0.24422341316541102,0.38476940631378675,0.7782886487397958
2005-08-18 00:00,0.15304311771099288,-0.2285460075821144,0.020494988373528672,0.24919073206100445,0.7567339329392997
2005-08-19 00:00,0.1781032340902669,-0.14792060567690268,0.1689339582887319,0.42490673295361775,0.7620487207688931
2005-08-20 00:00,0.19819791085825522,-0.17930475703652443,0.05521928079006058,0.26789327158689186,0.6453552732180513
2005-08-21 00:00,0.2536257589117909,-0.12216039281256558,0.17757795086522096,0.3248599150147167,0.7205569247517043
2005-08-22 00:00,0.38169891130765393,-0.09158840906805135,0.27190736481887046,0.5305612600789918,0.8523227593641196
2005-08-23 00:00,0.18598452087623074,-0.17149865553685922,0.2160296463125343,0.4664012996309306,0.8281319202024129
2005-08-24 00:00,0.3174171782828293,-0.12048339050468576,0.1804956522232128,0.43166480338718954,0.8154059711525506
2005-08-25 00:00,0.27309310693769046,-0.08434131051858104,0.22271106891638864,0.48879803025967306,0.8068170122318747
2005-08-26 00:00,0.1597599655539093,-0.10297648980531576,0.21126594915876837,0.35992350742515733,0.7545655497579474
2005-08-27 00:00,0.17302407894117222,-0.1665278319255954,0.15353695652886082,0.20041265621259663,0.6718678987214189
2005-08-28 00:00,0.16505036871535889,-0.16393693310921698,0.1891253121359348,0.32274410639236195,0.650367076906077
2005-08-29 00:00,0.22658108395153526,-0.09399710844411885,0.24547185091800666,0.44084592246405885,0.8186379977969925
2005-08-30 00:00,0.3312549106914097,-0.06018817221114475,0.236107841024219,0.5086029325737803,0.8180692775621663
2005-08-31 00:00,0.18086776212225686,-0.17190279367823053,0.12078521223009284,0.32520526678146777,0.7878035382968787
2005-09-01 00:00,0.2842802229237229,0.021620314874020274,0.30950515805550427,0.4718118479485042,0.7511546099482584
2005-09-02 00:00,0.13245482942733,-0.18931410367338597,0.07009549098532111,0.28688860177440156,0.723757006262462
2005-09-03 00:00,0.09535388391136196,-0.1594685691042158,0.053106004916575564,0.12979659028004653,0.5881233497460533
2005-09-04 00:00,0.13568784009348783,-0.17286643015012854,0.09688790994431107,0.14023988817463356,0.6583462090349457
2005-09-05 00:00,0.2806104716502754,-0.018560245133757702,0.3780765006160728,0.38059526212771383,0.6943903375169225
2005-09-06 00:00,0.2993835661643673,-0.051341407555354934,0.2540388980246724,0.37323063663235595,0.8097109231905975
2005-09-07 00:00,0.27394643029028976,-0.045420359219106976,0.27383306609250047,0.3724304089451109,0.7951516134607851
2005-09-08 00:00,0.3199706599508322,0.0040219688571249135,0.3245711418828575,0.5150280833764656,0.7663387777189358
2005-09-09 00:00,0.11429137548316842,-0.12817502228678207,0.15405554387339626,0.2878227025358107,0.707461355602904
2005-09-10 00:00,0.12277605778822376,-0.20413509847405575,0.01797910543404101,0.1398066829222548,0.6260079261446633
2005-09-11 00:00,0.18506112529655622,-0.1566633791953479,0.052895546899314194,0.18569043541170133,0.6648509140312964
2005-09-12 00:00,0.07325863241820102,-0.22918958965130554,0.060573070838360485,0.2561601183106311,0.7798919357220879
2005-09-13 00:00,0.15873133993939215,-0.10087625489307556,0.16919811013283415,0.299637758544481,0.7739825698597729
2005-09-14 00:00,0.24882025380329115,-0.052361781754075604,0.17775256538952616,0.3265234434528716,0.7087553725707348
2005-09-15 00:00,0.1389608228115039,-0.14210965607607817,0.12136681533252859,0.18343337565828166,0.7268041354765142
2005-09-16 00:00,0.22380943408386045,-0.08828339398908622,0.11328513392678202,0.2582905229176702,0.6953890953568749
2005-09-17 00:00,0.04278442772313032,-0.2056348469179174,0.0014742863834528719,0.06959259362878108,0.576303487493685
2005-09-18 00:00,0.005090573912497676,-0.2576254336141448,-0.014363453922606545,0.043672595967107014,0.6048189525136013
2005-09-19 00:00,0.19979052589349033,-0.13771543356745614,0.12160816814097031,0.3058554216998469,0.7962545978393558
2005-09-20 00:00,0.319964098816009,-0.06555376552714628,0.2260889131561333,0.42521805531276813,0.8223241212879774
2005-09-21 00:00,0.13637689025748984,-0.14508321043193773,0.18867448207103707,0.3371541768644124,0.7178263762833375
2005-09-22 00:00,0.12038829189479591,-0.1763423351987441,0.10707086277935302,0.2995957907542331,0.7141909351360058
2005-09-23 00:00,0.0793700169264106,-0.19398240193696747,0.05922959640799874,0.17827931592333962,0.6642389712310318
2005-09-24 00:00,0.1229031118067492,-0.20844480761282735,0.0019375121982151688,0.06955327108163287,0.5617182876247576
2005-09-25 00:00,0.1062168084826684,-0.20568186207704064,0.09360129319708008,0.13971439565355775,0.6268380237524125
2005-09-26 00:00,0.20768314775662602,-0.07723462155069377,0.2590181694131467,0.3676778576186902,0.7619225596092436
2005-09-27 00:00,0.2501361736639148,0.018797186442115366,0.3356756932117454,0.45030936994845533,0.7277278084977798
2005-09-28 00:00,0.19442331506487126,-0.10112160721600738,0.2081478807195696,0.29636250405132913,0.7135090736230258
2005-09-29 00:00,0.17789134977763799,0.044155633676961514,0.31436653182830177,0.40953450625422033,0.6319134637979358
2005-09-30 00:00,0.39633288971001335,0.08521474439911875,0.3845452927377451,0.4334383459879096,0.6142958615331539
2005-10-01 00:00,0.11923315266747805,-0.09913268613313486,0.2165361973603837,0.3094054527211205,0.5120525703591148
2005-10-02 00:00,0.22457699278101678,-0.015241161039521778,0.23164845143058987,0.28904650674694143,0.5643518401089543
2005-10-03 00:00,0.23037425608442444,-0.0863659121668372,0.3112616597835699,0.4478819879868552,0.7061876270414711
2005-10-04 00:00,0.32161034757564005,0.049434441430909803,0.40376775917223995,0.42415102265268917,0.7315243757400505
2005-10-05 00:00,0.30235098944361816,0.08042892855816025,0.43488213654191665,0.5001608015214981,0.7016279214814543
2005-10-06 00:00,0.3100891381117151,-0.005760999591459731,0.24620087224074816,0.3198943720481957,0.6505629141165233
2005-10-07 00:00,0.23280666404636022,-0.042408803645121396,0.26256788911833306,0.30431546606558946,0.6061024413577485
2005-10-08 00:00,0.20533240614718437,-0.0031718343794441273,0.29505752199405966,0.33526055975871827,0.5340202491067323
2005-10-09 00:00,0.12502984235944226,-0.09952593995933849,0.19780044461451132,0.252798607207412,0.540887722493474
2005-10-10 00:00,0.24598366690669562,-0.06254757972659833,0.29727170593985963,0.3708588937024456,0.6737667002218555
2005-10-11 00:00,0.27871846120582233,-0.01221263968389677,0.26600441179598744,0.3284846254680742,0.6521237848034367
2005-10-12 00:00,0.19182153595250934,-0.10244201988439902,0.24480926527876126,0.2670417377776173,0.7016278030008545
2005-10-13 00:00,0.19899138291594584,-0.10679239187790368,0.1668806158564696,0.25032333236705206,0.6749112274890677
2005-10-14 00:00,0.14986440121033753,-0.11422416576980907,0.13161326536696527,0.23703164039561392,0.6498249665347787
2005-10-15 00:00,0.09904784875735273,-0.22972441203310387,0.025219792244851588,0.07462078053068788,0.5686541223537791
2005-10-16 00:00,0.055267968050716876,-0.2585548923330718,0.050296531021142746,0.08127261539151333,0.5617288858086541
2005-10-17 00:00,0.14153109693538551,-0.06706902703779957,0.23911467157021654,0.35675439954394494,0.6945689783289872
2005-10-18 00:00,0.22002838180625928,-0.029591447565686074,0.2883324153334089,0.360785959060838,0.7333075500017967
2005-10-19 00:00,0.2623609653182237,-0.10205419461787846,0.20126598952092933,0.2787126805686751,0.7157087330588104
2005-10-20 00:00,0.2160661317623695,0.026122499499447366,0.27418794862715323,0.3004296505692383,0.6181145558603907
2005-10-21 00:00,0.20498619461152703,-0.10093197325958636,0.16268412445952918,0.2331038751291578,0.6433345644486607
2005-10-22 00:00,0.166134685086505,-0.10531356786463142,0.11354460424429304,0.238270435215243,0.5492803523012012
2005-10-23 00:00,0.16526770638265842,-0.12110241084635703,0.14875905608971215,0.17525745559046355,0.562038203630397
2005-10-24 00:00,0.2145479153966909,-0.06957597796945361,0.3060656823837468,0.378301646265111,0.6949515891154514
2005-10-25 00:00,0.26971170331375605,-0.004837414183450461,0.28748190919428035,0.4183359032820448,0.7021372598047473
2005-10-26 00:00,0.24377609552748475,-0.04929355904679644,0.24323751648657313,0.33074325465192955,0.6824650116026855
2005-10-27 00:00,0.1974192123471259,3.217450702719393e-05,0.2826634603763566,0.307472903465079,0.6318279866517411
2005-10-28 00:00,0.26857408295296403,-0.041977438308481496,0.15718357279494388,0.28748420523349427,0.619477505394844
2005-10-29 00:00,0.19066888617584965,-0.03754647571175926,0.13798699697026778,0.18358892117182313,0.5160131544704709
2005-10-30 00:00,0.17215189927390764,-0.18899204572010223,0.07489515066535399,0.2712727271495944,0.5682246462940594
2005-10-31 00:00,0.24763476863342038,0.0036953224827190323,0.3344816427279371,0.40585037896766396,0.6731063447256196
2005-11-01 00:00,0.2387102269532933,-0.08388714690838403,0.3036851772220035,0.44572833198101397,0.7016092434143082
2005-11-02 00:00,0.2593548547910569,-0.06596619034728654,0.25483916708769105,0.30688343583349975,0.6836079019899906
2005-11-03 00:00,0.2984023848673487,0.054874970856473276,0.3679132941633136,0.4123141925593249,0.611650602791752
2005-11-04 00:00,0.16050259813377105,-0.04241114283664399,0.3161682435287653,0.3551888991226876,0.5928621403778072
2005-11-05 00:00,0.19393462369131886,-0.0841444109413848,0.2348785320434703,0.2678646300578593,0.5173233246307554
2005-11-06 00:00,0.15610749360540294,-0.14701506297658778,0.17078646458285524,0.2102579272460207,0.5522995587006267
2005-11-07 00:00,0.2739677657469669,-0.013177177346485935,0.36896336811639796,0.44256185168825823,0.6888111897383071
2005-11-08 00:00,0.2668044892532703,-0.024492514120499576,0.26574288817411235,0.3630448517112528,0.6814225302814301
2005-11-09 00:00,0.22224575452370077,-0.07010319198812223,0.19319395435464956,0.262828364684227,0.6109004018956962
2005-11-10 00:00,0.13879959197209923,-0.055159281340967925,0.21524030333286245,0.2438165253924166,0.5907424691519128
2005-11-11 00:00,0.16717537397312926,-0.1592434542591546,0.05369217487503483,0.09077674854729866,0.5943656999897045
2005-11-12 00:00,0.14881857771357965,-0.1376817845141026,0.10489582973863308,0.20114012998202752,0.5060879286225175
2005-11-13 00:00,0.251966387230165,-0.11849574127783585,0.08969437050942664,0.28281163541017673,0.5442917209023961
2005-11-14 00:00,0.2039187810973368,-0.0248625590705312,0.30179741178501296,0.4228173278932626,0.6867953656812649
2005-11-15 00:00,0.22555496833959987,0.026420706318953963,0.3710483774833725,0.3956448605125346,0.659324935401343
2005-11-16 00:00,0.18460234003469939,-0.026899153351871125,0.26187827307948425,0.3585809478773499,0.5991326282328474


==> data/Netflix/example_Netflix-times.csv <==
item,time
186,2002-10-21 00:00
110,2004-03-16 00:00
29,2004-05-14 00:00
196,2004-09-08 00:00
180,2005-07-12 00:00


==> data/Netflix/metrics.csv <==
Name,algorithm,alpha,bin length days,dataset,default context 1,default item 1,default user 1,density,half life days,k,l2,l2a,max iterations,poly basis,pop alpha,pop window,predict factors,r,use predict timestamps,width days,MRR@20,MRR@50,NDCG@20,NDCG@50,Recall@20,Recall@50,MRR@20_err,MRR@50_err,NDCG@20_err,NDCG@50_err,Recall@20_err,Recall@50_err
EASE $\sfrac{\textrm{trend}}{\textrm{pop}}$,EASE TA,0.997567703550855,,Netflix,,,,,,,3214.60305764288,,,,,4,,,,,0.0605624357498816,0.0633976385837095,0.0876651394157859,0.105527753004154,0.184298798859117,0.274720805045595,0.000835494508568577,0.00083252823258609,0.000949620670388963,0.000950596874367735,0.00170292300030107,0.00196049885518622
iTALS Drop Time $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALS TA4,5.97988789509168,1,Netflix,1,1,1,,,256,10.7588021696172,,10,,0.865656510364383,6,,,,,0.0564209474812539,0.0590641798528651,0.0829399241429369,0.0995060965133363,0.177755794801752,0.261443980235408,0.000801455415889074,0.000798850191671156,0.000918141220882007,0.000921014191430437,0.00167911523641601,0.0019299641969823
DTF $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTF2,2.45513995326472,,Netflix,1,0,0,,,256,17.497835181482,870971.698595932,10,legendre,0.521768804863045,9,,20,0,,0.0556005689611763,0.0582453483689904,0.0818752694918191,0.098507442595691,0.176043466034628,0.26016852127104,0.000798191536216673,0.0007956209877854,0.000913305953673621,0.000916521412028146,0.001672747210364,0.00192691246086287
iTALSx $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALSx TA2,4998.52701739856,1,Netflix,,,,,,256,146.138933447326,,10,,0.86673941380282,17,,,,,0.0575153979984367,0.059917013085437,0.0831836998626101,0.098123139148756,0.174828264974089,0.250085365363757,0.000819140014958921,0.000816779376605544,0.000930474579944985,0.000933296788205197,0.00166819265044032,0.0019020339369225
DTF $\alpha\downarrow$,DTF,19.8897490977982,,Netflix,1,0,1,,496,256,1.06161508794222,849361.498179517,10,legendre,,,,20,0,,0.0523857027416474,0.0553406219556511,0.0779076726539932,0.0964279712609884,0.170032740127747,0.263603221789258,0.000776601944314006,0.000773882184830654,0.000890238099844846,0.000895168356345874,0.00164992789540857,0.00193508258658786
WMF $\sfrac{\textrm{trend}}{\textrm{pop}}$,WMF TA2,2.58832813115342,,Netflix,,,,,,256,28.1591301700378,,10,,0.897164644855729,4,,,,,0.0551634487909942,0.0576004792102332,0.0806045891434967,0.0958527521224035,0.171232876712329,0.248217370345077,0.000793608814150292,0.000791266847607249,0.000909671202611339,0.000913325939312216,0.00165454293573732,0.00189727566587564
iTALS $\sfrac{\textrm{trend}}{\textrm{pop}}$,iTALS TA2,6.36732383306206,1,Netflix,1,0,0,,,256,27.9356785201249,,10,,0.272622021945676,13,,,,,0.0521357140503993,0.0548086862854619,0.0787245457417935,0.095471386609649,0.174120234604106,0.258707267103202,0.00075884712237311,0.000756355297175621,0.000881550358322966,0.000886084883931558,0.00166552533248266,0.00192339017560912
iTALSx $\alpha\downarrow$,iTALSx TA,6536.1679252655,1,Netflix,,,,,149,256,32620.9693721681,,10,,,,,,,,0.0521564399700971,0.0550473907918108,0.0758225235820249,0.0940840383014395,0.160863495761861,0.253379464106375,0.000788905314002881,0.000786289249847927,0.000894662632312626,0.000900251090704476,0.00161366457952974,0.00191031013650334
DTFKernel $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTFKernel,131.409109396783,,Netflix,1,0,0,,,256,6.92933415218317,1.71724003231668,10,legendre,0.244669071823987,2,,20,0,202,0.0504179477847219,0.0529175383042614,0.0755217001288593,0.0911411924177193,0.165633913148275,0.244446229863817,0.000753145857401209,0.000750917943179858,0.000871565587695138,0.000877173566423266,0.00163275552105022,0.00188752437278487
iTALSx,iTALSx,3879.32127488577,1,Netflix,,,,,,256,4018.35239381049,,10,,,,,,,,0.0459023688906399,0.0485759709597001,0.0690130227432359,0.0857549231997836,0.152221508054473,0.236783433093641,0.00071864043974765,0.000716459986027996,0.000835843661010467,0.000844353708819482,0.00157778351892901,0.00186710077380854
Trending,Popularity,,,Netflix,,,,,,,,,,,,5,,,,,0.0497344510658835,0.0515327456013004,0.0683792203862668,0.0797441297016649,0.1341642228739,0.191730606997951,0.000793632333180793,0.000792142739754002,0.000885733897032975,0.000891928810077825,0.00149693978600431,0.00172898807668204
iTALS $\alpha\downarrow$,iTALS TA,5.06489341575743,1,Netflix,0,1,1,,187,256,60.4861504594569,,10,,,,,,,,0.0396741971452178,0.0420510468536456,0.0639686899049545,0.0791794426138363,0.149906600249066,0.22732796368457,0.000602074838093171,0.000600203342610186,0.000757291594885238,0.000767729712539612,0.00156787670488996,0.00184073909520626
DTF Drop Time $\sfrac{\textrm{trend}}{\textrm{pop}}$,DTF4,1.65537090662777,,Netflix,1,1,1,,,256,4.40835755100653,105.519801620186,10,legendre,0.962944613877461,9,,20,,,0.0439362676012983,0.0460346328265924,0.0658303419420487,0.0789215800759858,0.144533603824368,0.210561201944322,0.00070745818138717,0.000705854238638992,0.000821356430401746,0.000829704089673588,0.00154437975905007,0.00179067436664831
iTALS,iTALS,4.53973665536601,1,Netflix,1,0,0,,,256,4.39197879703847,,10,,,,,,,,0.0352271099786654,0.0382973807217192,0.0596055170241095,0.0788575675714507,0.148631141284699,0.245912505523641,0.000580646169193978,0.000578612460357271,0.000724074991332617,0.000739421725650676,0.00156236317675293,0.00189133902924661
DMF $\sfrac{\textrm{trend}}{\textrm{pop}}$,DMF,1.0362733495788,,Netflix,,,,,,256,2058.90120128412,1.64961133139296,10,legendre,0.0699088268199762,221,,20,,,0.0426730627527183,0.0447821254771328,0.0609747091267688,0.0742953546116852,0.128510022898003,0.196029004137709,0.000749259755939085,0.000747793656345859,0.00083205768354539,0.000841745515999411,0.0014698327058138,0.00174360684572149
WMF $\alpha\downarrow$,WMF TA,9864.17524844284,,Netflix,,,,,2,256,21216.4907068342,,10,,,,,,,,0.0299418822283964,0.0319886743034706,0.0481265843802639,0.0615423075038837,0.113530912304664,0.182430803840437,0.000551093928844117,0.000550007470069019,0.000677557664037398,0.000693776227701306,0.00139333988682286,0.00169620974456561
EASE,EASE,0.333591341476777,,Netflix,,,,,,,678.297455723391,,,,,,,,,,0.0174522948976867,0.0196887218392444,0.0299674553422716,0.0442463195732252,0.076120797011208,0.148766721568312,0.000416884526067995,0.000416664455409404,0.000527181458805117,0.000558476057689419,0.00116473591397195,0.00156295113802295
WMF,WMF,9.85255402018441,,Netflix,,,,,,256,221.035421044772,,10,,,,,,,,0.00945818473453217,0.0112814910983813,0.0182439245832656,0.0299007623569358,0.0510434660346282,0.110382436829631,0.000279933725552193,0.000280693462094467,0.00038823646432216,0.000429304963749151,0.000966632619696756,0.00137632142599724


==> data/Netflix/session_spans.csv <==
index,span
2,2198.0
3,2197.0
4,2195.0
5,2193.0
8,2191.0
10,2190.0
12,2189.0
15,2188.0
19,2187.0
24,2186.0
33,2185.0
38,2184.0
43,2183.0
51,2182.0
61,2181.0
75,2180.0
85,2179.0
93,2178.0
103,2177.0
113,2176.0
119,2175.0
130,2174.0
146,2173.0
154,2172.0
170,2171.0
180,2170.0
195,2169.0
206,2168.0
215,2167.0
229,2166.0
238,2165.0
251,2164.0
262,2163.0
275,2162.0
293,2161.0
307,2160.0
322,2159.0
339,2158.0
355,2157.0
371,2156.0
393,2155.0
413,2154.0
426,2153.0
443,2152.0
465,2151.0
485,2150.0
508,2149.0
528,2148.0
549,2147.0
569,2146.0
587,2145.0
608,2144.0
625,2143.0
647,2142.0
666,2141.0
689,2140.0
710,2139.0
733,2138.0
755,2137.0
775,2136.0
790,2135.0
812,2134.0
828,2133.0
850,2132.0
875,2131.0
892,2130.0
916,2129.0
933,2128.0
950,2127.0
977,2126.0
996,2125.0
1013,2124.0
1035,2123.0
1063,2122.0
1094,2121.0
1120,2120.0
1139,2119.0
1160,2118.0
1178,2117.0
1202,2116.0
1226,2115.0
1249,2114.0
1272,2113.0
1296,2112.0
1319,2111.0
1345,2110.0
1366,2109.0
1392,2108.0
1405,2107.0
1429,2106.0
1443,2105.0
1454,2104.0
1469,2103.0
1492,2102.0
1513,2101.0
1535,2100.0
1552,2099.0
1572,2098.0
1583,2097.0
1603,2096.0
1622,2095.0
1639,2094.0
1656,2093.0
1674,2092.0
1692,2091.0
1708,2090.0
1726,2089.0
1745,2088.0
1766,2087.0
1794,2086.0
1806,2085.0
1823,2084.0
1844,2083.0
1863,2082.0
1872,2081.0
1893,2080.0
1916,2079.0
1934,2078.0
1950,2077.0
1970,2076.0
1988,2075.0
2008,2074.0
2021,2073.0
2049,2072.0
2064,2071.0
2078,2070.0
2097,2069.0
2112,2068.0
2133,2067.0
2150,2066.0
2164,2065.0
2182,2064.0
2205,2063.0
2218,2062.0
2233,2061.0
2250,2060.0
2267,2059.0
2280,2058.0
2297,2057.0
2318,2056.0
2340,2055.0
2348,2054.0
2360,2053.0
2384,2052.0
2401,2051.0
2414,2050.0
2429,2049.0
2444,2048.0
2458,2047.0
2473,2046.0
2481,2045.0
2491,2044.0
2511,2043.0
2533,2042.0
2542,2041.0
2553,2040.0
2569,2039.0
2582,2038.0
2595,2037.0
2609,2036.0
2621,2035.0
2634,2034.0
2645,2033.0
2668,2032.0
2683,2031.0
2695,2030.0
2705,2029.0
2718,2028.0
2732,2027.0
2749,2026.0
2757,2025.0
2773,2024.0
2789,2023.0
2795,2022.0
2804,2021.0
2817,2020.0
2829,2019.0
2843,2018.0
2856,2017.0
2875,2016.0
2887,2015.0
2900,2014.0
2923,2013.0
2936,2012.0
2947,2011.0
2962,2010.0
2973,2009.0
2987,2008.0
2996,2007.0
3012,2006.0
3021,2005.0
3041,2004.0
3056,2003.0
3077,2002.0
3084,2001.0
3094,2000.0
3107,1999.0
3116,1998.0
3131,1997.0
3149,1996.0
3161,1995.0
3169,1994.0
3184,1993.0
3197,1992.0
3210,1991.0
3225,1990.0
3233,1989.0
3253,1988.0
3264,1987.0
3273,1986.0
3282,1985.0
3294,1984.0
3308,1983.0
3319,1982.0
3330,1981.0
3342,1980.0
3356,1979.0
3365,1978.0
3381,1977.0
3400,1976.0
3416,1975.0
3435,1974.0
3455,1973.0
3469,1972.0
3490,1971.0
3502,1970.0
3517,1969.0
3533,1968.0
3539,1967.0
3546,1966.0
3554,1965.0
3567,1964.0
3583,1963.0
3598,1962.0
3612,1961.0
3628,1960.0
3642,1959.0
3656,1958.0
3664,1957.0
3670,1956.0
3680,1955.0
3688,1954.0
3695,1953.0
3708,1952.0
3724,1951.0
3731,1950.0
3743,1949.0
3755,1948.0
3770,1947.0
3784,1946.0
3789,1945.0
3803,1944.0
3818,1943.0
3839,1942.0
3850,1941.0
3864,1940.0
3883,1939.0
3893,1938.0
3906,1937.0
3915,1936.0
3933,1935.0
3953,1934.0
3967,1933.0
3978,1932.0
3998,1931.0
4011,1930.0
4025,1929.0
4033,1928.0
4047,1927.0
4057,1926.0
4067,1925.0
4076,1924.0
4093,1923.0
4101,1922.0
4110,1921.0
4125,1920.0
4138,1919.0
4161,1918.0
4175,1917.0
4187,1916.0
4205,1915.0
4218,1914.0
4229,1913.0
4244,1912.0
4257,1911.0
4266,1910.0
4274,1909.0
4289,1908.0
4305,1907.0
4313,1906.0
4317,1905.0
4331,1904.0
4342,1903.0
4352,1902.0
4365,1901.0
4376,1900.0
4393,1899.0
4407,1898.0
4419,1897.0
4434,1896.0
4439,1895.0
4450,1894.0
4460,1893.0
4472,1892.0
4485,1891.0
4502,1890.0
4514,1889.0
4523,1888.0
4533,1887.0
4537,1886.0
4552,1885.0
4562,1884.0
4574,1883.0
4580,1882.0
4590,1881.0
4602,1880.0
4613,1879.0
4621,1878.0
4635,1877.0
4642,1876.0
4652,1875.0
4666,1874.0
4677,1873.0
4692,1872.0
4707,1871.0
4723,1870.0
4738,1869.0
4748,1868.0
4759,1867.0
4771,1866.0
4781,1865.0
4794,1864.0
4801,1863.0
4812,1862.0
4822,1861.0
4828,1860.0
4838,1859.0
4848,1858.0
4852,1857.0
4864,1856.0
4871,1855.0
4883,1854.0
4899,1853.0
4922,1852.0
4941,1851.0
4959,1850.0
4976,1849.0
4992,1848.0
5000,1847.0
5010,1846.0
5030,1845.0
5042,1844.0
5058,1843.0
5072,1842.0
5092,1841.0
5106,1840.0
5114,1839.0
5129,1838.0
5140,1837.0
5151,1836.0
5163,1835.0
5181,1834.0
5191,1833.0
5207,1832.0
5217,1831.0
5229,1830.0
5243,1829.0
5260,1828.0
5271,1827.0
5293,1826.0
5313,1825.0
5331,1824.0
5350,1823.0
5364,1822.0
5381,1821.0
5396,1820.0
5420,1819.0
5433,1818.0
5449,1817.0
5465,1816.0
5484,1815.0
5505,1814.0
5533,1813.0
5556,1812.0
5572,1811.0
5592,1810.0
5607,1809.0
5623,1808.0
5643,1807.0
5667,1806.0
5690,1805.0
5710,1804.0
5726,1803.0
5744,1802.0
5763,1801.0
5782,1800.0
5800,1799.0
5821,1798.0
5840,1797.0
5859,1796.0
5878,1795.0
5897,1794.0
5924,1793.0
5951,1792.0
5970,1791.0
5991,1790.0
6016,1789.0
6034,1788.0
6062,1787.0
6087,1786.0
6113,1785.0
6140,1784.0
6156,1783.0
6179,1782.0
6205,1781.0
6233,1780.0
6262,1779.0
6285,1778.0
6306,1777.0
6333,1776.0
6347,1775.0
6372,1774.0
6390,1773.0
6407,1772.0
6435,1771.0
6458,1770.0
6474,1769.0
6505,1768.0
6526,1767.0
6550,1766.0
6582,1765.0
6607,1764.0
6633,1763.0
6659,1762.0
6676,1761.0
6696,1760.0
6724,1759.0
6743,1758.0
6764,1757.0
6788,1756.0
6809,1755.0
6843,1754.0
6862,1753.0
6885,1752.0
6903,1751.0
6922,1750.0
6949,1749.0
6983,1748.0
7004,1747.0
7034,1746.0
7050,1745.0
7077,1744.0
7101,1743.0
7129,1742.0
7149,1741.0
7172,1740.0
7195,1739.0
7208,1738.0
7237,1737.0
7262,1736.0
7296,1735.0
7320,1734.0
7340,1733.0
7361,1732.0
7386,1731.0
7410,1730.0
7431,1729.0
7459,1728.0
7485,1727.0
7506,1726.0
7532,1725.0
7563,1724.0
7585,1723.0
7605,1722.0
7628,1721.0
7655,1720.0
7680,1719.0
7701,1718.0
7724,1717.0
7741,1716.0
7761,1715.0
7782,1714.0
7806,1713.0
7825,1712.0
7842,1711.0
7858,1710.0
7874,1709.0
7892,1708.0
7914,1707.0
7937,1706.0
7955,1705.0
7972,1704.0
7993,1703.0
8023,1702.0
8040,1701.0
8059,1700.0
8082,1699.0
8097,1698.0
8114,1697.0
8131,1696.0
8158,1695.0
8186,1694.0
8217,1693.0
8236,1692.0
8265,1691.0
8287,1690.0
8310,1689.0
8335,1688.0
8361,1687.0
8378,1686.0
8394,1685.0
8420,1684.0
8438,1683.0
8455,1682.0
8479,1681.0
8492,1680.0
8507,1679.0
8514,1678.0
8539,1677.0
8570,1676.0
8606,1675.0
8621,1674.0
8641,1673.0
8674,1672.0
8699,1671.0
8721,1670.0
8743,1669.0
8762,1668.0
8779,1667.0
8793,1666.0
8818,1665.0
8839,1664.0
8863,1663.0
8881,1662.0
8898,1661.0
8921,1660.0
8959,1659.0
8979,1658.0
9004,1657.0
9028,1656.0
9055,1655.0
9081,1654.0
9105,1653.0
9125,1652.0
9145,1651.0
9166,1650.0
9186,1649.0
9214,1648.0
9242,1647.0
9265,1646.0
9296,1645.0
9321,1644.0
9341,1643.0
9364,1642.0
9392,1641.0
9409,1640.0
9426,1639.0
9451,1638.0
9474,1637.0
9511,1636.0
9530,1635.0
9543,1634.0
9566,1633.0
9585,1632.0
9606,1631.0
9623,1630.0
9646,1629.0
9671,1628.0
9694,1627.0
9712,1626.0
9743,1625.0
9770,1624.0
9791,1623.0
9815,1622.0
9838,1621.0
9861,1620.0
9884,1619.0
9908,1618.0
9937,1617.0
9965,1616.0
9988,1615.0
10009,1614.0
10028,1613.0
10051,1612.0
10075,1611.0
10106,1610.0
10131,1609.0
10151,1608.0
10182,1607.0
10207,1606.0
10225,1605.0
10249,1604.0
10272,1603.0
10304,1602.0
10336,1601.0
10352,1600.0
10373,1599.0
10405,1598.0
10436,1597.0
10464,1596.0
10495,1595.0
10515,1594.0
10537,1593.0
10551,1592.0
10585,1591.0
10608,1590.0
10634,1589.0
10658,1588.0
10690,1587.0
10711,1586.0
10735,1585.0
10766,1584.0
10797,1583.0
10840,1582.0
10862,1581.0
10886,1580.0
10909,1579.0
10933,1578.0
10952,1577.0
10970,1576.0
11005,1575.0
11024,1574.0
11054,1573.0
11078,1572.0
11097,1571.0
11118,1570.0
11140,1569.0
11171,1568.0
11198,1567.0
11231,1566.0
11255,1565.0
11277,1564.0
11295,1563.0
11317,1562.0
11344,1561.0
11374,1560.0
11398,1559.0
11426,1558.0
11453,1557.0
11479,1556.0
11498,1555.0
11525,1554.0
11546,1553.0
11565,1552.0
11607,1551.0
11632,1550.0
11655,1549.0
11688,1548.0
11714,1547.0
11750,1546.0
11782,1545.0
11805,1544.0
11834,1543.0
11864,1542.0
11892,1541.0
11932,1540.0
11959,1539.0
11987,1538.0
12011,1537.0
12034,1536.0
12073,1535.0
12102,1534.0
12131,1533.0
12153,1532.0
12185,1531.0
12215,1530.0
12244,1529.0
12274,1528.0
12307,1527.0
12341,1526.0
12369,1525.0
12406,1524.0
12443,1523.0
12487,1522.0
12522,1521.0
12552,1520.0
12586,1519.0
12623,1518.0
12649,1517.0
12682,1516.0
12711,1515.0
12745,1514.0
12773,1513.0
12804,1512.0
12841,1511.0
12866,1510.0
12891,1509.0
12922,1508.0
12950,1507.0
12985,1506.0
13021,1505.0
13055,1504.0
13077,1503.0
13109,1502.0
13132,1501.0
13163,1500.0
13195,1499.0
13222,1498.0
13262,1497.0
13300,1496.0
13330,1495.0
13365,1494.0
13403,1493.0
13429,1492.0
13472,1491.0
13503,1490.0
13544,1489.0
13584,1488.0
13628,1487.0
13671,1486.0
13700,1485.0
13738,1484.0
13776,1483.0
13816,1482.0
13846,1481.0
13891,1480.0
13933,1479.0
13978,1478.0
14014,1477.0
14043,1476.0
14093,1475.0
14137,1474.0
14177,1473.0
14222,1472.0
14254,1471.0
14298,1470.0
14337,1469.0
14377,1468.0
14412,1467.0
14458,1466.0
14504,1465.0
14553,1464.0
14602,1463.0
14651,1462.0
14703,1461.0
14754,1460.0
14801,1459.0
14858,1458.0
14921,1457.0
14985,1456.0
15040,1455.0
15107,1454.0
15168,1453.0
15225,1452.0
15294,1451.0
15364,1450.0
15419,1449.0
15483,1448.0
15552,1447.0
15611,1446.0
15671,1445.0
15743,1444.0
15807,1443.0
15870,1442.0
15934,1441.0
16007,1440.0
16067,1439.0
16126,1438.0
16179,1437.0
16249,1436.0
16309,1435.0
16361,1434.0
16423,1433.0
16489,1432.0
16551,1431.0
16624,1430.0
16688,1429.0
16768,1428.0
16834,1427.0
16902,1426.0
16965,1425.0
17020,1424.0
17090,1423.0
17146,1422.0
17206,1421.0
17272,1420.0
17340,1419.0
17411,1418.0
17481,1417.0
17546,1416.0
17608,1415.0
17674,1414.0
17747,1413.0
17808,1412.0
17864,1411.0
17921,1410.0
17989,1409.0
18051,1408.0
18120,1407.0
18205,1406.0
18248,1405.0
18303,1404.0
18371,1403.0
18436,1402.0
18487,1401.0
18547,1400.0
18595,1399.0
18660,1398.0
18715,1397.0
18779,1396.0
18830,1395.0
18891,1394.0
18955,1393.0
19016,1392.0
19086,1391.0
19138,1390.0
19195,1389.0
19262,1388.0
19322,1387.0
19388,1386.0
19456,1385.0
19525,1384.0
19587,1383.0
19633,1382.0
19695,1381.0
19760,1380.0
19829,1379.0
19889,1378.0
19936,1377.0
19988,1376.0
20049,1375.0
20108,1374.0
20172,1373.0
20242,1372.0
20310,1371.0
20366,1370.0
20437,1369.0
20500,1368.0
20560,1367.0
20615,1366.0
20687,1365.0
20745,1364.0
20797,1363.0
20861,1362.0
20942,1361.0
21008,1360.0
21075,1359.0
21144,1358.0
21199,1357.0
21256,1356.0
21310,1355.0
21372,1354.0
21434,1353.0
21497,1352.0
21565,1351.0
21636,1350.0
21682,1349.0
21742,1348.0
21809,1347.0
21865,1346.0
21936,1345.0
21988,1344.0
22051,1343.0
22096,1342.0
22152,1341.0
22213,1340.0
22271,1339.0
22353,1338.0
22425,1337.0
22487,1336.0
22544,1335.0
22612,1334.0
22675,1333.0
22737,1332.0
22791,1331.0
22856,1330.0
22907,1329.0
22958,1328.0
23016,1327.0
23086,1326.0
23143,1325.0
23211,1324.0
23278,1323.0
23341,1322.0
23417,1321.0
23480,1320.0
23549,1319.0
23609,1318.0
23683,1317.0
23763,1316.0
23819,1315.0
23867,1314.0
23928,1313.0
23983,1312.0
24046,1311.0
24126,1310.0
24194,1309.0
24252,1308.0
24319,1307.0
24372,1306.0
24425,1305.0
24499,1304.0
24575,1303.0
24636,1302.0
24700,1301.0
24771,1300.0
24817,1299.0
24892,1298.0
24945,1297.0
25008,1296.0
25067,1295.0
25120,1294.0
25180,1293.0
25248,1292.0
25302,1291.0
25353,1290.0
25430,1289.0
25500,1288.0
25576,1287.0
25651,1286.0
25719,1285.0
25780,1284.0
25858,1283.0
25953,1282.0
26014,1281.0
26083,1280.0
26143,1279.0
26209,1278.0
26273,1277.0
26343,1276.0
26421,1275.0
26500,1274.0
26567,1273.0
26635,1272.0
26700,1271.0
26771,1270.0
26836,1269.0
26899,1268.0
26968,1267.0
27041,1266.0
27097,1265.0
27158,1264.0
27231,1263.0
27297,1262.0
27365,1261.0
27448,1260.0
27506,1259.0
27564,1258.0
27637,1257.0
27722,1256.0
27793,1255.0
27878,1254.0
27957,1253.0
28023,1252.0
28090,1251.0
28174,1250.0
28242,1249.0
28313,1248.0
28399,1247.0
28496,1246.0
28567,1245.0
28634,1244.0
28707,1243.0
28780,1242.0
28854,1241.0
28929,1240.0
28999,1239.0
29077,1238.0
29128,1237.0
29216,1236.0
29296,1235.0
29359,1234.0
29439,1233.0
29528,1232.0
29611,1231.0
29703,1230.0
29770,1229.0
29836,1228.0
29899,1227.0
29987,1226.0
30076,1225.0
30146,1224.0
30203,1223.0
30274,1222.0
30350,1221.0
30427,1220.0
30504,1219.0
30586,1218.0
30649,1217.0
30716,1216.0
30789,1215.0
30868,1214.0
30945,1213.0
31031,1212.0
31110,1211.0
31203,1210.0
31276,1209.0
31344,1208.0
31432,1207.0
31509,1206.0
31584,1205.0
31669,1204.0
31745,1203.0
31834,1202.0
31910,1201.0
31980,1200.0
32066,1199.0
32130,1198.0
32208,1197.0
32293,1196.0
32372,1195.0
32447,1194.0
32506,1193.0
32597,1192.0
32679,1191.0
32772,1190.0
32848,1189.0
32933,1188.0
33015,1187.0
33081,1186.0
33163,1185.0
33253,1184.0
33337,1183.0
33436,1182.0
33535,1181.0
33600,1180.0
33695,1179.0
33787,1178.0
33863,1177.0
33949,1176.0
34034,1175.0
34107,1174.0
34197,1173.0
34281,1172.0
34370,1171.0
34463,1170.0
34564,1169.0
34641,1168.0
34713,1167.0
34793,1166.0
34869,1165.0
34958,1164.0
35056,1163.0
35138,1162.0
35233,1161.0
35321,1160.0
35389,1159.0
35479,1158.0
35564,1157.0
35650,1156.0
35724,1155.0
35803,1154.0
35878,1153.0
35961,1152.0
36048,1151.0
36121,1150.0
36198,1149.0
36296,1148.0
36387,1147.0
36464,1146.0
36527,1145.0
36608,1144.0
36675,1143.0
36772,1142.0
36861,1141.0
36954,1140.0
37033,1139.0
37113,1138.0
37206,1137.0
37298,1136.0
37388,1135.0
37495,1134.0
37570,1133.0
37661,1132.0
37738,1131.0
37823,1130.0
37898,1129.0
37968,1128.0
38061,1127.0
38156,1126.0
38238,1125.0
38309,1124.0
38398,1123.0
38485,1122.0
38571,1121.0
38682,1120.0
38780,1119.0
38857,1118.0
38934,1117.0
39013,1116.0
39096,1115.0
39181,1114.0
39286,1113.0
39362,1112.0
39444,1111.0
39518,1110.0
39614,1109.0
39694,1108.0
39793,1107.0
39890,1106.0
39980,1105.0
40068,1104.0
40140,1103.0
40233,1102.0
40334,1101.0
40437,1100.0
40526,1099.0
40609,1098.0
40724,1097.0
40816,1096.0
40910,1095.0
41000,1094.0
41107,1093.0
41205,1092.0
41318,1091.0
41426,1090.0
41528,1089.0
41654,1088.0
41776,1087.0
41901,1086.0
42025,1085.0
42128,1084.0
42249,1083.0
42352,1082.0
42450,1081.0
42568,1080.0
42687,1079.0
42802,1078.0
42927,1077.0
43051,1076.0
43186,1075.0
43289,1074.0
43417,1073.0
43549,1072.0
43689,1071.0
43836,1070.0
43945,1069.0
44039,1068.0
44144,1067.0
44253,1066.0
44366,1065.0
44473,1064.0
44581,1063.0
44692,1062.0
44793,1061.0
44884,1060.0
44995,1059.0
45099,1058.0
45203,1057.0
45288,1056.0
45391,1055.0
45504,1054.0
45618,1053.0
45745,1052.0
45890,1051.0
46037,1050.0
46186,1049.0
46290,1048.0
46415,1047.0
46520,1046.0
46648,1045.0
46799,1044.0
46942,1043.0
47104,1042.0
47220,1041.0
47337,1040.0
47473,1039.0
47598,1038.0
47743,1037.0
47898,1036.0
48023,1035.0
48156,1034.0
48291,1033.0
48419,1032.0
48578,1031.0
48719,1030.0
48867,1029.0
49036,1028.0
49158,1027.0
49279,1026.0
49398,1025.0
49544,1024.0
49708,1023.0
49874,1022.0
50022,1021.0
50155,1020.0
50276,1019.0
50398,1018.0
50534,1017.0
50691,1016.0
50848,1015.0
50994,1014.0
51132,1013.0
51265,1012.0
51402,1011.0
51550,1010.0
51694,1009.0
51843,1008.0
51998,1007.0
52157,1006.0
52291,1005.0
52427,1004.0
52581,1003.0
52737,1002.0
52907,1001.0
53055,1000.0
53193,999.0
53314,998.0
53436,997.0
53593,996.0
53741,995.0
53903,994.0
54059,993.0
54176,992.0
54304,991.0
54433,990.0
54589,989.0
54751,988.0
54886,987.0
55019,986.0
55157,985.0
55292,984.0
55426,983.0
55562,982.0
55713,981.0
55865,980.0
55984,979.0
56099,978.0
56231,977.0
56353,976.0
56512,975.0
56666,974.0
56813,973.0
56963,972.0
57109,971.0
57230,970.0
57370,969.0
57492,968.0
57658,967.0
57809,966.0
57946,965.0
58075,964.0
58200,963.0
58326,962.0
58444,961.0
58589,960.0
58729,959.0
58890,958.0
59026,957.0
59162,956.0
59295,955.0
59411,954.0
59562,953.0
59694,952.0
59832,951.0
59949,950.0
60065,949.0
60203,948.0
60346,947.0
60499,946.0
60640,945.0
60784,944.0
60924,943.0
61046,942.0
61162,941.0
61301,940.0
61461,939.0
61605,938.0
61738,937.0
61873,936.0
62004,935.0
62147,934.0
62308,933.0
62461,932.0
62624,931.0
62792,930.0
62936,929.0
63080,928.0
63202,927.0
63354,926.0
63523,925.0
63685,924.0
63845,923.0
63984,922.0
64109,921.0
64262,920.0
64419,919.0
64577,918.0
64741,917.0
64877,916.0
65028,915.0
65187,914.0
65318,913.0
65454,912.0
65650,911.0
65824,910.0
65969,909.0
66109,908.0
66246,907.0
66389,906.0
66526,905.0
66706,904.0
66894,903.0
67037,902.0
67184,901.0
67329,900.0
67471,899.0
67622,898.0
67803,897.0
67955,896.0
68096,895.0
68245,894.0
68401,893.0
68567,892.0
68706,891.0
68874,890.0
69054,889.0
69212,888.0
69378,887.0
69554,886.0
69709,885.0
69872,884.0
70068,883.0
70233,882.0
70376,881.0
70543,880.0
70688,879.0
70855,878.0
71026,877.0
71201,876.0
71397,875.0
71542,874.0
71696,873.0
71834,872.0
71987,871.0
72155,870.0
72322,869.0
72488,868.0
72646,867.0
72773,866.0
72923,865.0
73075,864.0
73253,863.0
73416,862.0
73597,861.0
73764,860.0
73910,859.0
74069,858.0
74222,857.0
74399,856.0
74579,855.0
74749,854.0
74900,853.0
75046,852.0
75182,851.0
75339,850.0
75505,849.0
75687,848.0
75869,847.0
76049,846.0
76205,845.0
76358,844.0
76513,843.0
76700,842.0
76870,841.0
77047,840.0
77219,839.0
77383,838.0
77535,837.0
77699,836.0
77855,835.0
78041,834.0
78213,833.0
78358,832.0
78510,831.0
78661,830.0
78814,829.0
78984,828.0
79166,827.0
79336,826.0
79506,825.0
79673,824.0
79793,823.0
79951,822.0
80132,821.0
80332,820.0
80525,819.0
80679,818.0
80852,817.0
81014,816.0
81155,815.0
81299,814.0
81482,813.0
81681,812.0
81858,811.0
82022,810.0
82149,809.0
82305,808.0
82487,807.0
82667,806.0
82842,805.0
83034,804.0
83186,803.0
83338,802.0
83495,801.0
83700,800.0
83879,799.0
84059,798.0
84230,797.0
84403,796.0
84544,795.0
84720,794.0
84877,793.0
85087,792.0
85276,791.0
85419,790.0
85605,789.0
85768,788.0
85937,787.0
86136,786.0
86325,785.0
86493,784.0
86672,783.0
86843,782.0
87008,781.0
87159,780.0
87330,779.0
87551,778.0
87716,777.0
87889,776.0
88063,775.0
88242,774.0
88405,773.0
88595,772.0
88806,771.0
89000,770.0
89160,769.0
89322,768.0
89476,767.0
89661,766.0
89832,765.0
90045,764.0
90242,763.0
90421,762.0
90582,761.0
90744,760.0
90924,759.0
91103,758.0
91307,757.0
91507,756.0
91673,755.0
91838,754.0
91994,753.0
92161,752.0
92329,751.0
92543,750.0
92727,749.0
92904,748.0
93086,747.0
93245,746.0
93430,745.0
93623,744.0
93823,743.0
94022,742.0
94179,741.0
94321,740.0
94477,739.0
94641,738.0
94848,737.0
95035,736.0
95220,735.0
95419,734.0
95575,733.0
95743,732.0
95922,731.0
96125,730.0
96353,729.0
96539,728.0
96743,727.0
96895,726.0
97098,725.0
97319,724.0
97541,723.0
97771,722.0
97976,721.0
98177,720.0
98394,719.0
98595,718.0
98805,717.0
99036,716.0
99286,715.0
99508,714.0
99724,713.0
99932,712.0
100131,711.0
100383,710.0
100637,709.0
100924,708.0
101155,707.0
101376,706.0
101593,705.0
101828,704.0
102077,703.0
102345,702.0
102618,701.0
102879,700.0
103148,699.0
103422,698.0
103668,697.0
103961,696.0
104244,695.0
104521,694.0
104769,693.0
105018,692.0
105264,691.0
105525,690.0
105791,689.0
106043,688.0
106317,687.0
106595,686.0
106858,685.0
107125,684.0
107345,683.0
107602,682.0
107852,681.0
108176,680.0
108460,679.0
108717,678.0
108981,677.0
109228,676.0
109482,675.0
109774,674.0
110085,673.0
110363,672.0
110608,671.0
110862,670.0
111142,669.0
111426,668.0
111712,667.0
112006,666.0
112314,665.0
112562,664.0
112825,663.0
113103,662.0
113373,661.0
113663,660.0
113984,659.0
114267,658.0
114527,657.0
114787,656.0
115049,655.0
115345,654.0
115628,653.0
115917,652.0
116237,651.0
116519,650.0
116784,649.0
117045,648.0
117312,647.0
117570,646.0
117906,645.0
118200,644.0
118472,643.0
118718,642.0
119013,641.0
119300,640.0
119602,639.0
119953,638.0
120231,637.0
120522,636.0
120783,635.0
121037,634.0
121301,633.0
121584,632.0
121887,631.0
122173,630.0
122463,629.0
122732,628.0
122995,627.0
123256,626.0
123558,625.0
123895,624.0
124195,623.0
124456,622.0
124735,621.0
125016,620.0
125291,619.0
125572,618.0
125893,617.0
126178,616.0
126460,615.0
126751,614.0
127048,613.0
127345,612.0
127637,611.0
127953,610.0
128232,609.0
128527,608.0
128782,607.0
129075,606.0
129328,605.0
129630,604.0
129943,603.0
130244,602.0
130518,601.0
130814,600.0
131099,599.0
131345,598.0
131665,597.0
132008,596.0
132318,595.0
132592,594.0
132861,593.0
133129,592.0
133392,591.0
133683,590.0
134010,589.0
134320,588.0
134607,587.0
134889,586.0
135165,585.0
135482,584.0
135770,583.0
136078,582.0
136377,581.0
136645,580.0
136908,579.0
137160,578.0
137439,577.0
137732,576.0
138058,575.0
138338,574.0
138595,573.0
138849,572.0
139134,571.0
139416,570.0
139697,569.0
140029,568.0
140307,567.0
140624,566.0
140879,565.0
141137,564.0
141425,563.0
141728,562.0
142034,561.0
142306,560.0
142569,559.0
142843,558.0
143112,557.0
143371,556.0
143665,555.0
143984,554.0
144312,553.0
144606,552.0
144899,551.0
145143,550.0
145424,549.0
145735,548.0
146060,547.0
146337,546.0
146606,545.0
146877,544.0
147144,543.0
147437,542.0
147743,541.0
148095,540.0
148355,539.0
148601,538.0
148879,537.0
149141,536.0
149421,535.0
149722,534.0
150039,533.0
150314,532.0
150584,531.0
150881,530.0
151152,529.0
151431,528.0
151723,527.0
152053,526.0
152359,525.0
152625,524.0
152912,523.0
153202,522.0
153481,521.0
153787,520.0
154088,519.0
154402,518.0
154711,517.0
155016,516.0
155279,515.0
155551,514.0
155871,513.0
156209,512.0
156520,511.0
156823,510.0
157112,509.0
157378,508.0
157675,507.0
158000,506.0
158342,505.0
158652,504.0
158936,503.0
159225,502.0
159526,501.0
159830,500.0
160162,499.0
160503,498.0
160812,497.0
161079,496.0
161366,495.0
161641,494.0
161935,493.0
162281,492.0
162649,491.0
163004,490.0
163302,489.0
163553,488.0
163831,487.0
164136,486.0
164458,485.0
164809,484.0
165150,483.0
165411,482.0
165689,481.0
165957,480.0
166255,479.0
166557,478.0
166911,477.0
167214,476.0
167511,475.0
167813,474.0
168079,473.0
168384,472.0
168733,471.0
169086,470.0
169387,469.0
169711,468.0
170009,467.0
170329,466.0
170676,465.0
171038,464.0
171425,463.0
171780,462.0
172094,461.0
172393,460.0
172708,459.0
173003,458.0
173322,457.0
173686,456.0
174061,455.0
174399,454.0
174716,453.0
175030,452.0
175357,451.0
175690,450.0
176032,449.0
176378,448.0
176712,447.0
177027,446.0
177332,445.0
177654,444.0
177994,443.0
178348,442.0
178673,441.0
179021,440.0
179353,439.0
179660,438.0
179966,437.0
180315,436.0
180712,435.0
181056,434.0
181367,433.0
181707,432.0
181998,431.0
182360,430.0
182725,429.0
183111,428.0
183487,427.0
183812,426.0
184142,425.0
184470,424.0
184817,423.0
185164,422.0
185563,421.0
185951,420.0
186300,419.0
186628,418.0
186980,417.0
187342,416.0
187759,415.0
188167,414.0
188503,413.0
188884,412.0
189214,411.0
189604,410.0
189985,409.0
190355,408.0
190762,407.0
191146,406.0
191502,405.0
191842,404.0
192173,403.0
192527,402.0
192917,401.0
193317,400.0
193680,399.0
194046,398.0
194391,397.0
194737,396.0
195116,395.0
195529,394.0
195983,393.0
196381,392.0
196756,391.0
197107,390.0
197439,389.0
197826,388.0
198259,387.0
198717,386.0
199097,385.0
199512,384.0
199831,383.0
200184,382.0
200546,381.0
200937,380.0
201359,379.0
201766,378.0
202110,377.0
202471,376.0
202879,375.0
203275,374.0
203700,373.0
204169,372.0
204556,371.0
204928,370.0
205311,369.0
205760,368.0
206174,367.0
206662,366.0
207123,365.0
207571,364.0
208008,363.0
208407,362.0
208854,361.0
209317,360.0
209786,359.0
210313,358.0
210786,357.0
211255,356.0
211703,355.0
212185,354.0
212668,353.0
213168,352.0
213720,351.0
214162,350.0
214584,349.0
214975,348.0
215364,347.0
215866,346.0
216370,345.0
216897,344.0
217439,343.0
217907,342.0
218353,341.0
218804,340.0
219289,339.0
219821,338.0
220426,337.0
221002,336.0
221527,335.0
222048,334.0
222509,333.0
223031,332.0
223575,331.0
224141,330.0
224679,329.0
225236,328.0
225709,327.0
226197,326.0
226717,325.0
227274,324.0
227884,323.0
228431,322.0
228964,321.0
229451,320.0
229922,319.0
230420,318.0
230973,317.0
231552,316.0
232102,315.0
232618,314.0
233093,313.0
233548,312.0
234016,311.0
234567,310.0
235156,309.0
235703,308.0
236225,307.0
236698,306.0
237174,305.0
237714,304.0
238222,303.0
238822,302.0
239332,301.0
239851,300.0
240310,299.0
240805,298.0
241296,297.0
241884,296.0
242530,295.0
243052,294.0
243569,293.0
244055,292.0
244558,291.0
245024,290.0
245547,289.0
246188,288.0
246706,287.0
247201,286.0
247676,285.0
248135,284.0
248651,283.0
249252,282.0
249806,281.0
250334,280.0
250811,279.0
251282,278.0
251734,277.0
252222,276.0
252774,275.0
253363,274.0
253900,273.0
254427,272.0
254956,271.0
255483,270.0
256002,269.0
256569,268.0
257193,267.0
257725,266.0
258205,265.0
258709,264.0
259208,263.0
259720,262.0
260262,261.0
260863,260.0
261391,259.0
261879,258.0
262350,257.0
262866,256.0
263382,255.0
263946,254.0
264501,253.0
265037,252.0
265508,251.0
265983,250.0
266429,249.0
266918,248.0
267478,247.0
268061,246.0
268574,245.0
269080,244.0
269548,243.0
270081,242.0
270637,241.0
271205,240.0
271809,239.0
272395,238.0
272891,237.0
273375,236.0
273867,235.0
274374,234.0
274930,233.0
275539,232.0
276093,231.0
276603,230.0
277073,229.0
277575,228.0
278084,227.0
278590,226.0
279161,225.0
279712,224.0
280218,223.0
280745,222.0
281194,221.0
281673,220.0
282243,219.0
282861,218.0
283424,217.0
283943,216.0
284439,215.0
284929,214.0
285478,213.0
286035,212.0
286659,211.0
287240,210.0
287805,209.0
288360,208.0
288911,207.0
289484,206.0
290101,205.0
290754,204.0
291337,203.0
291975,202.0
292517,201.0
293024,200.0
293594,199.0
294214,198.0
294857,197.0
295481,196.0
296067,195.0
296639,194.0
297191,193.0
297741,192.0
298399,191.0
299137,190.0
299761,189.0
300324,188.0
300871,187.0
301445,186.0
302016,185.0
302682,184.0
303325,183.0
303969,182.0
304551,181.0
305085,180.0
305645,179.0
306223,178.0
306903,177.0
307627,176.0
308268,175.0
308833,174.0
309395,173.0
309954,172.0
310579,171.0
311235,170.0
311994,169.0
312621,168.0
313256,167.0
313850,166.0
314480,165.0
315068,164.0
315739,163.0
316410,162.0
317083,161.0
317716,160.0
318313,159.0
318910,158.0
319460,157.0
320141,156.0
320886,155.0
321566,154.0
322185,153.0
322777,152.0
323395,151.0
324001,150.0
324710,149.0
325445,148.0
326102,147.0
326713,146.0
327290,145.0
327886,144.0
328522,143.0
329236,142.0
329953,141.0
330659,140.0
331307,139.0
331926,138.0
332572,137.0
333205,136.0
333933,135.0
334730,134.0
335520,133.0
336157,132.0
336842,131.0
337531,130.0
338268,129.0
339008,128.0
339806,127.0
340565,126.0
341326,125.0
342008,124.0
342712,123.0
343468,122.0
344201,121.0
345062,120.0
345820,119.0
346558,118.0
347265,117.0
347969,116.0
348715,115.0
349513,114.0
350346,113.0
351144,112.0
351821,111.0
352507,110.0
353192,109.0
353950,108.0
354755,107.0
355627,106.0
356449,105.0
357216,104.0
357977,103.0
358725,102.0
359470,101.0
360264,100.0
361188,99.0
362066,98.0
362875,97.0
363695,96.0
364477,95.0
365332,94.0
366220,93.0
367209,92.0
368134,91.0
368912,90.0
369696,89.0
370514,88.0
371340,87.0
372292,86.0
373361,85.0
374346,84.0
375209,83.0
376073,82.0
376972,81.0
377837,80.0
378759,79.0
379809,78.0
380763,77.0
381600,76.0
382509,75.0
383432,74.0
384339,73.0
385350,72.0
386431,71.0
387395,70.0
388353,69.0
389256,68.0
390162,67.0
391147,66.0
392132,65.0
393228,64.0
394234,63.0
395184,62.0
396184,61.0
397168,60.0
398187,59.0
399202,58.0
400364,57.0
401401,56.0
402317,55.0
403246,54.0
404115,53.0
405068,52.0
406091,51.0
407195,50.0
408192,49.0
409109,48.0
409989,47.0
410836,46.0
411677,45.0
412606,44.0
413724,43.0
414693,42.0
415561,41.0
416418,40.0
417259,39.0
418097,38.0
418967,37.0
419936,36.0
420855,35.0
421693,34.0
422489,33.0
423274,32.0
424076,31.0
425028,30.0
426025,29.0
426883,28.0
427697,27.0
428429,26.0
429204,25.0
429968,24.0
430821,23.0
431821,22.0
432661,21.0
433422,20.0
434188,19.0
435059,18.0
435950,17.0
436777,16.0
437703,15.0
438552,14.0
439375,13.0
440200,12.0
441012,11.0
441890,10.0
442833,9.0
443885,8.0
444732,7.0
445449,6.0
446191,5.0
446908,4.0
447677,3.0
448861,2.0
475255,1.0

